Identification of Power Systems with Droop-Controlled Units Using Neural Ordinary Differential Equations

In future power systems, the detailed structure and dynamics may not always be fully known. This is due to an increasing number of distributed energy resources, such as photovoltaic generators, battery storage systems, heat pumps and electric vehicles, as well as a shift towards active distribution grids. Obtaining physically-based models for simulation and control synthesis can therefore become challenging. Differential equations, where the right-hand side is represented by a neural network, i.e., neural ordinary differential equations (NODEs), have a great potential to serve as a data-driven black-box model to overcome this challenge. This paper explores their use in identifying the dynamics of droop-controlled grid-forming units based on inputs and state measurements. In numerical studies, various NODE structures used with different numerical solvers are trained and evaluated. Moreover, they are compared to the sparse identification of nonlinear dynamics (SINDy) method. The results demonstrate that even though SINDy yields more accurate models, NODEs achieve good prediction performance without prior knowledge about the system's nonlinearities which SINDy requires to work best.

==> data/data_all.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval
0.2519475817680359,0.22349733114242554,0.24099555611610413
0.25797033309936523,0.1946409046649933,0.29120978713035583
0.4196215271949768,0.4085492491722107,0.4774373471736908
0.28717902302742004,0.30778738856315613,0.3069901466369629
0.24330510199069977,0.25327062606811523,0.22923989593982697
0.2760660946369171,0.31195858120918274,0.3142552077770233
0.4772633910179138,0.5227786302566528,0.5158004760742188
0.26986661553382874,0.38865888118743896,0.2513185441493988
0.3578868508338928,0.4960726499557495,0.3455842137336731
0.2065240889787674,0.17577925324440002,0.19774183630943298
0.23366211354732513,0.20921620726585388,0.24675874412059784
0.24796338379383087,0.28200051188468933,0.2544901669025421
0.1787189394235611,0.22586412727832794,0.1907006800174713
0.22542539238929749,0.2671257257461548,0.2261800467967987
0.24285194277763367,0.2894323766231537,0.24456177651882172
0.3544250428676605,0.3828551769256592,0.37115511298179626
0.25521934032440186,0.18375977873802185,0.23701897263526917
0.2515180706977844,0.2670663297176361,0.26696476340293884
0.1655266135931015,0.1901925951242447,0.18584369122982025
0.17680791020393372,0.1513248085975647,0.18802861869335175
0.2540563642978668,0.2920197546482086,0.2933743894100189
0.31049174070358276,0.20038694143295288,0.29619401693344116
0.17825157940387726,0.20332655310630798,0.2006606161594391
0.20560316741466522,0.22955119609832764,0.1907453089952469
0.3022514283657074,0.21516536176204681,0.29887649416923523
0.27418723702430725,0.24955175817012787,0.30517154932022095
0.23019903898239136,0.20189347863197327,0.24703621864318848
0.27470862865448,0.3743276298046112,0.3214122951030731
0.2495105117559433,0.2811889052391052,0.25819554924964905
0.3163570463657379,0.44105827808380127,0.3287011981010437
0.3467661440372467,0.41368699073791504,0.3386187255382538
0.40531352162361145,0.4331831932067871,0.44083648920059204
0.3640168011188507,0.39111533761024475,0.41118696331977844
0.3885945677757263,0.4486728608608246,0.39735472202301025
0.16559891402721405,0.18080157041549683,0.16958467662334442
0.32574111223220825,0.3900197446346283,0.3687898814678192
0.2109834849834442,0.20738011598587036,0.21536193788051605
0.28157031536102295,0.5714437961578369,0.3022758662700653
0.3514333963394165,0.4892845153808594,0.40284264087677
0.23133686184883118,0.2426561415195465,0.2313833087682724
0.27385035157203674,0.21148516237735748,0.29100334644317627
0.32707828283309937,0.42316529154777527,0.36867693066596985
0.3517770767211914,0.4206598103046417,0.3838435411453247
0.28137704730033875,0.33866605162620544,0.34051305055618286
0.28043293952941895,0.3458322584629059,0.29171738028526306
0.32163187861442566,0.3267148733139038,0.3274097740650177
0.2340562641620636,0.19141024351119995,0.2592198848724365
0.2597293257713318,0.26732125878334045,0.27203479409217834
0.29219746589660645,0.29486072063446045,0.2787969410419464
0.2643396556377411,0.3130742609500885,0.25526756048202515
0.24627932906150818,0.23871900141239166,0.2701859772205353
0.31441935896873474,0.5528674721717834,0.3260701596736908
0.3247266411781311,0.3202376067638397,0.3653261959552765
0.24155719578266144,0.25678882002830505,0.2677761912345886
0.3283405303955078,0.4295002222061157,0.3336634933948517
0.27521494030952454,0.21659992635250092,0.2831742465496063
0.2818143665790558,0.2755368947982788,0.2938421368598938
0.2326984852552414,0.25464457273483276,0.25931283831596375
0.15160799026489258,0.20272605121135712,0.17836368083953857
0.24812139570713043,0.2356066256761551,0.2657565772533417
0.36235862970352173,0.3301742970943451,0.38745614886283875
0.29448384046554565,0.2844811975955963,0.33700957894325256
0.30751460790634155,0.29746994376182556,0.28579503297805786
0.36843612790107727,0.3430565893650055,0.3705972731113434
0.44997352361679077,0.4974997341632843,0.4938340187072754
0.3720230460166931,0.3780938386917114,0.38906383514404297
0.2879006266593933,0.3466293513774872,0.3130341172218323
0.23675759136676788,0.18723036348819733,0.2512950897216797
0.16881968080997467,0.20941732823848724,0.18025127053260803
0.48620837926864624,0.7244864106178284,0.5315477252006531
0.2767392098903656,0.2489442229270935,0.26962798833847046
0.29962843656539917,0.3934935927391052,0.32652565836906433
0.22142952680587769,0.2521815598011017,0.2500285804271698
0.24688857793807983,0.1960424929857254,0.28320762515068054
0.2682282328605652,0.2965391278266907,0.31270140409469604
0.4638446867465973,0.4608829617500305,0.46244677901268005
0.24968811869621277,0.3613746464252472,0.2893010377883911
0.2700348198413849,0.21758411824703217,0.30446112155914307
0.1893361359834671,0.17312447726726532,0.19981954991817474
0.22080352902412415,0.19928190112113953,0.2342981994152069
0.20435728132724762,0.21942971646785736,0.2204226702451706
0.2518453896045685,0.25627943873405457,0.28141894936561584
0.2022681087255478,0.16349491477012634,0.19966141879558563
0.31479236483573914,0.3278895318508148,0.30635377764701843
0.4453801214694977,0.4513978362083435,0.48899155855178833
0.48807862401008606,0.547234296798706,0.5150141716003418
0.4569668769836426,0.8003568053245544,0.5239320397377014
0.1714506596326828,0.18566621840000153,0.16962756216526031
0.24919913709163666,0.34497636556625366,0.26510289311408997
0.3612626791000366,0.31984758377075195,0.38444074988365173
0.27695170044898987,0.39792704582214355,0.2658262252807617
0.4106047451496124,0.4990845024585724,0.43371349573135376
0.23760437965393066,0.23671123385429382,0.24534256756305695
0.5575268268585205,0.6265827417373657,0.6004939675331116
0.2012595236301422,0.25376826524734497,0.22305923700332642
0.23728345334529877,0.23675483465194702,0.24124370515346527
0.35632041096687317,0.4962720274925232,0.3778901696205139
0.20457272231578827,0.2235107719898224,0.20114625990390778
0.3307662308216095,0.4215240478515625,0.3484131991863251
0.2906554341316223,0.352983683347702,0.3214584290981293
0.20772689580917358,0.31195729970932007,0.21932129561901093
0.21481335163116455,0.20199351012706757,0.22263239324092865
0.28646332025527954,0.3257351517677307,0.2806968688964844
0.17119568586349487,0.30387386679649353,0.18343667685985565
0.23134088516235352,0.2387973815202713,0.23913973569869995
0.26903486251831055,0.23651821911334991,0.2664671838283539
0.2693004012107849,0.3154902756214142,0.27140942215919495
0.22913327813148499,0.21613436937332153,0.24325241148471832
0.3254077732563019,0.3845635950565338,0.3804057538509369
0.2328820824623108,0.23359541594982147,0.2711806893348694
0.2555171251296997,0.21316587924957275,0.24411799013614655
0.19878794252872467,0.3913678228855133,0.2180536389350891
0.2602284550666809,0.16595715284347534,0.24296994507312775
0.4325076639652252,0.46075743436813354,0.4860091507434845
0.2748567759990692,0.3467216193675995,0.2831473648548126
0.3254237771034241,0.3844320774078369,0.350030779838562
0.2710091173648834,0.2897067368030548,0.26287850737571716
0.46441906690597534,0.5954009294509888,0.49323493242263794
0.2564135491847992,0.1972116231918335,0.26096871495246887
0.30729222297668457,0.2714034616947174,0.3119620382785797
0.48742541670799255,0.5670505166053772,0.5020120739936829
0.49328669905662537,0.5563339591026306,0.515220582485199
0.28658628463745117,0.17464475333690643,0.32406413555145264
0.2046714425086975,0.22024433314800262,0.24080030620098114
0.4071396589279175,0.4635985195636749,0.429905503988266
0.4247472286224365,0.42764660716056824,0.49100369215011597
0.21129587292671204,0.2210620790719986,0.22383703291416168
0.3233475089073181,0.3168990910053253,0.3312390446662903
0.3829512894153595,0.6726359128952026,0.4445948302745819
0.19923293590545654,0.2505667507648468,0.2324591726064682
0.4565768539905548,0.5393741130828857,0.47757041454315186
0.3428283631801605,0.294307142496109,0.357869029045105
0.26785457134246826,0.2983112335205078,0.3084934949874878
0.3241977095603943,0.3421841561794281,0.3095855712890625
0.18040131032466888,0.19868257641792297,0.17612434923648834
0.23572158813476562,0.3206061124801636,0.2943572402000427
0.292834997177124,0.22539126873016357,0.2837150990962982
0.23979149758815765,0.22901394963264465,0.24055011570453644
0.24709562957286835,0.3582119047641754,0.2617906928062439
0.5607768893241882,0.604435384273529,0.572151243686676
0.20737215876579285,0.23712608218193054,0.2370823621749878
0.2556878328323364,0.21860507130622864,0.2890521287918091
0.30543410778045654,0.3579096794128418,0.358100563287735
0.20557905733585358,0.18837793171405792,0.20455211400985718
0.27329906821250916,0.26139307022094727,0.3001094460487366
0.2603265941143036,0.25031277537345886,0.25675538182258606
0.32076922059059143,0.3486862778663635,0.35667771100997925
0.45056387782096863,0.6644629836082458,0.4912242889404297
0.2247314751148224,0.29296737909317017,0.23066018521785736
0.36979594826698303,0.6576669216156006,0.37248989939689636
0.4367730915546417,0.5013884902000427,0.44099390506744385
0.24484509229660034,0.2192997932434082,0.2797681391239166
0.17597897350788116,0.27578040957450867,0.17769859731197357
0.16808640956878662,0.24368557333946228,0.1646900326013565
0.535467267036438,0.6165326833724976,0.5852185487747192
0.29543760418891907,0.30742529034614563,0.33564630150794983
0.27413222193717957,0.23434922099113464,0.33409416675567627
0.29298263788223267,0.2527604103088379,0.29124635457992554
0.32201170921325684,0.28750473260879517,0.35199663043022156
0.30966293811798096,0.2772502601146698,0.32322338223457336
0.2553804814815521,0.27246150374412537,0.2794470191001892
0.25389420986175537,0.30462831258773804,0.28124162554740906
0.40981096029281616,0.4301486015319824,0.41614586114883423
0.20911239087581635,0.20689186453819275,0.23827257752418518
0.18650966882705688,0.15915502607822418,0.1970941573381424
0.24125690758228302,0.21202018857002258,0.24626538157463074
0.2371058613061905,0.251815527677536,0.2673362195491791
0.3549647927284241,0.5532828569412231,0.42680445313453674
0.23525771498680115,0.1892419457435608,0.2182440608739853
0.24215103685855865,0.18931618332862854,0.2183167189359665
0.22257591784000397,0.24078796803951263,0.2208380401134491
0.3629167973995209,0.29398980736732483,0.40635740756988525
0.21477185189723969,0.20382077991962433,0.21411271393299103
0.2785739600658417,0.3005393445491791,0.2960900664329529
0.33443817496299744,0.2340908795595169,0.37213507294654846
0.1821453720331192,0.21390606462955475,0.18294624984264374
0.29342329502105713,0.25534215569496155,0.3154749870300293
0.2467954009771347,0.14389291405677795,0.21780629456043243
0.21075178682804108,0.19097267091274261,0.24217359721660614
0.2859032154083252,0.2643887400627136,0.30471372604370117
0.35742074251174927,0.3687911033630371,0.3859544098377228
0.1911386102437973,0.20710888504981995,0.20257805287837982
0.32905665040016174,0.27984321117401123,0.36667007207870483
0.3280259966850281,0.39237603545188904,0.37030476331710815
0.4216863214969635,0.5386171936988831,0.45392218232154846
0.23757514357566833,0.3116315007209778,0.25549551844596863
0.26352551579475403,0.37530964612960815,0.2977615296840668
0.4902096688747406,0.3841606378555298,0.5173081755638123
0.3121662735939026,0.3677811026573181,0.3406251072883606
0.42220795154571533,0.6085683107376099,0.4581345319747925
0.3517170548439026,0.7557896375656128,0.4297989010810852
0.23050811886787415,0.19852931797504425,0.29805758595466614
0.3811037838459015,0.6120285987854004,0.4335113763809204
0.22337719798088074,0.32469338178634644,0.2475423961877823
0.4908449351787567,0.5421557426452637,0.5447996258735657
0.24232091009616852,0.2094586044549942,0.23812717199325562
0.4131384491920471,0.48754197359085083,0.44790297746658325
0.26118573546409607,0.3451544940471649,0.2791620194911957
0.25038596987724304,0.36669427156448364,0.26430630683898926
0.37743663787841797,0.5030277967453003,0.42701995372772217
0.29904091358184814,0.29188889265060425,0.29563772678375244
0.31715959310531616,0.28282231092453003,0.33420318365097046
0.16182295978069305,0.20963633060455322,0.17812013626098633
0.5367559194564819,0.702907383441925,0.5511746406555176
0.19820712506771088,0.1938456892967224,0.227441668510437
0.43578222393989563,0.47284558415412903,0.4699607491493225
0.2443184107542038,0.25202929973602295,0.2818979024887085
0.27876952290534973,0.28581133484840393,0.29227468371391296
0.2252776026725769,0.2429162859916687,0.22526663541793823
0.2905431091785431,0.3498496115207672,0.31076422333717346
0.274086058139801,0.27844616770744324,0.3387216329574585
0.1919759064912796,0.2166559100151062,0.2138519436120987
0.33779239654541016,0.29998844861984253,0.3629459738731384
0.2144724726676941,0.2298656851053238,0.23701927065849304
0.625116765499115,0.8580219149589539,0.6512436866760254
0.2941454350948334,0.328482061624527,0.31161436438560486
0.30728113651275635,0.3164944648742676,0.3463309705257416
0.24888283014297485,0.26568838953971863,0.26321855187416077
0.18284820020198822,0.2353845238685608,0.2265595942735672
0.3093820810317993,0.28337398171424866,0.35636991262435913
0.22110524773597717,0.1798737496137619,0.2532607316970825
0.21297428011894226,0.19773124158382416,0.20346136391162872
0.30797186493873596,0.42752718925476074,0.33038124442100525
0.33266592025756836,0.4388222098350525,0.32555091381073
0.28226059675216675,0.2943679392337799,0.2868107855319977
0.49966368079185486,0.49805915355682373,0.55804044008255
0.2087830901145935,0.15696801245212555,0.23200267553329468
0.32979056239128113,0.3920941650867462,0.32771816849708557
0.3048042058944702,0.3740145266056061,0.361381858587265
0.25670015811920166,0.24438981711864471,0.24875199794769287
0.20706118643283844,0.2455967515707016,0.24739192426204681
0.292382150888443,0.33265426754951477,0.3201919198036194
0.20269270241260529,0.17300096154212952,0.20401890575885773
0.1787606179714203,0.15750828385353088,0.1896013766527176
0.3481840193271637,0.37441471219062805,0.3632223308086395
0.23722483217716217,0.255879670381546,0.22862036526203156
0.4790492355823517,0.7192684412002563,0.5205968022346497
0.3155445456504822,0.2868412435054779,0.38522079586982727
0.47832468152046204,0.5848674774169922,0.4973369240760803
0.21546457707881927,0.21464839577674866,0.22394031286239624
0.3009071350097656,0.37129634618759155,0.3300662636756897
0.4339345395565033,0.30883464217185974,0.5250966548919678
0.2036886066198349,0.19318635761737823,0.2158922404050827
0.29111889004707336,0.31474700570106506,0.293027400970459
0.19827157258987427,0.2034812867641449,0.19884619116783142
0.25805386900901794,0.3693132996559143,0.3067103624343872
0.2572648227214813,0.2562078535556793,0.24495261907577515
0.2391897290945053,0.4129520356655121,0.242555171251297
0.29264742136001587,0.197170227766037,0.33239930868148804
0.4618338942527771,0.5585606098175049,0.49169060587882996
0.3567427098751068,0.3600797951221466,0.3990991711616516
0.2712551951408386,0.3171539902687073,0.3115159273147583
0.2740930914878845,0.27687227725982666,0.303893119096756
0.30007609724998474,0.33817625045776367,0.3289565145969391
0.22291195392608643,0.28450074791908264,0.24614836275577545
0.2446497529745102,0.19010256230831146,0.23957274854183197
0.19398431479930878,0.20873548090457916,0.19085918366909027
0.31578609347343445,0.4253995418548584,0.34110528230667114
0.30660873651504517,0.35490673780441284,0.31452757120132446
0.3387024402618408,0.4099477231502533,0.35534873604774475
0.37230321764945984,0.32028892636299133,0.3851032257080078
0.37479111552238464,0.3666439652442932,0.3777172565460205
0.2386063188314438,0.20318163931369781,0.2245197296142578
0.24539923667907715,0.22490988671779633,0.28836438059806824
0.24236688017845154,0.17883212864398956,0.23106257617473602
0.5012795925140381,0.5902844667434692,0.5425853133201599
0.19107863306999207,0.22984462976455688,0.21046775579452515
0.37877947092056274,0.43911001086235046,0.4117436408996582
0.5537269711494446,0.6514151096343994,0.5784151554107666
0.2507931590080261,0.19574493169784546,0.22848792374134064
0.3349127471446991,0.3754478394985199,0.32013824582099915
0.23296721279621124,0.2779950797557831,0.23625078797340393
0.3555576801300049,0.42240801453590393,0.376261442899704
0.17343437671661377,0.24164068698883057,0.21332360804080963
0.3114069700241089,0.24174372851848602,0.298918217420578
0.47321030497550964,0.699152410030365,0.5530315637588501
0.2841465473175049,0.1976890116930008,0.31279343366622925
0.2411925047636032,0.14056247472763062,0.2139265537261963
0.2893398106098175,0.29420727491378784,0.304932564496994
0.334212064743042,0.7369934320449829,0.3804071545600891
0.26217296719551086,0.36289942264556885,0.2986849546432495
0.2039393037557602,0.2000533789396286,0.22353623807430267
0.2778662145137787,0.3666295111179352,0.30190619826316833
0.3638802766799927,0.369755357503891,0.3709672689437866
0.2902752459049225,0.34251701831817627,0.31253206729888916
0.3574790954589844,0.3922390937805176,0.3824627995491028
0.2648734748363495,0.37020179629325867,0.3053227961063385
0.2413426637649536,0.26461315155029297,0.2279033660888672
0.27726078033447266,0.273423433303833,0.2663803696632385
0.25323566794395447,0.29826539754867554,0.281668484210968
0.3066348135471344,0.2745705544948578,0.29766929149627686
0.46846020221710205,0.6432081460952759,0.5294569730758667
0.3013293743133545,0.41900354623794556,0.35463622212409973
0.21909363567829132,0.28227707743644714,0.24884478747844696
0.2580033242702484,0.32255664467811584,0.2822486162185669
0.37084561586380005,0.36398401856422424,0.4384389817714691
0.14451436698436737,0.19477348029613495,0.1807982325553894
0.18449753522872925,0.22968614101409912,0.1897941380739212
0.22746141254901886,0.23109444975852966,0.25188887119293213
0.23836641013622284,0.27332133054733276,0.24681295454502106
0.24167612195014954,0.22672659158706665,0.23798643052577972
0.22824861109256744,0.21610474586486816,0.2409006655216217
0.4423077702522278,0.5751830339431763,0.5040971636772156
0.2361995428800583,0.21306346356868744,0.2490137219429016
0.2384863644838333,0.3375321924686432,0.24149836599826813
0.2704714238643646,0.21848879754543304,0.2699459195137024
0.4815293848514557,0.5289605259895325,0.5131065845489502
0.35692575573921204,0.30941832065582275,0.3543059527873993
0.18058620393276215,0.17590613663196564,0.198124498128891
0.22649803757667542,0.21621361374855042,0.22705408930778503
0.21155382692813873,0.3447418510913849,0.2313985377550125
0.2503998577594757,0.2066962718963623,0.2646770775318146
0.7058148384094238,0.780384361743927,0.7678042650222778
0.25463464856147766,0.24590301513671875,0.28462690114974976
0.29269763827323914,0.3351878821849823,0.3022159934043884
0.2744596302509308,0.2832444906234741,0.28867998719215393
0.3170294165611267,0.28730881214141846,0.3145170211791992
0.2939318120479584,0.3280542194843292,0.3028593361377716
0.27744412422180176,0.3228112757205963,0.28801506757736206
0.3051462173461914,0.37147390842437744,0.3321056365966797
0.39535439014434814,0.431081622838974,0.4383150041103363
0.3217548727989197,0.37346428632736206,0.3402441442012787
0.3021593987941742,0.47461360692977905,0.3494117259979248
0.28482210636138916,0.27396664023399353,0.2863299250602722
0.3357166349887848,0.3753548562526703,0.36341917514801025
0.21800446510314941,0.18095630407333374,0.251341313123703
0.4350294768810272,0.4668550193309784,0.47832632064819336
0.24919739365577698,0.2089107483625412,0.26321402192115784
0.4351241886615753,0.47895336151123047,0.4803968667984009
0.44146600365638733,0.4929520785808563,0.466339647769928
0.358863890171051,0.45991623401641846,0.43212762475013733
0.19825004041194916,0.2538428008556366,0.19909963011741638
0.2677121162414551,0.387960821390152,0.2935134470462799
0.28482571244239807,0.34743624925613403,0.2734541893005371
0.23520104587078094,0.20058877766132355,0.24518312513828278
0.2953071594238281,0.34253767132759094,0.30067190527915955
0.27202075719833374,0.3878040611743927,0.2808857262134552
0.19250690937042236,0.16605989634990692,0.18860261142253876
0.36361393332481384,0.4633295238018036,0.3872048258781433
0.2886521518230438,0.3214414417743683,0.3058260977268219
0.1773969531059265,0.2603646516799927,0.21087132394313812
0.2608622908592224,0.22376607358455658,0.27634385228157043
0.38414114713668823,0.4134589731693268,0.41958677768707275
0.2242698222398758,0.24448347091674805,0.27517229318618774
0.3016645610332489,0.38108745217323303,0.3214629888534546
0.27914243936538696,0.3682157099246979,0.34389322996139526
0.25529158115386963,0.22612537443637848,0.2567926347255707
0.3486790060997009,0.33310720324516296,0.3356066644191742
0.3117227554321289,0.32252928614616394,0.34691232442855835
0.37650346755981445,0.27839985489845276,0.3822861313819885
0.2791941165924072,0.311172753572464,0.3088023066520691
0.3350030481815338,0.24315674602985382,0.38458460569381714
0.32879123091697693,0.31431296467781067,0.3700176477432251
0.30246084928512573,0.3092377781867981,0.30401408672332764
0.24451865255832672,0.25769340991973877,0.2631441354751587
0.25451424717903137,0.1890605241060257,0.24809212982654572
0.44896450638771057,0.6189940571784973,0.46841469407081604
0.2816110849380493,0.37273961305618286,0.3478660583496094
0.4370509684085846,0.6351279020309448,0.4800795316696167
0.5435266494750977,0.6429843306541443,0.5694419145584106
0.23091411590576172,0.16160255670547485,0.27635714411735535
0.3002071976661682,0.3578261435031891,0.3051164150238037
0.2511407136917114,0.25836247205734253,0.28011080622673035
0.4151616394519806,0.4343239665031433,0.44162580370903015
0.17455467581748962,0.19319456815719604,0.19447754323482513
0.19007059931755066,0.24417878687381744,0.18896739184856415
0.30137619376182556,0.3712103068828583,0.35747647285461426
0.26865455508232117,0.22210049629211426,0.26446762681007385
0.16598385572433472,0.11810074746608734,0.15424415469169617
0.47833549976348877,0.6009207963943481,0.5493101477622986
0.4385323226451874,0.4064854681491852,0.4419747591018677
0.26714780926704407,0.27220624685287476,0.29994910955429077
0.29140257835388184,0.2505621910095215,0.3295574486255646
0.40193572640419006,0.49885374307632446,0.4026045799255371
0.2525703012943268,0.32006141543388367,0.26554691791534424
0.23730461299419403,0.22636811435222626,0.2582692801952362
0.2580603361129761,0.2536171078681946,0.2575920522212982
0.29818594455718994,0.2909970283508301,0.3019793927669525
0.2939397692680359,0.3129259943962097,0.31604892015457153
0.1924775391817093,0.2375074326992035,0.21343183517456055
0.2623295485973358,0.21692772209644318,0.29364126920700073
0.262135773897171,0.23133857548236847,0.30282676219940186
0.3704748749732971,0.3337293267250061,0.3647092580795288
0.24085527658462524,0.25423532724380493,0.2591503858566284
0.23148128390312195,0.15725335478782654,0.2722508907318115
0.30993857979774475,0.3359438180923462,0.32011720538139343
0.3154849410057068,0.2935682237148285,0.3878602683544159
0.305662602186203,0.4734037518501282,0.330350399017334
0.34802722930908203,0.3189704418182373,0.3876684904098511
0.3005993962287903,0.3356277346611023,0.3436402976512909
0.31015339493751526,0.39585697650909424,0.33196863532066345
0.22584833204746246,0.23706766963005066,0.26051923632621765
0.4336659610271454,0.533090353012085,0.5158519744873047
0.1875963658094406,0.18676961958408356,0.18294601142406464
0.3169134557247162,0.362726092338562,0.34662649035453796
0.23636412620544434,0.2260286659002304,0.2764977216720581
0.3707388639450073,0.48300716280937195,0.4074711501598358
0.3098519742488861,0.3013826906681061,0.3793826699256897
0.24583248794078827,0.29358577728271484,0.2830673158168793
0.24855151772499084,0.17051397264003754,0.23276658356189728
0.27934619784355164,0.31085675954818726,0.27809879183769226
0.28257662057876587,0.30191749334335327,0.31670936942100525
0.17741483449935913,0.17950987815856934,0.17901892960071564
0.23863719403743744,0.28106215596199036,0.2466844618320465
0.32724231481552124,0.40751808881759644,0.3576686382293701
0.31356775760650635,0.28791746497154236,0.3218722641468048
0.26154717803001404,0.28344106674194336,0.2923634946346283
0.25820204615592957,0.21010708808898926,0.25102704763412476
0.2949461340904236,0.3043535053730011,0.33077457547187805
0.3621346950531006,0.4419863820075989,0.43190276622772217
0.32541951537132263,0.23742793500423431,0.30284038186073303
0.2597365975379944,0.22237126529216766,0.2987469732761383
0.29001450538635254,0.39765748381614685,0.3136621117591858
0.24252964556217194,0.23143641650676727,0.28865450620651245
0.1941036731004715,0.21420858800411224,0.18464906513690948
0.5046329498291016,0.576665461063385,0.5646227598190308
0.5049943923950195,0.7451861500740051,0.5782715678215027
0.3490558862686157,0.44455766677856445,0.39104601740837097
0.2724264860153198,0.2928127348423004,0.2850659489631653
0.36057451367378235,0.3494441509246826,0.38006362318992615
0.23383286595344543,0.1974908411502838,0.2607083320617676
0.40336835384368896,0.6656234860420227,0.44160357117652893
0.3399254083633423,0.30594635009765625,0.3476336598396301
0.18679465353488922,0.2201378047466278,0.20710375905036926
0.1794021874666214,0.19803722202777863,0.173371821641922
0.20718757808208466,0.21116602420806885,0.21977214515209198
0.2750707268714905,0.2947254776954651,0.28883886337280273
0.6983277201652527,0.7726538777351379,0.7573739290237427
0.37549808621406555,0.3865202069282532,0.38717150688171387
0.2837832272052765,0.24634988605976105,0.30760329961776733
0.2653391361236572,0.3365815579891205,0.3124185800552368
0.2796008288860321,0.40176063776016235,0.30184927582740784
0.22161124646663666,0.16741064190864563,0.22655624151229858
0.34025612473487854,0.39508602023124695,0.35827845335006714
0.44910529255867004,0.4465472400188446,0.49865105748176575
0.1530040055513382,0.1559038758277893,0.15881191194057465
0.22743956744670868,0.1976945996284485,0.2254684865474701
0.32305777072906494,0.27205708622932434,0.3739534020423889
0.2953519821166992,0.3315919041633606,0.3087349534034729
0.35932043194770813,0.3859459459781647,0.37195852398872375
0.20184513926506042,0.33024153113365173,0.2368817776441574
0.444202721118927,0.4128496050834656,0.4793063700199127
0.3625607490539551,0.39111384749412537,0.4311091899871826
0.23869499564170837,0.2598763406276703,0.2207515686750412
0.1783171445131302,0.15710780024528503,0.18811310827732086
0.3303001821041107,0.3897169530391693,0.349700003862381
0.2553673982620239,0.24151161313056946,0.2492271363735199
0.22103118896484375,0.22066061198711395,0.2606053352355957
0.18337804079055786,0.3128146827220917,0.19627805054187775
0.2802070379257202,0.29756036400794983,0.2965967357158661
0.2458977848291397,0.3264869451522827,0.24922965466976166
0.3287487030029297,0.3164821267127991,0.38987717032432556
0.2095424085855484,0.45793941617012024,0.22002997994422913
0.1731836348772049,0.1821763813495636,0.18690131604671478
0.2885178029537201,0.4452972114086151,0.2935711443424225
0.4161679744720459,0.46123993396759033,0.4340361952781677
0.22501562535762787,0.19166705012321472,0.2513507604598999
0.21169358491897583,0.2172822207212448,0.23070989549160004
0.2739432752132416,0.2816838324069977,0.2995280921459198
0.2076905518770218,0.21422326564788818,0.24199622869491577
0.2654244601726532,0.32249608635902405,0.25406891107559204
0.2043454349040985,0.17923010885715485,0.19460158050060272
0.33405110239982605,0.559375524520874,0.34407109022140503
0.2601543366909027,0.26517051458358765,0.27680736780166626
0.2848820090293884,0.20079918205738068,0.2992820739746094
0.17511744797229767,0.1768094152212143,0.18722550570964813
0.18919208645820618,0.27577924728393555,0.2284279614686966
0.5252540111541748,0.6995524764060974,0.551286518573761
0.3169415295124054,0.37864503264427185,0.33177027106285095
0.3981854319572449,0.4691842496395111,0.4267463684082031
0.2754484713077545,0.2736010253429413,0.3113355040550232
0.25089168548583984,0.26422157883644104,0.26098304986953735
0.2472173273563385,0.23785829544067383,0.2911754846572876
0.1763973981142044,0.16416488587856293,0.16233263909816742
0.267524778842926,0.18824505805969238,0.2629111111164093
0.1904813051223755,0.22400012612342834,0.2090120017528534
0.291049599647522,0.2959517538547516,0.30507156252861023
0.3123234212398529,0.2946874797344208,0.2977621853351593
0.285549521446228,0.293734610080719,0.29276546835899353
0.34329113364219666,0.3766803741455078,0.3791668117046356
0.36568883061408997,0.4687541425228119,0.40033194422721863
0.31831642985343933,0.4640338718891144,0.35439541935920715
0.3359929323196411,0.39630046486854553,0.36488643288612366
0.2254461795091629,0.2734624445438385,0.22901861369609833
0.2626388967037201,0.1839926838874817,0.24884051084518433
0.2828735113143921,0.2822958827018738,0.3196170926094055
0.2803119122982025,0.32708102464675903,0.3063250482082367
0.222950279712677,0.1464569866657257,0.2640165388584137
0.26652127504348755,0.46997278928756714,0.2847314476966858
0.5470909476280212,0.7017345428466797,0.5791240930557251
0.15703818202018738,0.19332332909107208,0.1774332970380783
0.15870660543441772,0.16808199882507324,0.17449328303337097
0.3702319860458374,0.5850673913955688,0.39015626907348633
0.29470351338386536,0.3002830147743225,0.330070823431015
0.25699424743652344,0.29675978422164917,0.2849341630935669
0.23754101991653442,0.21904589235782623,0.2315867692232132
0.33189693093299866,0.27469944953918457,0.3528837561607361
0.34422627091407776,0.32166531682014465,0.3643649220466614
0.32762235403060913,0.3257766664028168,0.3357224464416504
0.23200225830078125,0.20316669344902039,0.2801963686943054
0.2780005633831024,0.2566711902618408,0.27687570452690125
0.2279846966266632,0.2227797508239746,0.2658647298812866
0.29569804668426514,0.21658386290073395,0.3369559645652771
0.2994265556335449,0.28838083148002625,0.29479581117630005
0.3206009864807129,0.2595846354961395,0.34028422832489014
0.33615759015083313,0.2683701813220978,0.3930085301399231
0.2570706903934479,0.2412763386964798,0.2827170193195343
0.22970256209373474,0.2254103422164917,0.2414563000202179
0.28008487820625305,0.3234911561012268,0.2906069755554199
0.2276259958744049,0.2606835663318634,0.23288878798484802
0.2818725109100342,0.2746482193470001,0.32826855778694153
0.23011907935142517,0.304172158241272,0.23544958233833313
0.2741445004940033,0.2941533625125885,0.2899968922138214
0.2422967255115509,0.20815180242061615,0.2638591527938843
0.1787663847208023,0.18682150542736053,0.18359728157520294
0.2507537603378296,0.2621629536151886,0.3017071485519409
0.2779017984867096,0.3359929919242859,0.27820906043052673
0.3207562565803528,0.35566624999046326,0.3656158149242401
0.25116080045700073,0.2556326985359192,0.24980325996875763
0.4557900130748749,0.42623087763786316,0.48309341073036194
0.4406532049179077,0.46013814210891724,0.4441278874874115
0.19355930387973785,0.3066444993019104,0.1929987072944641
0.22427940368652344,0.18667899072170258,0.23369693756103516
0.22395989298820496,0.22523145377635956,0.26011988520622253
0.17813462018966675,0.20078258216381073,0.1760837584733963
0.27009591460227966,0.3015556037425995,0.3051029443740845
0.36759570240974426,0.5209289193153381,0.4028431475162506
0.2163538783788681,0.2882409989833832,0.20912966132164001
0.3077337145805359,0.28690099716186523,0.33872246742248535
0.46453356742858887,0.6722633838653564,0.5484104156494141
0.17655818164348602,0.3006906509399414,0.19313232600688934
0.2815767228603363,0.21258452534675598,0.2755764126777649
0.2382238358259201,0.2588176429271698,0.260969877243042
0.24256585538387299,0.44737499952316284,0.2800156772136688
0.31979525089263916,0.43723395466804504,0.3515942096710205
0.19339747726917267,0.13945330679416656,0.21278025209903717
0.313520610332489,0.4814373254776001,0.3465496301651001
0.15923000872135162,0.1603061854839325,0.1473659873008728
0.28431436419487,0.2352105677127838,0.28586429357528687
0.24875815212726593,0.17967161536216736,0.24009616672992706
0.2842428386211395,0.3420170545578003,0.30509981513023376
0.3493538796901703,0.24959059059619904,0.33842629194259644
0.25502070784568787,0.28439852595329285,0.2867391109466553
0.3807779848575592,0.42309609055519104,0.42028748989105225
0.2020607590675354,0.18179942667484283,0.2268831729888916
0.3564821183681488,0.5305256247520447,0.3884231746196747
0.20053932070732117,0.1843985766172409,0.2546069622039795
0.31431952118873596,0.36995986104011536,0.3290479779243469
0.2368963658809662,0.2341526597738266,0.26478686928749084
0.2901410758495331,0.33259162306785583,0.2996158301830292
0.22125326097011566,0.18882673978805542,0.21032500267028809
0.36110761761665344,0.39958322048187256,0.44464027881622314
0.238441601395607,0.3279213607311249,0.2579558491706848
0.42915406823158264,0.6111745238304138,0.49324744939804077
0.34503310918807983,0.7948850393295288,0.40222880244255066
0.22704137861728668,0.25996699929237366,0.26420143246650696
0.2801884710788727,0.29255494475364685,0.27186012268066406
0.19291815161705017,0.18694210052490234,0.18328379094600677
0.286272257566452,0.3731551170349121,0.28757423162460327
0.24729089438915253,0.210312157869339,0.244215726852417
0.24471066892147064,0.2278425097465515,0.26753368973731995
0.3427240550518036,0.4657021760940552,0.3565036654472351
0.2410867065191269,0.16944493353366852,0.2176354080438614
0.42220035195350647,0.5518317818641663,0.4538736939430237
0.2833534777164459,0.2757294476032257,0.3248744010925293
0.35423746705055237,0.39053255319595337,0.39070940017700195
0.22930018603801727,0.23606429994106293,0.27085521817207336
0.37528178095817566,0.315175324678421,0.3609306514263153
0.2263994812965393,0.29703766107559204,0.24909371137619019
0.20368070900440216,0.16896289587020874,0.19835248589515686
0.16659076511859894,0.19177621603012085,0.17110824584960938
0.32009047269821167,0.4561102092266083,0.3350822925567627
0.32567691802978516,0.37316370010375977,0.32255858182907104
0.21621182560920715,0.2568940818309784,0.24999511241912842
0.2406102865934372,0.37414559721946716,0.2893902659416199
0.24281971156597137,0.22178594768047333,0.2327682375907898
0.28997114300727844,0.26307258009910583,0.2875712513923645
0.5572546720504761,0.7882789373397827,0.5982919931411743
0.3680146336555481,0.4737577736377716,0.37952131032943726
0.2136756032705307,0.24625349044799805,0.21815769374370575
0.5484011173248291,0.7809089422225952,0.5827510952949524
0.40240636467933655,0.415441632270813,0.48775339126586914
0.21628616750240326,0.17388375103473663,0.22495149075984955
0.3135279417037964,0.37814125418663025,0.319786012172699
0.216187983751297,0.1932627558708191,0.2210681438446045
0.24084381759166718,0.29917943477630615,0.26491332054138184
0.26575157046318054,0.23525719344615936,0.24974402785301208
0.4568069577217102,0.43833276629447937,0.5144569873809814
0.3253576457500458,0.3133517801761627,0.32875773310661316
0.2535944879055023,0.34719640016555786,0.2762499153614044
0.24661818146705627,0.23014602065086365,0.25245192646980286
0.27309533953666687,0.26501134037971497,0.3403039574623108
0.2436419278383255,0.238006129860878,0.2745084762573242
0.23869730532169342,0.2850016951560974,0.2691069543361664
0.3515927493572235,0.30332857370376587,0.37638360261917114
0.2905444800853729,0.38839852809906006,0.31590256094932556
0.28911128640174866,0.29729747772216797,0.31203141808509827
0.2557827830314636,0.27778834104537964,0.28203141689300537
0.18937169015407562,0.15464557707309723,0.19936908781528473
0.3502851128578186,0.36590659618377686,0.36718130111694336
0.32957255840301514,0.4014589786529541,0.37231242656707764
0.3546375036239624,0.3759411871433258,0.383947491645813
0.21754147112369537,0.28489208221435547,0.26564761996269226
0.1901482343673706,0.17340190708637238,0.18939873576164246
0.2827405035495758,0.302121102809906,0.3294658660888672
0.2200811207294464,0.2826140224933624,0.2174728959798813
0.3208329677581787,0.3410753309726715,0.3039213716983795
0.21171768009662628,0.1752430945634842,0.20759153366088867
0.2817327082157135,0.26771387457847595,0.31503191590309143
0.3933894634246826,0.40377870202064514,0.38863056898117065
0.4567347466945648,0.2538626194000244,0.5340959429740906
0.26916253566741943,0.2633517384529114,0.2521528899669647
0.2678303122520447,0.48948124051094055,0.2773992717266083
0.2804469168186188,0.2868792712688446,0.2711257338523865
0.3650076389312744,0.5567646622657776,0.3933963179588318
0.22038640081882477,0.1661762148141861,0.24855881929397583
0.2688240110874176,0.29809513688087463,0.27497491240501404
0.1972305327653885,0.15614324808120728,0.2061995416879654
0.5139418840408325,0.5568456649780273,0.560998797416687
0.26479071378707886,0.35093051195144653,0.2596851885318756
0.32221391797065735,0.5143195986747742,0.3562261164188385
0.31838107109069824,0.30298563838005066,0.35180485248565674
0.25511443614959717,0.2786807715892792,0.2895931601524353
0.4078165888786316,0.5832986235618591,0.4512772560119629
0.18785090744495392,0.2653876543045044,0.1986323446035385
0.2815377712249756,0.4384974539279938,0.28150227665901184
0.26267266273498535,0.2909800708293915,0.29650816321372986
0.2048405259847641,0.13373889029026031,0.19573239982128143
0.39658764004707336,0.5900264978408813,0.42574959993362427
0.3670699894428253,0.371756374835968,0.3913346529006958
0.34488123655319214,0.49804943799972534,0.3520070016384125
0.2786177098751068,0.38004207611083984,0.2819986343383789
0.3443157970905304,0.47625014185905457,0.3676826059818268
0.249098002910614,0.29274213314056396,0.29311037063598633
0.28953269124031067,0.3381396532058716,0.3386121690273285
0.3786732852458954,0.3839476406574249,0.4101364314556122
0.3170185387134552,0.3894715905189514,0.3546220660209656
0.33196425437927246,0.39392802119255066,0.3745895028114319
0.25708484649658203,0.2120315432548523,0.2521565854549408
0.36489251255989075,0.5575290322303772,0.38965386152267456
0.2271425575017929,0.24704509973526,0.2269299179315567
0.2766447961330414,0.4043198227882385,0.32044875621795654
0.3994221091270447,0.6197821497917175,0.4309307932853699
0.25816628336906433,0.32488325238227844,0.25138211250305176
0.33297616243362427,0.2971527874469757,0.38645684719085693
0.2729571461677551,0.2553384304046631,0.27907368540763855
0.18889597058296204,0.22110499441623688,0.20216630399227142
0.3314864933490753,0.3448200821876526,0.40217119455337524
0.4230651557445526,0.2789647579193115,0.4274752140045166
0.3129827082157135,0.3136891722679138,0.3122093081474304
0.28386741876602173,0.310528963804245,0.2855531573295593
0.28085845708847046,0.3386704921722412,0.3225906491279602
0.5119789242744446,0.7782807946205139,0.5165864825248718
0.3245733082294464,0.2985822856426239,0.37145042419433594
0.27088087797164917,0.32876864075660706,0.2886713147163391
0.31351345777511597,0.4076114594936371,0.3367401659488678
0.29927369952201843,0.30558255314826965,0.3404366374015808
0.35232290625572205,0.290761798620224,0.40506261587142944
0.2346082627773285,0.3214712142944336,0.2863166928291321
0.23456694185733795,0.21445529162883759,0.2168065905570984
0.2762313485145569,0.25619933009147644,0.30611297488212585
0.276345819234848,0.39698436856269836,0.33046555519104004
0.34318119287490845,0.3126259446144104,0.35279563069343567
0.1922198385000229,0.2522050738334656,0.20508573949337006
0.3147108256816864,0.2592620253562927,0.3659474849700928
0.21697227656841278,0.21411371231079102,0.23522135615348816
0.2990584075450897,0.2515779435634613,0.35475659370422363
0.26915422081947327,0.37085795402526855,0.26709651947021484
0.2386123538017273,0.2696821987628937,0.2649231553077698
0.24431300163269043,0.26738598942756653,0.2661125063896179
0.24612049758434296,0.2524116635322571,0.24219892919063568
0.3954063355922699,0.40685638785362244,0.4195704758167267
0.31264105439186096,0.29557251930236816,0.3545891344547272
0.268074095249176,0.2561050057411194,0.3052472472190857
0.31252095103263855,0.21816685795783997,0.3009945750236511
0.22391881048679352,0.23533140122890472,0.24155764281749725
0.26426512002944946,0.19876521825790405,0.2965749502182007
0.4172607660293579,0.5878758430480957,0.4299260675907135
0.37926048040390015,0.4105139970779419,0.4450601637363434
0.3287227749824524,0.4389056861400604,0.3292105495929718
0.27065905928611755,0.2769102156162262,0.2992416322231293
0.313020795583725,0.28381189703941345,0.3069326877593994
0.33853358030319214,0.3828475773334503,0.3618887960910797
0.33723413944244385,0.34394586086273193,0.39776068925857544
0.432807594537735,0.44675230979919434,0.46652302145957947
0.229718878865242,0.17362920939922333,0.2246248424053192
0.41787129640579224,0.618671178817749,0.4606345295906067
0.4271094501018524,0.321536123752594,0.4426747262477875
0.27585354447364807,0.18606655299663544,0.26215511560440063
0.23575688898563385,0.2236914187669754,0.23713505268096924
0.22970667481422424,0.23097379505634308,0.2213774174451828
0.3569950759410858,0.40679895877838135,0.36477991938591003
0.22395454347133636,0.17277097702026367,0.2576070725917816
0.21196265518665314,0.3216465413570404,0.2155466079711914
0.3898855149745941,0.31603410840034485,0.45473092794418335
0.2603894770145416,0.2205810844898224,0.2804974913597107
0.4517437517642975,0.5523631572723389,0.5043092370033264
0.2698485255241394,0.2542401850223541,0.29899469017982483
0.29101142287254333,0.2958095669746399,0.2993811368942261
0.3381431996822357,0.4355086386203766,0.36046189069747925
0.18588906526565552,0.14550413191318512,0.1828172355890274
0.3797416687011719,0.33564943075180054,0.3912999629974365
0.24644383788108826,0.44185274839401245,0.2411440908908844
0.3882923126220703,0.46335893869400024,0.4414631724357605
0.26758602261543274,0.2686651051044464,0.2526910603046417
0.2590480148792267,0.3243483304977417,0.28714269399642944
0.4324011206626892,0.6405467987060547,0.4571395218372345
0.2698187232017517,0.35216376185417175,0.27084052562713623
0.17007246613502502,0.17065204679965973,0.18577997386455536
0.3248966336250305,0.3321715295314789,0.3520309031009674
0.21015098690986633,0.19184142351150513,0.23244445025920868
0.25803205370903015,0.33051326870918274,0.25503382086753845
0.20901037752628326,0.21805185079574585,0.2174701690673828
0.28676363825798035,0.13265103101730347,0.32219740748405457
0.2436543107032776,0.2178420126438141,0.2542693316936493
0.2515329420566559,0.172041118144989,0.2996969223022461
0.18833282589912415,0.20942798256874084,0.215580552816391
0.2525230944156647,0.16462324559688568,0.25681668519973755
0.2765371799468994,0.4032716751098633,0.3185451030731201
0.3096393346786499,0.3682505786418915,0.3653615713119507
0.25119978189468384,0.36046746373176575,0.2533330023288727
0.25581565499305725,0.26290860772132874,0.32660233974456787
0.3088184893131256,0.3626510202884674,0.3604491949081421
0.3353973627090454,0.34733209013938904,0.3852331340312958
0.3345704972743988,0.4109554588794708,0.38907262682914734
0.3180862367153168,0.30871033668518066,0.33380594849586487
0.2262057214975357,0.21231989562511444,0.2406163513660431
0.4250634014606476,0.6918559074401855,0.46456918120384216
0.4112538695335388,0.4120989739894867,0.45889630913734436
0.24695511162281036,0.19586166739463806,0.23623308539390564
0.14939071238040924,0.144239604473114,0.15934711694717407
0.25280559062957764,0.29921242594718933,0.29683318734169006
0.34834855794906616,0.39076095819473267,0.38749995827674866
0.2871547341346741,0.3105037808418274,0.3168145716190338
0.24880680441856384,0.21025113761425018,0.26262274384498596
0.38923752307891846,0.33543387055397034,0.4280371367931366
0.38509172201156616,0.42201223969459534,0.41119885444641113
0.2534209191799164,0.28700560331344604,0.23862358927726746
0.2811930775642395,0.2035025805234909,0.31236836314201355
0.3967238664627075,0.4258561134338379,0.4229137599468231
0.7306512594223022,1.0641313791275024,0.8107251524925232
0.26312005519866943,0.18612182140350342,0.24921582639217377
0.2853301465511322,0.22775258123874664,0.31939244270324707
0.32516106963157654,0.4963673949241638,0.3700091242790222
0.18426421284675598,0.15586437284946442,0.2259475439786911
0.2112613171339035,0.24346034228801727,0.23630750179290771
0.26210278272628784,0.21716374158859253,0.26478174328804016
0.4574485123157501,0.49724701046943665,0.4889316260814667
0.22868314385414124,0.34609153866767883,0.21099364757537842
0.23286934196949005,0.1812724471092224,0.22375920414924622
0.45036736130714417,0.34083905816078186,0.45373642444610596
0.2951824963092804,0.3823457956314087,0.3234156370162964
0.5635035634040833,0.5769233107566833,0.612849771976471
0.21040578186511993,0.21763275563716888,0.22637967765331268
0.2547588348388672,0.23923400044441223,0.2378353476524353
0.4061206579208374,0.28672853112220764,0.39660540223121643
0.2792828381061554,0.34169191122055054,0.30173420906066895
0.2826528251171112,0.2619439661502838,0.299540251493454
0.264813631772995,0.24544459581375122,0.3064827024936676
0.22530947625637054,0.30638617277145386,0.25846704840660095
0.36401456594467163,0.35907480120658875,0.3824130892753601
0.4249918460845947,0.5324174761772156,0.4848495423793793
0.30438777804374695,0.2720922827720642,0.3400479853153229
0.20608793199062347,0.23400934040546417,0.20386949181556702
0.26736706495285034,0.29719680547714233,0.26423534750938416
0.28839123249053955,0.27132099866867065,0.27717524766921997
0.20202498137950897,0.2228527069091797,0.2363852858543396
0.2388196736574173,0.25793254375457764,0.22774183750152588
0.4250366687774658,0.4395897686481476,0.45663249492645264
0.45741626620292664,0.6336076259613037,0.470602422952652
0.24179275333881378,0.270961195230484,0.24750222265720367
0.2960663139820099,0.3155580759048462,0.2923516035079956
0.2715211510658264,0.27904269099235535,0.26463016867637634
0.288331001996994,0.24131494760513306,0.28963717818260193
0.23794656991958618,0.1827305555343628,0.25800445675849915
0.29540395736694336,0.3631615936756134,0.3050259053707123
0.21466051042079926,0.3337470293045044,0.21196138858795166
0.23093213140964508,0.21576152741909027,0.23663178086280823
0.28768324851989746,0.36015838384628296,0.2888394296169281
0.24807871878147125,0.17495210468769073,0.24351324141025543
0.23177897930145264,0.18706145882606506,0.23688054084777832
0.2070605754852295,0.20291773974895477,0.2193853259086609
0.20794931054115295,0.2707765996456146,0.20984138548374176
0.29894036054611206,0.4785686731338501,0.3096299469470978
0.33516138792037964,0.34397247433662415,0.3816380798816681
0.30506616830825806,0.2810974717140198,0.35085928440093994
0.3137466609477997,0.28689250349998474,0.33132466673851013
0.29295945167541504,0.30851075053215027,0.2817336916923523
0.32068514823913574,0.38644281029701233,0.3873142600059509
0.1963147222995758,0.23533718287944794,0.19019168615341187
0.2655507028102875,0.25195327401161194,0.2750275731086731
0.33590057492256165,0.39863458275794983,0.3413655757904053
0.2730189561843872,0.24949420988559723,0.27330225706100464
0.24924421310424805,0.20810601115226746,0.3004903495311737
0.28453144431114197,0.28779518604278564,0.3006955683231354
0.29876530170440674,0.31756535172462463,0.32308298349380493
0.317123681306839,0.298892080783844,0.3839632272720337
0.21602307260036469,0.33222073316574097,0.2106180042028427
0.3697093725204468,0.3210982084274292,0.400120347738266
0.4462219178676605,0.5914227366447449,0.4580603837966919
0.247004896402359,0.302481085062027,0.27625831961631775
0.2617671489715576,0.3161223530769348,0.27473708987236023
0.2546826899051666,0.2387617975473404,0.299929678440094
0.2381952404975891,0.18021368980407715,0.2199673354625702
0.4222859740257263,0.4619654417037964,0.43667638301849365
0.27200964093208313,0.40346837043762207,0.28613680601119995
0.21713560819625854,0.23504573106765747,0.22878167033195496
0.20064672827720642,0.1980101615190506,0.2206043303012848
0.22291414439678192,0.2556267976760864,0.2463223934173584
0.36855998635292053,0.3557867705821991,0.41946035623550415
0.21958516538143158,0.16710110008716583,0.24792857468128204
0.19973519444465637,0.17390984296798706,0.23066315054893494
0.28326287865638733,0.36557233333587646,0.324972927570343
0.25500085949897766,0.20769502222537994,0.2561841905117035
0.31836193799972534,0.31324055790901184,0.3652716279029846
0.28907284140586853,0.1922174096107483,0.27544814348220825
0.4637698233127594,0.47043702006340027,0.47731122374534607
0.24073898792266846,0.25622230768203735,0.2629595100879669
0.3053938150405884,0.350577712059021,0.33043423295021057
0.42062047123908997,0.35394996404647827,0.42734935879707336
0.26259246468544006,0.24807460606098175,0.26994436979293823
0.2878028154373169,0.48750871419906616,0.29971086978912354
0.2811140716075897,0.298124223947525,0.28484076261520386
0.233272522687912,0.17702631652355194,0.2360333949327469
0.19909408688545227,0.25767982006073,0.22293761372566223
0.3744492530822754,0.45075416564941406,0.4133390486240387
0.23478125035762787,0.2862970232963562,0.27576372027397156
0.29799047112464905,0.37487509846687317,0.3221462368965149
0.3575820028781891,0.35790878534317017,0.38222020864486694
0.2386798858642578,0.2163218855857849,0.2901279032230377
0.23807434737682343,0.19107487797737122,0.2260441780090332
0.21108485758304596,0.17923206090927124,0.19979597628116608
0.276470422744751,0.3732590973377228,0.31325870752334595
0.22479183971881866,0.22304855287075043,0.22259293496608734
0.26779496669769287,0.29961201548576355,0.28308385610580444
0.32352596521377563,0.3435856103897095,0.3554154634475708
0.20513632893562317,0.20100820064544678,0.2006782591342926
0.22774524986743927,0.3603222370147705,0.27532878518104553
0.18720895051956177,0.14361357688903809,0.1762230396270752
0.425066202878952,0.4587986469268799,0.4999622404575348
0.27864471077919006,0.3228917717933655,0.31903889775276184
0.22220873832702637,0.166489377617836,0.21904370188713074
0.2557770609855652,0.2583247721195221,0.3157580494880676
0.17795653641223907,0.20471806824207306,0.21279630064964294
0.26412102580070496,0.38116976618766785,0.24695417284965515
0.31733644008636475,0.3124125003814697,0.3177691102027893
0.20133961737155914,0.19156748056411743,0.21406744420528412
0.3706735074520111,0.3659825325012207,0.3848830759525299
0.32015693187713623,0.3072335720062256,0.32244768738746643
0.18604536354541779,0.14412491023540497,0.17298524081707
0.26617467403411865,0.2637979984283447,0.28732702136039734
0.3294888138771057,0.36390066146850586,0.3226945400238037
0.34478509426116943,0.36922430992126465,0.34304311871528625
0.38241448998451233,0.4482480585575104,0.41137486696243286
0.32225561141967773,0.26641109585762024,0.3684942424297333
0.2324739396572113,0.20942291617393494,0.21655823290348053
0.27408796548843384,0.20945219695568085,0.2638545036315918
0.24660274386405945,0.1985408216714859,0.2542422115802765
0.3627309501171112,0.4352130591869354,0.360811322927475
0.33244043588638306,0.4385482370853424,0.33658936619758606
0.29459348320961,0.2883457541465759,0.2922348380088806
0.265646755695343,0.32656437158584595,0.26012393832206726
0.6286653876304626,0.7029458284378052,0.665343701839447
0.3118396997451782,0.3240002989768982,0.34099963307380676
0.1978694498538971,0.23793955147266388,0.20094241201877594
0.5775140523910522,0.7266854047775269,0.6237318515777588
0.33068811893463135,0.5517966151237488,0.3219262957572937
0.23346607387065887,0.1595027893781662,0.20945638418197632
0.2760477662086487,0.25919923186302185,0.31285154819488525
0.29832619428634644,0.27970951795578003,0.34732696413993835
0.26798495650291443,0.49785488843917847,0.2762947678565979
0.24530816078186035,0.25011366605758667,0.27659517526626587
0.31879734992980957,0.44279077649116516,0.3141607344150543
0.2833387553691864,0.2539308965206146,0.32061272859573364
0.2147194743156433,0.1593324989080429,0.18728390336036682
0.28483477234840393,0.21581117808818817,0.2655840516090393
0.32452741265296936,0.243834987282753,0.37437087297439575
0.43322834372520447,0.574949324131012,0.460628867149353
0.22532536089420319,0.2207266241312027,0.22386613488197327
0.20139369368553162,0.3679889440536499,0.21210877597332
0.237815260887146,0.2273910641670227,0.2379370927810669
0.3618643581867218,0.3201005160808563,0.36710822582244873
0.27811914682388306,0.3369777202606201,0.2774598002433777
0.2796820104122162,0.2803620398044586,0.3038720190525055
0.2314414381980896,0.30855047702789307,0.2519747018814087
0.20137211680412292,0.19917874038219452,0.24782225489616394
0.31773146986961365,0.457023561000824,0.3049044609069824
0.2232520878314972,0.21807320415973663,0.25897660851478577
0.4195101261138916,0.4659262001514435,0.4332130551338196
0.23492763936519623,0.16884641349315643,0.226926788687706
0.28126418590545654,0.27945786714553833,0.3149605691432953
0.2874448597431183,0.3595726191997528,0.2885552644729614
0.21593627333641052,0.18662874400615692,0.2579886019229889
0.38046005368232727,0.6184586882591248,0.40194809436798096
0.2405339628458023,0.20738549530506134,0.22361049056053162
0.16588254272937775,0.13950400054454803,0.15328511595726013
0.3114014267921448,0.34117764234542847,0.36039504408836365
0.19443358480930328,0.21103405952453613,0.20335282385349274
0.2738748788833618,0.3853587806224823,0.32294851541519165
0.2834458351135254,0.30845940113067627,0.30422717332839966
0.40203505754470825,0.4935700595378876,0.4474627673625946
0.24980904161930084,0.16062510013580322,0.2893840968608856
0.22140951454639435,0.1945231407880783,0.25951215624809265
0.25723469257354736,0.26305708289146423,0.2420831173658371
0.2752593457698822,0.19957228004932404,0.3222208023071289
0.2651151418685913,0.3416163921356201,0.2658722400665283
0.19631867110729218,0.18917690217494965,0.18739663064479828
0.32621005177497864,0.3463117480278015,0.32899168133735657
0.3149038851261139,0.2845926582813263,0.32920578122138977
0.21712200343608856,0.22961917519569397,0.24941745400428772
0.24004270136356354,0.33187708258628845,0.26834699511528015
0.1928388774394989,0.2084241509437561,0.18422146141529083
0.23453719913959503,0.17069263756275177,0.24167872965335846
0.31607240438461304,0.3055400550365448,0.30772000551223755
0.18521533906459808,0.18649891018867493,0.1827179491519928
0.38036757707595825,0.34603995084762573,0.4297841191291809
0.31317660212516785,0.22598080337047577,0.29938358068466187
0.23795545101165771,0.1760154664516449,0.27143803238868713
0.21491020917892456,0.18702928721904755,0.20415644347667694
0.40432459115982056,0.5367923974990845,0.4340441823005676
0.34863582253456116,0.3131383955478668,0.3803991377353668
0.35595080256462097,0.39832720160484314,0.3630780577659607
0.21828113496303558,0.2343040108680725,0.2614515721797943
0.25626733899116516,0.34662821888923645,0.25418978929519653
0.22481182217597961,0.1733418107032776,0.24558207392692566
0.39907506108283997,0.39087462425231934,0.3922804892063141
0.2520419657230377,0.200513556599617,0.25226497650146484
0.2569846510887146,0.20120322704315186,0.2735315263271332
0.3306243121623993,0.41197487711906433,0.3345724046230316
0.3494700789451599,0.43949487805366516,0.3794673681259155
0.2910782992839813,0.3075370192527771,0.29869091510772705
0.27423757314682007,0.227136492729187,0.26693663001060486
0.4736693501472473,0.5711439251899719,0.509165346622467
0.2853606939315796,0.24558888375759125,0.27814391255378723
0.2010517567396164,0.2291250079870224,0.20441631972789764
0.3881705403327942,0.25562506914138794,0.43591684103012085
0.23151881992816925,0.2254083752632141,0.22695526480674744
0.19548813998699188,0.22268062829971313,0.1997324377298355
0.27066588401794434,0.19698652625083923,0.25063493847846985
0.37124842405319214,0.3663882613182068,0.4124492406845093
0.2748889625072479,0.2556781470775604,0.28298211097717285
0.2873516380786896,0.3062267005443573,0.34490886330604553
0.4323406219482422,0.6389943361282349,0.45275044441223145
0.25456082820892334,0.21008644998073578,0.29978957772254944
0.4363766312599182,0.5658643841743469,0.4592544138431549
0.21208396553993225,0.24843117594718933,0.20252804458141327
0.18577457964420319,0.1736200898885727,0.20463290810585022
0.30776020884513855,0.2738206684589386,0.360543817281723
0.480976939201355,0.6594886779785156,0.5099819898605347
0.18115389347076416,0.17486520111560822,0.16768889129161835
0.3520861268043518,0.4631982445716858,0.36045074462890625
0.435924232006073,0.566656231880188,0.44200360774993896
0.3171396851539612,0.35832661390304565,0.3629782199859619
0.30133742094039917,0.30470943450927734,0.35178276896476746
0.40385428071022034,0.48821237683296204,0.4541347026824951
0.27745920419692993,0.36032232642173767,0.31080666184425354
0.28616970777511597,0.2634260356426239,0.28305763006210327
0.2600017786026001,0.24710433185100555,0.22570908069610596
0.4325881600379944,0.6132785677909851,0.5047727227210999
0.24132655560970306,0.2416401505470276,0.2507244646549225
0.31438368558883667,0.4322517216205597,0.32639279961586
0.4193040132522583,0.6026133298873901,0.4575541913509369
0.2064870446920395,0.20854106545448303,0.22244949638843536
0.27733439207077026,0.2066488265991211,0.3197082281112671
0.19592483341693878,0.24183814227581024,0.19880983233451843
0.19230830669403076,0.1973893791437149,0.20918512344360352
0.35312625765800476,0.31634846329689026,0.365530401468277
0.22767364978790283,0.2218916267156601,0.21819017827510834
0.36645951867103577,0.3503802716732025,0.4466475546360016
0.3205604553222656,0.35775119066238403,0.36592337489128113
0.23292872309684753,0.30031704902648926,0.2717517614364624
0.4960974156856537,0.6598781943321228,0.5131009817123413
0.2847433090209961,0.2308034598827362,0.26819443702697754
0.20529423654079437,0.2978566288948059,0.22140440344810486
0.3322694003582001,0.3145645260810852,0.35352808237075806
0.3171645998954773,0.3006649911403656,0.31321147084236145
0.3741039037704468,0.405438631772995,0.4061322808265686
0.47202935814857483,0.5238670110702515,0.48477086424827576
0.265965074300766,0.24583888053894043,0.2910328507423401
0.33017244935035706,0.6217759251594543,0.35285136103630066
0.2466113269329071,0.24991466104984283,0.28104621171951294
0.2691183090209961,0.24170394241809845,0.3184800148010254
0.29384028911590576,0.18719933927059174,0.3659663200378418
0.2061682790517807,0.24258707463741302,0.20001137256622314
0.45891863107681274,0.6486430168151855,0.4969661831855774
0.3435888886451721,0.25683334469795227,0.4083009958267212
0.3163796663284302,0.27779021859169006,0.36392563581466675
0.2604518234729767,0.21757718920707703,0.271012544631958
0.24528856575489044,0.20525874197483063,0.22632336616516113
0.43400824069976807,0.6393606066703796,0.5045821070671082
0.2813106179237366,0.3205006718635559,0.3275855481624603
0.33809900283813477,0.23832397162914276,0.33179402351379395
0.398050993680954,0.3323881924152374,0.47180020809173584
0.22875438630580902,0.14566877484321594,0.21111778914928436
0.2315354198217392,0.246197909116745,0.2901943027973175
0.23000621795654297,0.2529253661632538,0.22537972033023834
0.2385963350534439,0.1654861867427826,0.23443324863910675
0.48652780055999756,0.578902006149292,0.5422210097312927
0.41816237568855286,0.6032703518867493,0.4797247350215912
0.23003925383090973,0.274612158536911,0.21660684049129486


==> data/data_p.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval
0.008714393431398333,0.008550064658537934,0.00871034111720218
0.008199096472479184,0.006952417186790814,0.008774236606687183
0.015404979108123256,0.013620107372966938,0.01736988495581072
0.010032678061464372,0.013510575636954512,0.010323322195365263
0.008867643787581968,0.009012446959687974,0.008835520086830669
0.010248722560398575,0.012248322405697447,0.010878723356074396
0.014047415732377453,0.016024837687320832,0.014682718480448527
0.010177851052190918,0.015034701204969586,0.010097858776783602
0.011857453139975086,0.0164984121385432,0.011843320296800531
0.0075164978908948315,0.007352896480324111,0.007482079895449216
0.010155316783695722,0.008393735798699667,0.010509184266049649
0.011490850298326166,0.012381335426904868,0.012021298310068521
0.006692368428769875,0.008238730965445144,0.006835886651721164
0.01064581756401463,0.0122738851912984,0.01114121498212324
0.010785973916927242,0.01309059442088896,0.011376836097439155
0.011678482349026315,0.011952069800260957,0.011965637061606018
0.010020289139988502,0.008710842899464102,0.00997218165472166
0.0103371233800904,0.010639348125076052,0.010823173082299034
0.006416978597607026,0.007209899893563924,0.006751543699021347
0.008934333440320292,0.0077586549537039555,0.009497149098754088
0.009296647258060441,0.01133708580262142,0.009914059218753832
0.011202643857831027,0.008925593999390006,0.011113096632841478
0.006906333680382764,0.00830059019969387,0.0071698574260370225
0.008105804465595598,0.009126258365563964,0.007957717336286666
0.010791975970494812,0.008316019305342886,0.010971065154232651
0.011928254474370662,0.010730781925750691,0.012754590703251953
0.008744868962799041,0.008548338536073837,0.008999406603688523
0.009159952147689589,0.012694868544947164,0.010191791951074015
0.009800071758627675,0.009213916336566274,0.010127564645941275
0.012789161440237607,0.016824463088362388,0.013687425751648849
0.01201282269457999,0.01441106955516636,0.012197240306684266
0.012691902807381071,0.013245000913325295,0.013550817974320081
0.013074176499541252,0.013839507921814955,0.013802265747241211
0.013103128209570943,0.014383262186667465,0.013389379263618792
0.005867349571022017,0.007220303502684649,0.005904793302995338
0.013524990886060751,0.015889807975725815,0.014160993725264177
0.007351224347512904,0.0073854582643828135,0.007588237239720536
0.01145557588471465,0.017420195644276396,0.012069404566968695
0.011553236842456897,0.016153806398492104,0.012424426726019431
0.008640729381158776,0.009895811508055933,0.00880365832095769
0.012909846916724272,0.008833170843255732,0.014338022305332087
0.010958356007157775,0.015532752239704791,0.011722081203587897
0.013803235935205462,0.014423835827333215,0.014847144593091267
0.011433526778554349,0.01540778702318395,0.012479533706629738
0.009517386576505044,0.010730528920420609,0.009698204788589595
0.012371987834938127,0.011997136452264169,0.012786257653916598
0.011935743426035166,0.00976212467476877,0.012445255768156948
0.01165206330453951,0.010261721831261847,0.012342770489618033
0.010022484371667724,0.0115434422363049,0.010008283120329748
0.011214280472042778,0.013369303568453242,0.011426710057108143
0.009467018059298109,0.008639393981357353,0.010023419678434661
0.010378241865788607,0.016450900780764204,0.010588758041111774
0.013619212656925256,0.01302463962550565,0.015268986335314177
0.008940275636315732,0.01036193061776697,0.009313117693349747
0.010541989761792728,0.014451980229688244,0.010717785184708577
0.00974700033916331,0.007354425569097176,0.010035855247793376
0.012268930606529688,0.011167993950689374,0.012756048390243113
0.008861787550826065,0.008851759642372333,0.00946933129911364
0.00586429490884771,0.00725082846535049,0.006169673235081128
0.008565257191126805,0.008531049185853975,0.008728187601967946
0.015541467907566407,0.014764082424234416,0.016420661404807062
0.011047656364581715,0.010087131613983887,0.011966979005209011
0.010415623963216866,0.012379426372930743,0.010419097720457822
0.011726784337485809,0.012069221835858554,0.011968853164055245
0.016221121383715773,0.01784264664992813,0.016942379559664957
0.013195224647300257,0.014362127092305138,0.01371791716598038
0.010221250555008811,0.011412385058786553,0.010685703485246209
0.009924488191867396,0.008708700276475904,0.010439342493628793
0.007917321716080361,0.008169996187037834,0.008384692419074415
0.016152089752550673,0.02174331505554965,0.01751140049880321
0.008735397616235404,0.008543442534101279,0.008605778427458327
0.0108156342972805,0.013814071173187868,0.011516277277014783
0.00945073709237088,0.0102152641152033,0.0102984238613665
0.00998904598896858,0.008599769283047131,0.0106917894792968
0.009510850037468524,0.012329671183652333,0.010025556140529544
0.01571915053287906,0.014695285371083963,0.01580494091325564
0.009459892593656807,0.013701406663355368,0.010224324429195762
0.009636085277845612,0.008976475542853593,0.010237521769108103
0.0076910411784463974,0.00736260881225997,0.0078051326620661
0.007077426160750454,0.006859404073290232,0.007238033034089955
0.008491031907195102,0.00919342179533969,0.008992835246050948
0.009926092939418733,0.010031007789746383,0.010578391599414837
0.006617054272812558,0.005965952287365901,0.00669047515437957
0.012292769112333922,0.012819854658903418,0.012434101557098454
0.013002384601084644,0.015371184147764866,0.013726635548343987
0.019189620880792697,0.01914662639186804,0.021472877429243847
0.01712934383582267,0.026758446885466202,0.018944405854566995
0.006793478198821075,0.007367267745889992,0.0070192329041125845
0.011030909937183185,0.012378695931319147,0.011710855461906155
0.01667447899017017,0.015571837708253865,0.01737887698407025
0.009379936436402338,0.012678806818493378,0.00924041452195281
0.014102671301535285,0.016095787419720845,0.014790324381290899
0.01052617156115015,0.00974325629001745,0.011106298929328962
0.020735623734632894,0.022710257448310615,0.021713838684383882
0.0076040341286787005,0.009223638045401506,0.008173637670800689
0.01002686284393806,0.009582043711686637,0.010628107867869078
0.014875634560082904,0.020143713716267084,0.015298378035542442
0.00821839206317996,0.009072836463191396,0.008272391450335011
0.012944492738505895,0.016875939986707836,0.01372624660507827
0.010792244062702355,0.012212374948420136,0.011395042512786837
0.00894649613929219,0.010899883760349739,0.00944002275994108
0.008415529732837766,0.00833933497141524,0.008988800748361869
0.00985633331520246,0.011845162660790538,0.009736336666177375
0.007193169051842545,0.013400261926297044,0.007448717596063242
0.009579321177045403,0.009316546114437009,0.009961681095219369
0.007805627296913513,0.00810188120251505,0.007688882655500984
0.008916112286902589,0.011618746145342796,0.00920199589156374
0.011223948282786344,0.010557964037350228,0.011750948566219466
0.009801237666028976,0.01310612972507293,0.010656638622876049
0.007571139141442887,0.008122883062857238,0.008046873513232796
0.008423166283822727,0.00745535079895402,0.008363813867619713
0.008912857208677094,0.013242417194011926,0.009620201088805388
0.009096082353751943,0.006768438420900187,0.008946117941565688
0.013625483605825377,0.016081257744341118,0.01447786438004891
0.011844348318193323,0.01495924515275762,0.012484180916121284
0.01065102755122807,0.01248789780941493,0.011057539726186385
0.010849280517394758,0.009831969850119726,0.011029292508816475
0.014030546596910547,0.02119371268103972,0.014602316598063592
0.008332470718801204,0.006841432198478358,0.008354998098168346
0.010780055319712547,0.00957323779600703,0.011138854958250788
0.01615994862862415,0.01940652420179678,0.01662716368057299
0.016420747724424943,0.017480361768703895,0.017059725536871986
0.011860500167133461,0.007331150288957442,0.012921514741333963
0.006423597795573912,0.007638832606138074,0.00690023200985955
0.014311924123365514,0.015767879935949414,0.014629795694633425
0.011849582397232526,0.013201504801426392,0.01282815737994911
0.00915610855575502,0.010489020878964786,0.009472852958471292
0.011426077010592776,0.010727736757884748,0.011828960644350281
0.012808046933858631,0.02329183139621529,0.01443685139923225
0.007326227462780725,0.009546548448907068,0.007824694560972475
0.01548186919468392,0.01653708615864837,0.016051247260239567
0.013247065372384521,0.01081443209184295,0.013993908209848745
0.010642323568441895,0.011307673022464453,0.0115985808108073
0.014180799675411391,0.014739488194793433,0.01454898473425117
0.007224265499324879,0.00859279972674871,0.007315944935415154
0.006978885870868965,0.010108962379774798,0.007811690062829492
0.010424866619596027,0.007822647958087132,0.010438959685790603
0.008880008082423915,0.010419686383024878,0.00903864053156611
0.00984688608013872,0.011935211419703249,0.010392154210184357
0.020354032778236754,0.022197519368221688,0.02121081813666432
0.008979143395530262,0.009046451504751517,0.0099856882274862
0.008549975927679579,0.008158375123252064,0.009033713437766414
0.011918503265660596,0.014577096358488448,0.012919860709443473
0.007283911722015298,0.007095479454456195,0.007398414790217989
0.01108479475389526,0.010565432066430982,0.01179443775067123
0.01025340400428643,0.009659381321420274,0.010796277491232282
0.011400297891180427,0.014548956377047081,0.01196737728832658
0.017307210658558586,0.023382020971130305,0.01867772100584221
0.009158935772244435,0.010525290044392248,0.009412973742677268
0.013605871539210172,0.02397838356590665,0.014054363045448158
0.017424810775964267,0.017513251983485394,0.01782618894507008
0.009110223970935954,0.008217410049605658,0.01000187292197568
0.00627360866727543,0.00976523132282592,0.006366989268510395
0.005945125525757237,0.008135976815762258,0.0059973912312297735
0.019589334050094193,0.020909901671955205,0.020910945175061462
0.010155553430440022,0.010906143221303807,0.010755004082666213
0.006402693125264068,0.007568708705628539,0.0074412444305860205
0.010532893645477846,0.008958611759149866,0.010732213818783094
0.011475105382202316,0.01000526235982012,0.012223234740786664
0.012337217530733285,0.011155318008026079,0.012845585821781743
0.007264621588113655,0.0086396249437225,0.0077965880916855855
0.010817563324528988,0.012567088008107425,0.011388316498232619
0.016670998890441064,0.018282044493595995,0.017260140200363247
0.006728402614157844,0.007356583597115908,0.007314177216401984
0.007551063513524294,0.007733309650157339,0.007708048331689096
0.009445260518384053,0.007786938906013759,0.009633293419923769
0.00940544511626244,0.008850106345850232,0.009846016711059712
0.012118314117627559,0.0173412488873267,0.013794616143168688
0.00903556461963286,0.007861304534195552,0.008861859983530132
0.00862025976259675,0.0071471153358674076,0.008600405994081134
0.0081655038891378,0.009556687610999181,0.00808368468208191
0.010273458380761767,0.010942671260849118,0.010850077398668525
0.009319348872890834,0.010123125513797833,0.009560980261810556
0.010677754206606936,0.010939108470557051,0.011059172506927183
0.008392567831394247,0.007415747967902511,0.009041308821713263
0.006861869961752427,0.009626904035890428,0.006944540807485021
0.009269692503786547,0.009905662521693778,0.009633233965772665
0.007418314543639896,0.005775635686174144,0.006973801197706458
0.006057879648199708,0.007148056954289881,0.006507339480087739
0.01183211377471491,0.009916508747889333,0.012376119107327348
0.014017465532651334,0.015758390342103124,0.014734146923939371
0.007902467190435724,0.008782532552135597,0.00825812312909327
0.011269219016936333,0.011315602796109839,0.011907328526943584
0.010232101162639388,0.013184822930221085,0.010900502143595586
0.014960175466808067,0.020348273978938035,0.015887508026860207
0.009134917501659047,0.011304956530534075,0.009665325532491567
0.012447428739795001,0.014526749886429107,0.014065836029712495
0.014586631511236601,0.011840429770641895,0.015384667260122177
0.01363501255792412,0.012968978553815924,0.014371701971512057
0.015974337317245485,0.022734746618000796,0.016954485169513932
0.013260307432886673,0.024243213503738183,0.01551178128527984
0.006405262303501373,0.007873129794220207,0.007437419619716951
0.014599407962169578,0.02076575734086374,0.016186720013593243
0.009831170864745296,0.01111646297445414,0.010398407081089148
0.014462431259727017,0.019431684680185583,0.015465079545897513
0.008568847496470524,0.008134699851684551,0.008584987770206918
0.015360749442826113,0.01840829356631417,0.0161738209113392
0.010686846583564434,0.014648883132642466,0.01145814101160295
0.009637373499849774,0.01206458960971628,0.009759380520712551
0.015507604820956427,0.019342904855221114,0.01654863216593303
0.009631183589638328,0.009252038554664527,0.00967639217172999
0.013777838519502487,0.012591748075288093,0.014913671129525902
0.007162554895063716,0.009139862355057206,0.007560702579740887
0.01995219997183498,0.02562441722742598,0.020655999005194402
0.006330885498110401,0.007201116364520341,0.006852540757684646
0.016820925822838704,0.01754159801312642,0.01762566357272856
0.010568438347067978,0.010176443281191966,0.011469868919308231
0.010902957019673292,0.011205225943387779,0.01128510196789768
0.008375959699612672,0.009380757262454588,0.0087847441115056
0.011951436011020129,0.014776740375776897,0.012508012710644004
0.008927824877234852,0.010102559618743208,0.009777760671121398
0.006510372362313402,0.007705288679708823,0.0067881147285134315
0.01164075805178389,0.01084182240591271,0.012086915298132305
0.008889324114017591,0.010622373192893098,0.009382801027742515
0.020321250913460442,0.02776649073490977,0.02127416364545685
0.011471516290832479,0.011408878215385566,0.011866907811392949
0.010920308055791196,0.011633434416500627,0.011585080862366157
0.007936326586264858,0.00837182190644026,0.008203020059495126
0.005279927286076616,0.00755553030292888,0.0059029720374574775
0.009919030081792493,0.009976573624836454,0.010756800208287457
0.006664871670520467,0.007085558789630085,0.007155843474018724
0.007202734535966932,0.007459831743913127,0.007081306414177688
0.01179773606716216,0.013677459372238396,0.013023151754363574
0.012792856815998007,0.01610837809313772,0.013025549277463027
0.013195646278275013,0.012743134793179633,0.014238507909964386
0.016972356605348415,0.016376018148975706,0.018820432711244922
0.007059827686364915,0.0056543851860789114,0.007481073093746028
0.01149768713118642,0.013860549834531437,0.011620616985638002
0.008922717385729528,0.011970269214886154,0.009863312112056625
0.011006173688720117,0.009155738176227021,0.011347429288171887
0.008093186501930047,0.008670812343524122,0.008756571244067845
0.011762223101721293,0.012639383205152871,0.012978033835084533
0.007050104567160171,0.0059257671930569205,0.0071463469677729525
0.00764025829674468,0.006568725975383628,0.008200142893794301
0.012882181739139196,0.013441919025527223,0.01341884906031131
0.010618159896015484,0.013471038753373264,0.010835861324406677
0.016859445016149263,0.024557486767510146,0.017931916633986963
0.0094766078724348,0.011799327985352874,0.01056674858613684
0.016609263055433494,0.021487572712813503,0.017273858899895703
0.007085342028277568,0.008290237220600072,0.0071175413492305896
0.010896075849491477,0.012778548607283592,0.011750327404643853
0.015511008970433053,0.01178267367972503,0.01808025938501436
0.006718340091479859,0.007104757727951714,0.006910656808372954
0.011303643876810597,0.011848259470594948,0.011616782218279248
0.009014520503093948,0.008243713213256646,0.009252807474842497
0.009950941255329882,0.012328801796572385,0.0107479099083814
0.010940364208653686,0.010158371389197248,0.011171600641154822
0.009763464198698035,0.01638533435203576,0.010011501726617628
0.009216391523796495,0.007783910477500745,0.009965283084873709
0.014833664422041027,0.01770473631517023,0.015872363901732862
0.01084947853360966,0.012095138215242853,0.011624525304975125
0.009854281827412117,0.011051854078702688,0.01046679555114341
0.009138633142562415,0.010243348856723518,0.009709572096290104
0.011088225670417345,0.01108820404707473,0.011779539889276902
0.009257176825950352,0.012094844448600489,0.009779805197855665
0.00869699425678903,0.007283295314845582,0.008726567815855195
0.007837516909323139,0.007788031780212027,0.007828229632639802
0.012383471266596101,0.016868636118775118,0.013042386090838513
0.01098134258539723,0.01224288641736239,0.011475852055554937
0.010357336709981346,0.013330203347267606,0.010744597751213069
0.01491286329253542,0.012328982971856613,0.015904172175681606
0.013172342617565178,0.013476612610544392,0.013602563846370843
0.008076473864598218,0.008839897152419302,0.008078771962416449
0.010100854558185256,0.009094206480179808,0.01096720711435503
0.007797677929604349,0.006747712766871902,0.007657861808915829
0.016523983865811595,0.019741474663187892,0.0174247591976971
0.007514887731105452,0.008173007483804893,0.007826633869359
0.015308268489739952,0.016870548897007225,0.016379662372853043
0.019813469898891923,0.020603351260988334,0.02053065913961005
0.008968660240012484,0.009996986302913357,0.008753961883627351
0.011465435431535963,0.012229290831955952,0.011376888252422699
0.009393005456374153,0.011777454279082956,0.009599092942256275
0.012017283658892488,0.01514332665264797,0.01258116540270047
0.006522930579370311,0.009466198704898317,0.007007415221643592
0.01223613624043709,0.010036263882743849,0.01227850627834012
0.014458238854413056,0.020085286921137407,0.016111655570520578
0.009088964671004425,0.008202236643005402,0.00958121807706657
0.009770751405433122,0.00673802118602748,0.009699443400293656
0.011603639535131327,0.010517164829819861,0.0121856668069401
0.013626333461010212,0.023429878024918655,0.0153647034532998
0.010386191959049844,0.01392144704276301,0.01077836239485802
0.006010100810017603,0.007006839925985644,0.0062396813396521315
0.010873897345576297,0.012871096275955063,0.011551304402780715
0.014759570018911252,0.014914493872420184,0.015588492566967536
0.012826462416638608,0.013772793553397736,0.013677988251041235
0.012723667960892273,0.013071192017409807,0.013282961347045357
0.011895212655875533,0.017948238706975966,0.012767742324360195
0.009360356516067155,0.011271821525095057,0.009421643914995805
0.010782598193525767,0.011045920150272356,0.010896324895952512
0.008604252594276033,0.010506160901929774,0.00902342565275506
0.010646942134923905,0.010157635904471725,0.010724754850875023
0.013808977649086205,0.0189256197068192,0.01509758250886667
0.010595584557747235,0.016090315824171066,0.011424060565137294
0.008553740754315706,0.00952167755074104,0.009093931968455704
0.009764541513263345,0.011869961488984749,0.010063156374835113
0.01248802784343101,0.012528012326048246,0.013993133691427847
0.005098840464396954,0.00754225436163668,0.005647667628427167
0.008689189802440645,0.008895312727467231,0.00917884829685308
0.011019899503776213,0.010976152962132772,0.011677364915076685
0.01088487697253107,0.012161458477582161,0.01140284345503578
0.009025470860393469,0.00835031112071264,0.00913851943572587
0.007092053568710507,0.00723313122907421,0.00721395000768398
0.01713193863839863,0.020886300257535715,0.01938105918780584
0.008507814749062058,0.00757260281483518,0.008986701957916845
0.010048391132043475,0.01153771867383055,0.010323290635314
0.013617503717474375,0.012053851646699752,0.01436950582067173
0.016031018628039104,0.016388652588301425,0.017273101871310224
0.01444741317358099,0.011930769753945435,0.014950365672476124
0.00848772983476834,0.008157388953805102,0.009309851590928855
0.00893363865687986,0.009185128136159954,0.008998626992334325
0.008829069620138316,0.010704863789749936,0.00937868242659421
0.01080828289151051,0.010780917146698349,0.011360473508661359
0.020866037315125048,0.022421970444292602,0.02213909671244064
0.009414304307962652,0.008795428946261664,0.009897407007788578
0.00990024983357946,0.010906204399142336,0.01022980490257242
0.010279706504347626,0.010399673067740723,0.010656506378876843
0.012024673798024806,0.010519781639357528,0.012265845402148787
0.011053914339338377,0.013195820026304062,0.011440560095053818
0.009795900760162148,0.011876039512841635,0.010299958259388698
0.01102371230390791,0.012835718257609319,0.011378740494111885
0.015406961176838669,0.015219735597417622,0.016359394878883455
0.011700437461844626,0.012549123383359567,0.012054181924817312
0.010186216661698423,0.01647682345388427,0.011057420913363822
0.010541734061677568,0.009362779521649996,0.010679660844113818
0.01304443604110569,0.013322185506664702,0.013609132443391658
0.00656742404456229,0.0064757574605763925,0.007081936523733257
0.012510442717219364,0.016333916184895384,0.013407715533054672
0.008360629861277719,0.007800322123497333,0.008656254250392414
0.013861343993699623,0.017184470671867524,0.014628421142420776
0.014237253026936424,0.01710016718393013,0.014709512439181529
0.011051432995488365,0.015275745241041435,0.012266008589931127
0.008353980889539744,0.009795501927288638,0.008281718661344875
0.011608876056151287,0.01356112985929891,0.012527083196942275
0.010201958093657301,0.013106036616032764,0.01034856931193254
0.010526022363146906,0.008765806892042599,0.010776680136865635
0.012465714799230275,0.013223744188064357,0.012908013872308152
0.010752768495852627,0.013376536480134019,0.011293802645103724
0.006922271185093055,0.006986395390885044,0.006971756226670123
0.012564595907460728,0.015518310035100312,0.013161535670093021
0.011132736328463053,0.011763295597970359,0.011459231530315701
0.0073213963050846684,0.011853717237714598,0.00791276970947748
0.009499697419787524,0.008834620087951137,0.009701304529426358
0.013914769402566547,0.015591624292747085,0.014673945962467993
0.010041413389386132,0.010553837437962853,0.010976295087385329
0.011439938613858952,0.014046631338087685,0.011974619331994283
0.008265267446784316,0.012865550040705616,0.009412545955054188
0.008772575637344952,0.007924778288305082,0.008766772659986637
0.013349887907806997,0.013448966752621248,0.013559416498103813
0.010898929754324814,0.011423144600668976,0.011504157069982961
0.011509960848866659,0.008968089470388484,0.011811575113555687
0.010132117663329323,0.0100775892408387,0.010571417584163351
0.009105187120182982,0.008665344289153418,0.009926294745100631
0.01239695714115022,0.013518871921430559,0.013072686354212935
0.011681481813301437,0.012247639750435002,0.011882783813182245
0.009064463696385743,0.00827444784813578,0.009339418371861186
0.011382148741689574,0.008590755315634776,0.01189216654836227
0.013605189372010341,0.01924862057289828,0.01420833645738863
0.008219930251567772,0.012792204791799495,0.009171365511286682
0.012741882875446049,0.01966627697512302,0.01373438494692364
0.0166600320471232,0.0206665242644219,0.017376704821538597
0.009976117803120941,0.007544406326852023,0.010817662087611776
0.011877382492739291,0.013194291318144433,0.012330944742463486
0.009366820197666255,0.009134584543047879,0.010019534437300437
0.014426100975641138,0.015573221480888839,0.014957231180201943
0.008122597230131921,0.009163424427013197,0.008567008189213247
0.007308328530172949,0.008764182060710913,0.007355160108624414
0.009197949616748982,0.013150805840033494,0.01012858688018895
0.008326268147637513,0.00805216661210821,0.008347999514986458
0.005362469867756001,0.0047134066058481085,0.005250197207179194
0.014854768280120289,0.020904579498430532,0.016411135112014814
0.015299296409037889,0.013513259724629282,0.015592730305696908
0.009167514996807461,0.009663967332361318,0.009763762600347548
0.00838554806539284,0.008428149245946205,0.008934577733518807
0.013392084445544832,0.015560116507709913,0.01377140815911408
0.010299630771794644,0.012223826683692963,0.010757290831179139
0.011670680187815686,0.010007626898874245,0.012312048463890543
0.00934572040247478,0.009023456834982834,0.009534010668804549
0.012018235479124654,0.011217950034200903,0.0124351118383603
0.013059439308808145,0.014304920754001632,0.013986763054534968
0.008324625929414,0.009560842080457578,0.008849073787197839
0.010895452349151243,0.009551054721050759,0.012018020289561742
0.008101649691581843,0.009330153412306157,0.008734225258358031
0.011842841658527914,0.012492562079242039,0.011894865054090454
0.009647664817329173,0.010340446434261373,0.009971068511990094
0.007400782870928152,0.006360740996544862,0.007985510199669327
0.011175965860543726,0.0109855911281055,0.011382256576845926
0.009732343330382795,0.012140944006006479,0.010913847599915392
0.011765931913766766,0.01717699788975394,0.012563386705022743
0.012320132658275735,0.012068183094609823,0.013545048639165651
0.009574227376752524,0.011008521448082235,0.010425972889854371
0.012664328003092393,0.01396350633668574,0.01357673048190587
0.007221029217648131,0.009401043568012322,0.007720349917474738
0.01311315849739265,0.01841635832895514,0.014434629411124807
0.005563923677386941,0.008315955216185241,0.00549631204669031
0.011914164481433294,0.013131274832783146,0.012660697398492418
0.007471692249094524,0.007934048163394465,0.0081193047018416
0.012216970458508784,0.01617061092341029,0.012906471296611358
0.008969716443939896,0.009996307731908434,0.009990586285496735
0.006910036025803988,0.009462759734130261,0.007434644857676074
0.008410102024550264,0.007026341454723083,0.008253274677256428
0.009960453665216714,0.009915157499113812,0.010016701508935525
0.009954362333253204,0.009955149544240339,0.010571701264612326
0.006237847233105175,0.005740973294671977,0.006241081005410226
0.009461202747642297,0.012511694302110282,0.009836071457967483
0.010975547281694439,0.01569987102146179,0.011669871781095428
0.011539891464912591,0.01035589698158747,0.011794776789573481
0.00822838155373403,0.010870493760470645,0.008734489047448982
0.01021454815597203,0.008500914155800933,0.010186851447247873
0.010745458728039538,0.010941702846636736,0.011423056299566076
0.011575139178709525,0.014208630048099658,0.012798650461119429
0.011949065506158426,0.011237098365767697,0.012011958334992141
0.010047015689703589,0.008556737123009616,0.011078342646375108
0.011521019212939224,0.015320978529992898,0.012020622522177922
0.008072732296816508,0.008691647500531282,0.008806974556804561
0.007118612603479532,0.0082989735613308,0.00699722337881792
0.0173311335812539,0.021034597903011747,0.01887950422623271
0.016660104575939444,0.0253762593562634,0.018286927018548626
0.011407309347914438,0.015054522530773573,0.012158512037014419
0.008471628565826424,0.0103692780383941,0.008702240475886521
0.01316470299695678,0.013665197821471669,0.013693743248905207
0.008988552701875074,0.007723827341798873,0.009743103682452537
0.015085022711132741,0.023822249695743702,0.01642597148378759
0.011496049933720193,0.010274496433668331,0.01173300170581188
0.0063434100774573685,0.008751301891755357,0.006642901542433515
0.007273535286012757,0.007594348320613831,0.0072615986738449705
0.0072787434458461055,0.007092838260788704,0.007588432416028415
0.010266512024036696,0.0108230522427161,0.010837890433963562
0.02408677911485589,0.026826447521693154,0.025573302025075382
0.012479984797321302,0.012513608479136894,0.012676586461753708
0.009219445355414482,0.008618437282552316,0.009555637872490627
0.009439341375707599,0.012060797612708729,0.010338722910161737
0.011191977774618675,0.015513695442324305,0.011746674294677222
0.010125992533171823,0.0069985321025237985,0.010472907022370737
0.014612597152501907,0.01419962429729262,0.015681809270188227
0.013786266157233563,0.016049119382841828,0.01461646022365959
0.005055850836809253,0.005831394339294474,0.005081036167969324
0.009294042566837364,0.008573656487076555,0.009586938171597293
0.009549769457612335,0.00990974710599194,0.010414474325298417
0.011346428775293566,0.011795586575543285,0.011794993998653708
0.012093689935491422,0.01382986883524857,0.012371569373941507
0.007655828816708826,0.010257648226338768,0.008167966798391981
0.016749098797675766,0.01568445905460354,0.017756954864800965
0.011668070362602406,0.012285309936128776,0.01267758704896259
0.008018850240961049,0.009042791559968474,0.007907355966332838
0.006151140759376325,0.006660121804501494,0.006312293589980202
0.011726836753129542,0.012474673102533583,0.01229177637316049
0.00945285107389038,0.009414530082329087,0.009735744638454837
0.00769955346034519,0.007569048133911225,0.00847121203515251
0.008394381065310107,0.01098557351455066,0.008830167215578055
0.009533047369804908,0.010366251799854407,0.009864201013767105
0.009199135510210498,0.012874742978665485,0.009333057140714295
0.010410715474474665,0.010734172983636905,0.011418086484845763
0.008832188734695696,0.019319186955492743,0.009278769602222682
0.006596469781703576,0.007316020922568326,0.006880350115600391
0.011147117319931857,0.017481485281090055,0.011736964483725902
0.01407284233553147,0.015984576548731585,0.014544696028382135
0.008140932915182753,0.006881336835761765,0.008414212597609183
0.007486596482595162,0.009199621501581188,0.00775975031596883
0.00965681383881805,0.01008079036893267,0.010291249793049894
0.007786155189032851,0.008606331635746567,0.008361516793030828
0.008958530643252671,0.011599832410820146,0.008923853316402731
0.007556058483477326,0.007427016504341187,0.007670884430558464
0.013598985222909574,0.021498767178493017,0.014282160164352707
0.009050819434706864,0.009652096097733312,0.009556269977804666
0.011841618427121725,0.009216205318943446,0.012416846211634896
0.006504877825680737,0.0069810412948552196,0.006850129450800814
0.006652877427324922,0.008976457364351821,0.007171102954962578
0.019170198311036703,0.024009298461607455,0.020010735255713223
0.013954263950373393,0.016945266849659066,0.0147448511360105
0.01358788385119939,0.015210314183764607,0.01446565666114465
0.010289398066748811,0.008749426136519611,0.01085671350566434
0.010659090484677987,0.010693895743996389,0.01126354593022466
0.00757215812224346,0.008577403423053609,0.008248067663071958
0.005828093588081524,0.006283400728175232,0.005712248124633762
0.00916950042884165,0.0072572149358913485,0.009003502579527246
0.009773769140121624,0.009412678597077877,0.010521515322649715
0.010754479150046398,0.010283976706930537,0.011083125746516584
0.011086966690021143,0.012306403951158786,0.011058865975316877
0.010310427557557986,0.010309917086545774,0.010542580678818874
0.01278000636272058,0.013025624782281645,0.013459104810582831
0.01605918284334536,0.01979521596736662,0.017542810488981545
0.0124483156416998,0.016016554658002075,0.013598549885923657
0.011007784434848292,0.013111304063707648,0.011691192271691513
0.008476418610239596,0.009349160530052284,0.008556910961319811
0.009571818879295643,0.00851650278157873,0.01006169025522919
0.011294035688871069,0.010218203870293643,0.012245345786105118
0.008928759984730165,0.010302281214083945,0.00944742733665647
0.006401883400559659,0.006248165384152077,0.007076056232371043
0.010441225601755841,0.015878869332134414,0.011025071161031696
0.01863559676965004,0.022542040643906247,0.019582038809096067
0.006900046068848899,0.008940835378635294,0.007307125854566483
0.005490826984469209,0.006430981104952675,0.005571775940657643
0.013743606826399074,0.022460356694856153,0.014692373688772296
0.01108271833330402,0.011233920129298152,0.012190968497598065
0.011340695824968623,0.013903952211237696,0.012055731878479265
0.00829762441803295,0.007992554227569669,0.008332083630136138
0.0159640017090538,0.012835771867566164,0.017207434300818763
0.015327015710077548,0.013678393748475867,0.015870109158012572
0.012263164802812853,0.010714983894223328,0.01250506337906106
0.007335176769673523,0.00722340402245789,0.00796378174199623
0.012466390934450837,0.010983584827777934,0.013781050977329795
0.007361667883827216,0.007770886954285549,0.00788364297607649
0.009769688379022066,0.008992641357359745,0.01031195477324709
0.010961351160552454,0.0104683215752282,0.011174187372873769
0.011104122779990372,0.00975646508586508,0.011580534555647889
0.010723997462559727,0.011375412056122337,0.011672893634482208
0.009677381749987264,0.009409468288994947,0.010133430040858702
0.010167365942069807,0.008591559751683726,0.010312450968977802
0.011080940324906134,0.013911346107476378,0.011273312207171824
0.010003206246633515,0.010342335969357193,0.010720394358558724
0.009124564448081074,0.010099526096416305,0.00985609215947875
0.009044617275380988,0.010587540983640826,0.009503591093372123
0.011113927277541675,0.012452566217305767,0.011591635523790616
0.007938592456866527,0.007728188101119377,0.008227856619944865
0.007720346038898366,0.007757441438023139,0.007995068367297326
0.007962278768812258,0.009003223309913249,0.008606158305658713
0.011263354373315564,0.01214246533559638,0.01159172231795423
0.011204544796990396,0.013531996213357808,0.01207071720070269
0.008716414633588803,0.00891711441955344,0.008634745759326585
0.01737052758949404,0.015524606853731892,0.017987363169260036
0.014684621804434916,0.01558148451652537,0.014906984396058425
0.0076381205749269975,0.01031944558518919,0.007874908145057008
0.00867717485648711,0.007490165488500591,0.00910125772489584
0.007307335910665419,0.009246208522952578,0.007726559762648943
0.006594741556248811,0.007527930456877609,0.006602482540165482
0.010087402935576901,0.011934382599008217,0.010902423756657028
0.017757064333981585,0.02217744802971905,0.019246320615448186
0.008539706796304843,0.01189852795585191,0.008727000795340466
0.010299833355377557,0.010492883343907427,0.010862358176069911
0.017489153206535903,0.024615176473654597,0.019593474979033413
0.0058050744850642495,0.010523087319038432,0.006062594955325136
0.011794489481406571,0.008931039603300476,0.011981126304532796
0.008387393815681985,0.00884316848094492,0.008690691984667296
0.011939771135738167,0.019149965944844017,0.012860416202090816
0.010334149985868773,0.013659494293487227,0.011016019384301613
0.005955904300342179,0.005962031009123479,0.006296852558318173
0.013648082707846959,0.020325765950626663,0.014531853698770806
0.006768774553501369,0.0072170169473184005,0.006754467617154426
0.010371096747565539,0.008304498890516918,0.010673157988665968
0.009484047742202344,0.008233557197338539,0.009397878872665882
0.010749066847358227,0.012633042578801235,0.011313838493842772
0.01222818422490543,0.010161772209466971,0.012550112411910282
0.01248956836230878,0.013093208959259427,0.013356249880293596
0.014285590192482413,0.016686519149130743,0.015315975563586229
0.007802783702219275,0.0073344587039059815,0.008288712494728389
0.013452090239994914,0.018487336204581865,0.014412222454770753
0.008153093261405857,0.007921723377101715,0.009011393690539922
0.011243034429849174,0.014044338761627731,0.011611970055328007
0.008015088872358156,0.008244840138194022,0.008373405647569132
0.011711486797380835,0.012418481963209393,0.012140530043928954
0.0071504906956771684,0.006710502537915583,0.006972739059074754
0.01124053514224492,0.01299855909794179,0.012590782284243636
0.007592375404443397,0.011746464185485136,0.007939107457553682
0.01315715781083485,0.018638374062788173,0.014234329232616234
0.011788902884256366,0.023365914016855466,0.013450506281417977
0.007584654946898999,0.008966310154216518,0.00813005668078978
0.011875749457349864,0.012640809790707482,0.012215995227420427
0.007907329006594112,0.007694837548182564,0.007829270211301859
0.012525306134829836,0.01736886989719737,0.01296315152596517
0.008323291843659432,0.007313726623256438,0.008449743448760295
0.009632831200592077,0.009410583526858548,0.010235354839704195
0.01297465644918189,0.01546337025588269,0.013648924398442465
0.007352994197179747,0.005811006242994975,0.006985119200997954
0.014383745616131325,0.01782811956408456,0.01527435189589711
0.009180905903606505,0.01128602978463671,0.009882415198991199
0.011164419437661338,0.013071423230045428,0.011750007702727433
0.008449475564812847,0.00856311939119006,0.009155751431513834
0.013845056895405335,0.011887463291825334,0.01379293341366484
0.007880158476764787,0.009755760048841506,0.008389062942794208
0.007254401150919808,0.007383771733585468,0.007233613863022566
0.006115290703458715,0.006496641899193382,0.006183308935893757
0.012957509891992328,0.015609568569559553,0.01357265494943427
0.011817798536261344,0.013790879791975045,0.01193127101667361
0.008554850895211562,0.011575222155452083,0.008984860127840414
0.007655482791431922,0.012055660490235145,0.00841535646422587
0.009076763700602342,0.009598217604438295,0.00898899871450868
0.009476398363594249,0.008718318699361578,0.009480730613389759
0.018418150116062675,0.025041026890291192,0.019518053434915743
0.013727847963197252,0.01591311530114525,0.01426554979450752
0.008818561814585107,0.011299274754624717,0.009143210994741583
0.018343862350128547,0.024683733313600045,0.019094770859358193
0.012473223687134652,0.015376768241524723,0.014192106086101365
0.006432994896369823,0.006677053433595388,0.006488938744243053
0.013716682733876311,0.015623150752316963,0.014045285340953088
0.007976782014902102,0.007312095765990587,0.008037714606534015
0.010143820113069257,0.01343495329092771,0.011168371609260512
0.009332799810216376,0.009191863271757448,0.009210150561966708
0.01257714769638143,0.014063969933302013,0.013532695981832828
0.011339696891385285,0.012124108880116738,0.011727352233169307
0.010606283407524276,0.012503492645181344,0.011024667444826762
0.008834671174356929,0.008678033676573807,0.00906780655927568
0.007571585829899329,0.008901733267141282,0.008750924176194842
0.009167940047595208,0.010417465675346762,0.009663022276230745
0.009119232146751905,0.011055170347081096,0.009864262696395475
0.012181473384355386,0.012572347952466966,0.012666588262031316
0.012798588943376469,0.014042239549237117,0.013417235167106287
0.010796482629560804,0.010981361398056975,0.011516199717352422
0.010822002679710502,0.01041854586811075,0.011695460380815377
0.007484827826379218,0.006802927787891251,0.007879171225751597
0.011289067625008288,0.011106279788437316,0.011630754427833593
0.013080225143766621,0.016677118425733814,0.014078137722765668
0.011837232722334206,0.012757258464221342,0.012475496167443877
0.007650211860771418,0.013975896887490319,0.008609014740166308
0.0076452031435222285,0.007634847160991451,0.007824245185435702
0.009345712550599595,0.011586063029174582,0.010185153887134065
0.010596498097853062,0.012777562135894071,0.011038222213496748
0.011829433982941416,0.013487465400190045,0.011754589757400022
0.009643124181320595,0.007844152817489437,0.010053657470423399
0.009307726427586555,0.009409577632441535,0.009859150588864083
0.01403875867125118,0.014223761101598828,0.01459899634542083
0.011341533894320462,0.008598812542232074,0.012724626473587356
0.009158950091645423,0.01028921928186406,0.008924808069986872
0.010429155668403219,0.01605829819324923,0.010858893206477442
0.012222070005061824,0.012157358473714965,0.01231669066645772
0.01315935199755035,0.018086177139629782,0.0139091976953973
0.009345841600347897,0.007945475728267423,0.009832896461597846
0.011053531364258157,0.012357445760118475,0.01139170070477901
0.006638806623073548,0.005807787797722858,0.00680151319907524
0.016702149091494346,0.018021355126823527,0.01753867784492501
0.011474387219459677,0.016813074013944437,0.011677314311649737
0.012375992819494742,0.01908323523205734,0.013446786382024218
0.010046176253836192,0.010345265849914723,0.010579067222773466
0.009918350598552212,0.0120815836010492,0.010529346802862985
0.012039959201868781,0.016942711116327745,0.012801057150832736
0.0081507563073744,0.009638859623224794,0.008457105899527532
0.010127869594529182,0.014723032753395832,0.010418318821848446
0.011282098902914374,0.013406033250638988,0.011917591340442717
0.006040825048121709,0.0052101004800563944,0.005872881365873223
0.014560262479799189,0.020039735496786223,0.015121228186465335
0.01519276771409436,0.013042444517424735,0.015909535918313216
0.011216489606301842,0.01662563613083654,0.011356583561432116
0.009929153964998258,0.01286883727279742,0.010019408141782543
0.012328307289175064,0.014315890097801364,0.012939680934840693
0.01002635659300731,0.010585305784685872,0.010949779326541696
0.008666530025458542,0.012028021871624751,0.009559038773392868
0.013858865235524171,0.013143399032775586,0.015273782175837204
0.010962646730844685,0.013435120742524611,0.011683841925409699
0.009678444207131192,0.012190444872402787,0.010479546183317487
0.009789686102763822,0.008177165625933498,0.009910778780687099
0.012619965538537826,0.018416314376985217,0.013113760307177666
0.008076494538672704,0.009292856527233408,0.008120805681394694
0.010117774905714002,0.013493569665965077,0.010925789947475135
0.016323556702181947,0.02285378608957245,0.017347740611288773
0.009232693604493235,0.011874787826110263,0.009190615171090285
0.01088638682449594,0.010636807735509062,0.011687932541013676
0.01084355941509108,0.012289243566050548,0.011164909419611103
0.008847530481173385,0.008911892854788082,0.009074516186820713
0.01069945660078489,0.01256895283898038,0.011898680251610411
0.012417120859369395,0.008908674814765897,0.012604038818170826
0.011611059182545683,0.011319309715989967,0.011670873564836308
0.010773067476310376,0.012042305235589622,0.01097442569279827
0.009904834590764416,0.010991282285543254,0.010723253213426511
0.016509213780488533,0.022522739208833,0.01695942678607076
0.012505204997117053,0.011627688719066297,0.013632150592758262
0.010065179065086166,0.01203645566851379,0.010718675527159048
0.012824639855047892,0.018762437954224918,0.013855865102597826
0.010453577050314047,0.012223815935741528,0.01105194998164438
0.009890352551335217,0.01113205494943895,0.010727935762365578
0.008212986108139824,0.010083652174226788,0.008972649906437388
0.010282346404398122,0.011710226409189284,0.010164591516251618
0.009517195847441541,0.010873794309726846,0.010157970173905314
0.009933424065909668,0.015740025992773396,0.010828380118620891
0.01197626321989019,0.011142942749148134,0.012372333691009653
0.007262493867428749,0.009610652784452207,0.007442854160038516
0.010881898587986142,0.009474662290808577,0.011552963780174171
0.008642461387975161,0.008856425945263535,0.009053132046000823
0.009590591399307116,0.00930420355452357,0.010524708328215096
0.010060348268689097,0.014018983863386073,0.010476145434741582
0.009274605085725068,0.009621005620016512,0.009894690408869684
0.009177019920529985,0.010577869112994744,0.009745208402896584
0.009736684875079199,0.010219639360343473,0.00985148139031071
0.012314308314130955,0.013039564003881003,0.012946326184866115
0.010605218283225934,0.009789259514523837,0.011306420643032469
0.008990636172817179,0.009896604088404024,0.009410683904142974
0.011028426612913617,0.00858945129120469,0.01117338574523467
0.008319624749176678,0.008465478377800515,0.008631215440683642
0.008571189073913438,0.007663663549503041,0.00925124521914304
0.016796735435143234,0.023569242758453103,0.017564591404458787
0.010812395521304544,0.014323649274147969,0.01192488399986232
0.012071814482725427,0.016077158261295608,0.01226055335555223
0.011472389239512744,0.011765292037947116,0.012277523233054553
0.012329166797194273,0.011642760004615236,0.01246028674033509
0.012419863929250647,0.013732240673629086,0.013225748469251416
0.010881924823899545,0.01180065951686897,0.011902849788659879
0.013542711123445395,0.01429676287656022,0.01420096191593976
0.01028496046034186,0.01014720089095592,0.01083594746047041
0.01633010279669329,0.0209507452168588,0.01798799329418873
0.013777077677758716,0.010321632732982847,0.014318892092414161
0.008468435765589552,0.006621229342165658,0.008368716578715204
0.008650502198138383,0.009003345665122514,0.008841926985163001
0.009420442811749006,0.008989043689109414,0.009688551663314286
0.012405193720627478,0.014387791876698917,0.0127173480836188
0.006358294518462216,0.0064319037250705905,0.006861554020727444
0.008803974661559584,0.012878142984626544,0.00903313680540897
0.013352130167106851,0.01204143589115688,0.015017847959041899
0.011817410695176351,0.009693960849022212,0.012394478727676973
0.017232621099392487,0.020266985807479244,0.01881573698453955
0.01017567768777221,0.009692063225675765,0.010724303699895674
0.010040752271796408,0.010673331941313527,0.010210566105552914
0.012503917832102085,0.016548129884048017,0.013059266146659362
0.007014409921625878,0.005625899726558955,0.0070793809694156265
0.012968884948386536,0.011973165394120867,0.013513655108574885
0.0088719127489435,0.013854411016899694,0.009001093743042836
0.012137441618698676,0.013790022149872388,0.013208459306353532
0.009552822502957763,0.008838157129855716,0.0097130198728737
0.009644257371858138,0.013422456566387053,0.010139014429051005
0.016036360221771694,0.021574274050177217,0.016628331173376105
0.010870646975692485,0.011788507843133294,0.011049402791094518
0.007126076588500048,0.00770333344547439,0.007441528892096346
0.012408047544348221,0.0130651872455321,0.01302983718039645
0.007930330792079741,0.008761970928457978,0.008460325393616004
0.009808604418813831,0.013190415706762342,0.009924590463858103
0.009097497745259399,0.00941149801925731,0.009397111266813337
0.006905423627198998,0.004744803461382472,0.007559379652057384
0.010015230393161559,0.008776505781461405,0.010189221922905469
0.007930813577997032,0.006060672742227555,0.008654839927216143
0.0058858036371521845,0.007487625862532638,0.006264210658591389
0.00926598693984743,0.007163032431341265,0.009619246195145693
0.009940124856836721,0.014544511690677475,0.010651038985512007
0.009909369762246805,0.011844200948162319,0.010763738337281446
0.009244700756015698,0.011118549089239005,0.009415389756407546
0.006980224979787493,0.008470931980481773,0.008104663287063578
0.010162467213006588,0.010950264911641906,0.010854510534466252
0.011673067711852992,0.013353588265318387,0.012465673668627194
0.010409797999413526,0.012816240037429809,0.011283402957632041
0.014590204742324243,0.012820771200764629,0.015132058521220893
0.010932258861814141,0.009520457350581837,0.01144895006157989
0.015603499136807432,0.02285326562743633,0.01676641898214332
0.011372585458399045,0.013682598788273815,0.012193262614997936
0.009861205533837342,0.007694607663590121,0.010079486104790248
0.004910906391814168,0.005065216614341,0.004987538314356376
0.008271920800170548,0.010282912200435949,0.008865040664903756
0.013876531254725025,0.013833853653446117,0.014815410118985439
0.011489116141580437,0.011179267404140028,0.012542218497353045
0.009925328999260971,0.008307413579395084,0.010555629536383213
0.010715333424824683,0.010800462921081383,0.011329054975051493
0.01634931090036195,0.018216215435475195,0.017288177778403475
0.011331039432719955,0.01417508451193874,0.011398622690972764
0.009915198519301706,0.009368661030462078,0.010740378802398427
0.012008117743851457,0.012978620367962195,0.012617937608794856
0.024579138163878703,0.0349096973253792,0.026919862691688147
0.008248612249262622,0.007996009426304497,0.008126134018839503
0.012352230122622187,0.010522128921147875,0.01290171315045921
0.011363267519439292,0.01607202077290376,0.012490666843646714
0.0057840227202537705,0.00538034984204431,0.006301952579977322
0.009220919392562414,0.010428418011402582,0.00953208402784597
0.010199342450212558,0.00968489069474984,0.010356277287719498
0.014750375827343223,0.01590161757224645,0.015447370283392733
0.009212118439905187,0.013063707619815165,0.009291414956387018
0.007424309779879054,0.006038476177695201,0.007335618614992697
0.01471678795721984,0.011713472503466396,0.015049806857857544
0.010726231051399016,0.014562414251577062,0.011522073642974265
0.01661361883842146,0.017616885897386206,0.017662903323214484
0.008946542441340641,0.00970827659079243,0.00934674114547724
0.009400838453972549,0.009821013579257198,0.009329874748919362
0.013225144362819966,0.010789874361133392,0.013273674474800793
0.009687197525932218,0.010857974305708047,0.010167897504308677
0.011314889533493048,0.009372035397204137,0.011782801125519719
0.009690597694467831,0.009269503356001232,0.010469071479344663
0.008340411807906373,0.011677574415251864,0.009046452956587132
0.013952400984048156,0.012634771685974428,0.01454206156709709
0.015369729393727206,0.019143168869814684,0.01662914017122127
0.010107414691027407,0.009643489284140973,0.010682544033747526
0.007822425304418264,0.007965627730437111,0.007944366628843947
0.009676605356161844,0.010197964556861134,0.009806722718789618
0.009717122696932288,0.009412359713516855,0.0095695178560791
0.007937047610974128,0.008120427882004828,0.00858575256626856
0.009333611014321622,0.009628608862536454,0.009473192202877243
0.013036980087232858,0.013590597817035,0.01386171915186318
0.014648851332989795,0.01943923619667442,0.015252191742087164
0.010208895005188621,0.01013324710427432,0.010570366736986166
0.013168266623994682,0.015337310296490948,0.013674303978501542
0.011805009520362219,0.014637053092296667,0.01217363691044986
0.010575727102096952,0.008855461740809365,0.01110086005555838
0.008063099923171946,0.007138668637370841,0.008322456889607043
0.012548887629738372,0.01393999569274832,0.013131744895661606
0.00911423469442108,0.014378528655879476,0.009488816206101107
0.008423982526869909,0.008316563120285794,0.008554858833119896
0.009963288353258057,0.011785810662830023,0.010022666166079929
0.008947275852886365,0.006624163261048247,0.009142552565149231
0.008952921195312113,0.007504891735602838,0.00940489599713891
0.007664716338838753,0.009161809712741265,0.007967089632302835
0.007941741887679791,0.010039216229845738,0.008006694178256021
0.012292274660713485,0.017421539470767983,0.012856961763980925
0.014259336568701141,0.012135932076910681,0.015152225277268328
0.009662378101529775,0.010018285097558664,0.010524371302813543
0.010850757502238679,0.01027330809106496,0.011131345469919951
0.010998520114856867,0.012366039010290602,0.011001929700324565
0.010825946361386084,0.013290489023943478,0.012070104490221412
0.0069160481743412135,0.009260003497252974,0.00688057293759663
0.010094409484088641,0.009390061992362433,0.01043443425818621
0.01247439596632872,0.013945544631613875,0.0129800951399834
0.010180046600227383,0.008696853487268457,0.010326427150127816
0.008429383019090525,0.00910729330369482,0.009262568113802053
0.011633011586914136,0.010562836832848883,0.012175129021480218
0.011285064774156126,0.01286974270863108,0.011856340035810268
0.009702433645482388,0.01255251956497701,0.010717501642691299
0.009283462808218077,0.010870550775779426,0.009495248497615289
0.012144858048558582,0.010692576891413732,0.012838832294630443
0.01527684984164814,0.021178125232533106,0.01574379084437246
0.010584916679539947,0.012732556289713603,0.011070252426635618
0.012388569605091252,0.013684998730283568,0.01300623619664661
0.00806148560878985,0.00967656369120908,0.008762889850657197
0.009142900201918925,0.0070351618499985375,0.00903459045864234
0.014861322503094205,0.016386160903011423,0.015094479487609674
0.011318484352310853,0.016653324957302918,0.011886297406472875
0.00688904009691131,0.008040030265219886,0.007083768704027998
0.008113849008129925,0.008114916055268252,0.00859234443498654
0.009545292425294337,0.0105821121627636,0.010002233757234899
0.010432281023486766,0.012409607602387289,0.011567077136437379
0.008783065197661588,0.00663820156001345,0.009508370158251758
0.006111720675060246,0.006128312749036478,0.006656048183404284
0.01000375174650037,0.012004324987953228,0.010794527749987627
0.009790876213784732,0.007874528811795145,0.009846061922894344
0.01383006587084861,0.014920199243239124,0.014810846798306958
0.011482780852347272,0.009283651352018779,0.011586140474706057
0.017665282338713964,0.017638056072198302,0.01814387045447697
0.00893434511969882,0.00945654426703989,0.009328095319703845
0.014038264665601336,0.01619980141657274,0.014984498880263047
0.014105272785015109,0.01452534640165858,0.014330235274070142
0.009946399835077065,0.010275976046366863,0.01005053781087842
0.010803428744339037,0.016831645439300685,0.01145101872612988
0.008946707361291897,0.009433963349650406,0.009161084945432137
0.008826746810874253,0.00693663740390143,0.008998666796701926
0.0067170786019098054,0.008981541606671185,0.007035036129164737
0.014269199293203886,0.014996567382780558,0.015043354675863718
0.00853496930245971,0.010832141183560594,0.009198517797939435
0.011959189377169496,0.014449342010344698,0.012646967608816223
0.011494323678701948,0.011367088490660038,0.0119538174567498
0.006848631211529267,0.00753844781558581,0.007652930230209716
0.010819259667419624,0.008152269752283899,0.011496581003056833
0.007603522994709463,0.0072507013794393445,0.007477943882715402
0.010947916588374618,0.012982858077184255,0.011864246554422218
0.00929783183205818,0.008994470150637918,0.009565672846049362
0.009536981890333366,0.010628506090516406,0.009739878321128315
0.012045501610868464,0.013177444795256885,0.012813419935527613
0.00794835082799788,0.008309518511638709,0.007889267347824164
0.008860515309784179,0.011733468257603751,0.009576232758805262
0.006886815012475345,0.006223981859935917,0.006839534368094617
0.011071356522569619,0.013995629358222687,0.01242289920819741
0.010906886624237756,0.01187526086473911,0.011587332919062032
0.007746359187860272,0.006369633308258711,0.00772813684554669
0.0082858629844129,0.009865561900349623,0.009223913814608867
0.008087296093797013,0.00926758071367369,0.008847396247411808
0.009407568708099973,0.013542243689202427,0.009507923058423821
0.011435528508677411,0.01085527022935875,0.01153588681083043
0.009667213533194566,0.009715778720893962,0.01017808566144115
0.013876240110128798,0.012709922762442212,0.014465355466480844
0.010769197705526026,0.010674284410242171,0.01089083162821612
0.006444124912263272,0.005585369782267814,0.006303441457496136
0.010000505593953955,0.009672135510239712,0.010644291030384504
0.010249088057576183,0.01169791620774479,0.010268335677181951
0.012429972739861243,0.01353093691216764,0.012519215346985496
0.012325118039867588,0.01572358700875987,0.013053910938287153
0.010885972174204074,0.010910930205659176,0.011720990312624477
0.007766953419642203,0.0072396785957799855,0.007499545261413515
0.011250601522407177,0.009983529727978353,0.011367188220043347
0.009413380427662611,0.009021876244462669,0.00957818307770564
0.013654624573324989,0.01696003076948498,0.013937325162451985
0.012392584326238718,0.014931862879974219,0.01261787600947912
0.010701160365256715,0.011644115487034442,0.010891346006139413
0.011097402560899064,0.01246598518265791,0.011113671443194676
0.01967929344230011,0.021234870180435014,0.020847501713258
0.010908298902365493,0.01159243605962798,0.011445426558073079
0.00677553874324325,0.00817312076434519,0.006846385925785014
0.017501156081487824,0.02380366736829942,0.018549142422704962
0.0123866749530828,0.02057395837659378,0.012589046988947394
0.008655347652925199,0.007107200854539199,0.008695327797859913
0.012328929858028722,0.011215124703540436,0.012978727812459076
0.00910707841488181,0.009468727947188208,0.009837382705809191
0.009586179530051524,0.01644089017797455,0.010023187466295927
0.009472922190893619,0.008939225477222113,0.010135989483657928
0.012710080296821807,0.016645336092873022,0.013148538335830968
0.010067411693102558,0.009709935972250292,0.010755766836343876
0.0074491423679355065,0.0065829206941850045,0.007273108516883204
0.008446453659005433,0.007483569754932058,0.00805741612956547
0.008137003820965598,0.007794940150441447,0.009048867563169272
0.016622389894422697,0.01881397420301099,0.017773668158449874
0.009711693569533032,0.008708876810213793,0.010100394700301224
0.00820183851525977,0.012828599503168862,0.008497446199149382
0.00887659880077227,0.008781175453384648,0.009133880270175941
0.012598046179162792,0.011279609312613192,0.012768724071267452
0.010385078083103141,0.012131791056246639,0.010661967245599873
0.01071865125155589,0.01076911109055707,0.011321138239618653
0.00988869033237775,0.01446379191798759,0.010586478318996369
0.006645186351911931,0.007076690743119698,0.007487860222348969
0.010642402061276257,0.014599780561763375,0.010725928636828048
0.009481247410925665,0.009003171758947699,0.010208722889397968
0.017048856582412023,0.01820076782510183,0.017581911888060513
0.00836999020612534,0.006842802776212309,0.008432303387361235
0.010327249241595575,0.011008205901866023,0.010845444630306796
0.01126557469631803,0.013292232232481632,0.01162441377443948
0.005617128190383087,0.006581846444844715,0.0063084725781609305
0.014976406030802034,0.02024641130662081,0.016171279161596407
0.008931914024510592,0.00802242550855173,0.008935018059626642
0.005937216305880104,0.005847541376852584,0.005939074983161107
0.010134744260080921,0.010535190756009003,0.010846351365731217
0.008507833075145025,0.008646170488141062,0.008890336850677676
0.00971487966193548,0.013051188918289035,0.010480117827239748
0.010103479175020708,0.011519489007719364,0.010463599998606389
0.016557725854464526,0.01754174844047503,0.017927681816103727
0.007441825541849871,0.006244848342057957,0.008097445198566476
0.00899910655205995,0.01024576919860152,0.009577450262987026
0.009829261604006788,0.012018610912075869,0.009961958541426945
0.007568877593534118,0.0067514995736410646,0.00832442886944328
0.011249595359173702,0.013385122257193694,0.01164624096111206
0.007830655904445993,0.00918442367890904,0.007789083105107781
0.010439191298393631,0.012392944715699829,0.011053612802501866
0.011174194105379988,0.00999450137226114,0.011571968064592592
0.00891115210168272,0.008288085464215743,0.009670471841930319
0.009240170885216958,0.012179001509706295,0.009893341566228247
0.006123527377290998,0.00696194714557733,0.005979337858541172
0.006849726233226533,0.005769762005022161,0.00691269550963304
0.01251363395944816,0.012328841720545037,0.012752045052500436
0.007853958608184506,0.007932389678574197,0.007883585680949637
0.012247096052924749,0.013251209361956786,0.013159376455987361
0.009485175037949977,0.007785639401099606,0.009291019404429477
0.008840995306302767,0.0073048731547086625,0.00932269155682972
0.007394976619668058,0.006804959853008203,0.007311351998544269
0.014022495178267761,0.017352466214010282,0.015028547604621675
0.011990388884772218,0.012516534519451453,0.012544923084263067
0.014157954952431332,0.014144517255782104,0.014672010776583446
0.00798067824021221,0.009374627015629685,0.008583173551921534
0.010413390484977806,0.014482892553643595,0.010558752451429204
0.008031048008643429,0.007276745870875908,0.008453979735514542
0.013314501059889577,0.013615947484190292,0.013389679006370586
0.011082004628245044,0.007358952858034177,0.012186901591455482
0.008194685825121041,0.007928508112748645,0.008523560590728663
0.01141319341500845,0.015806240846550496,0.011989402156546742
0.011993394114348516,0.016099378311929334,0.012576868226090117
0.01120110188631787,0.011510725153158005,0.011586732550515486
0.012653415282421289,0.010887303370424324,0.012983178165676955
0.015164361954105261,0.018944186162499967,0.015999448443544315
0.00976803982556813,0.010306609228736992,0.009826585096368043
0.008751808988890705,0.009642050373709632,0.00900441931789642
0.009882894756220319,0.009022778385437386,0.010724379005903615
0.011398278674600052,0.011860231458713594,0.011713991308392653
0.008525017460930418,0.009112082678972183,0.00881402812258898
0.008114253949428094,0.007656394999056802,0.007901963283346325
0.01352607539332226,0.011880507412453783,0.015085068012480217
0.009982040058221056,0.008916489559276777,0.010156323474926973
0.009703243205914704,0.013641327337581142,0.011059216158012199
0.015462926803453304,0.02156131409302776,0.01628145255173217
0.008262952805593738,0.007491305331646311,0.008830251471386292
0.016872226618708595,0.020298155671160164,0.017595752047295275
0.008034796137214516,0.009118081123698404,0.008085617703429634
0.006305583972105178,0.0060122468898895776,0.006717498007275958
0.010115699002577883,0.010324928670168976,0.010862289229794162
0.015739322354889205,0.020875797611372288,0.016974903922105516
0.007388955958532413,0.007925802316350273,0.007174856549614364
0.014443680339388852,0.018393555919316164,0.015265279934295958
0.01473207563797681,0.017935403728181424,0.015071440282114814
0.010869843475343215,0.01334576696475727,0.01174157219726395
0.009772044899651472,0.010122580621249074,0.010604169015200903
0.012880389151927366,0.016399110144058218,0.013674620940909897
0.01183293258108212,0.013051256377470392,0.012560149143424324
0.009358302549556592,0.009834351513003417,0.009449170301535335
0.00834546269703525,0.009451274967827016,0.007957698232049748
0.014749941906776837,0.019537875735212637,0.016710751878974438
0.011100150795176539,0.010644260870519822,0.011391051982006744
0.011301583441535104,0.013785068720833737,0.011833294306865975
0.014570606500126409,0.01984570538561076,0.015490254516273925
0.007487272602182789,0.007857122451635154,0.007698842101584574
0.007149782313283109,0.006901097694524612,0.007836541596249367
0.009814520761557989,0.01033215468160436,0.010144088395519342
0.005850391488554808,0.0064493030046198834,0.006004897031810949
0.013607043016917144,0.012355701185036837,0.014046827210738225
0.01004391376606671,0.009565497950518519,0.01014193754156353
0.008849124640603508,0.01228564161605193,0.010237089909497107
0.012500982661561444,0.015281614488632238,0.013267887520512507
0.008897387039760464,0.011153889519396911,0.00938477537087753
0.01693361056910258,0.021239461019201267,0.017785149299315718
0.009250038733366873,0.008878165699790672,0.009194647179087842
0.007833876013549021,0.010055736012029106,0.008170730836552008
0.011192785357988639,0.010454387249256144,0.011748066124015315
0.01254372054566401,0.012069908887185147,0.012886393685292024
0.012500324994491684,0.013762044251717705,0.01332938280222041
0.016015707322476782,0.01765544676140098,0.016647149217256095
0.01121894660551766,0.010023767350829115,0.011775344829695993
0.014883932731785109,0.022294875947433707,0.01585209687870435
0.008209202546582731,0.009771488148359328,0.008912533635007559
0.008019007630133334,0.008744594908984129,0.00886017699964651
0.008315224189904305,0.007361799664301107,0.009566953163536136
0.007888568560799789,0.008317775799042327,0.007947944614308635
0.016719347413655074,0.02059437068986333,0.01767751267951615
0.01047602312361526,0.009358212537548238,0.011855345551835936
0.008987358772457675,0.009626217888484837,0.009732171734693462
0.00948392504825292,0.009448820379729049,0.00968955643409799
0.00893763033775433,0.007110061756047188,0.008792026225129673
0.01311091615543865,0.018947417179721062,0.01478715052125655
0.009154910454265412,0.011663412373492518,0.00993765735795493
0.00969555470538616,0.008884034815467835,0.009718897779647328
0.009791807451170665,0.011519481689160092,0.011125080520429109
0.007232556269811355,0.005433605723420241,0.006901571032453669
0.0069194546738087165,0.009216372119198618,0.007884644985716888
0.009374630582723184,0.011006396129196976,0.009359706943604449
0.008244076862491654,0.006332088369302314,0.008372892358439854
0.014331007137564696,0.02128494173598773,0.015340591951399826
0.014579233659198911,0.020237858581755287,0.016116668493081517
0.008228025552236567,0.011012184280591461,0.008274007805970023


==> data/data_theta.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval
0.0019321895368342534,0.002310323176414192,0.0019732820971839326
0.002149533454220051,0.00212415185903798,0.0021729474739432403
0.004362823682483372,0.004709771448830562,0.004694550554449283
0.0029661135487877954,0.0031894936738245017,0.0028706241193575265
0.0016208368201920782,0.002595118619719483,0.0015828858438987675
0.00249271950742757,0.0034047078275524665,0.0025100589940828563
0.005168501641660252,0.0060039998387167275,0.005293687517131297
0.0027640229928949673,0.004449007698525746,0.0027113287086305304
0.003509937484091284,0.0057551100402680536,0.0034943765530332494
0.001605431284157316,0.0017428580576437965,0.001569434798422733
0.0023863029736940675,0.002239204574102857,0.002407697369012779
0.002455207127082166,0.0029759996327046153,0.0024950212474179343
0.0016463899392245066,0.0022416249992662247,0.0016511894873435897
0.0017918381593407834,0.002587035502537422,0.0018119855941502888
0.002332435480949164,0.003225448090888867,0.0024444477306253963
0.003760821049179334,0.004273944371590081,0.0038010569180467082
0.0020403119080764573,0.0018844378359591338,0.002056532637346271
0.002362607098281,0.0027128914822705996,0.0024588783092719755
0.001493678537298842,0.0020604566695356765,0.001532605953475313
0.0012994279703572524,0.001346734137744676,0.0013215267362296633
0.002111158641514957,0.0031639145528750173,0.0021824554817469898
0.0026858095695511657,0.0020543513811621113,0.002734210746801536
0.0013659501470125884,0.0019329143407676899,0.0013753873773570187
0.0015698022356824036,0.002404611279980077,0.0015527225814747055
0.0026864059325202453,0.002038715851225824,0.002778019286888903
0.0023361591736775706,0.0024464872810811204,0.0024192076011252134
0.001792448167033159,0.0018283049264733009,0.0017825554009327535
0.0020597347352038042,0.004057019192091971,0.0022989693359101032
0.0024531291889626585,0.003142087424956913,0.0025876845342769207
0.003153809867913935,0.005035648283512466,0.003249539395726443
0.003371895404644161,0.00473113730953923,0.003425978461229329
0.004287197982473764,0.004996111673719152,0.004480754061499916
0.0035022310016304624,0.004358434586020199,0.003597814433273235
0.004260514828230007,0.00521362800257932,0.0042952686026478185
0.0010976520775385504,0.0017146414229034465,0.0010471790892732167
0.0032045478875681057,0.004345277104882225,0.0033174911490557067
0.0019406182330382758,0.002215313588070359,0.002048243385427131
0.0026914079002001304,0.006663123512099933,0.002876295058757202
0.0034457650398416416,0.00525951279082129,0.0035858849669764352
0.0017802019681344477,0.002473540509752515,0.0018088957174352625
0.0025034063753472235,0.0021814394028424177,0.002605712305671859
0.002910133706462228,0.0047222196960367245,0.003049977297941796
0.0036492984704254126,0.004642991021749707,0.0038332166416399885
0.002030151810732603,0.0035448865567759926,0.002106983095152177
0.002808282029343478,0.003757561768885607,0.0028977255613876164
0.0034290635872568343,0.003665142393395585,0.0034580531459226706
0.002097308806520562,0.0019088163664946025,0.002161396939558846
0.002639798354599888,0.0029878636952606406,0.002748480282799116
0.0024927031251973843,0.003251929374350121,0.0025307353038127563
0.00238849634204052,0.003466246797842541,0.002421443394582444
0.001804544470546202,0.002299268485029592,0.001850188185615787
0.0032660105350795767,0.00646182264097936,0.0033342824162013213
0.003511955605171381,0.0035221167519230738,0.0038455354002175385
0.002141946168225491,0.0027876915395193473,0.0021839438613040552
0.0034279282863356585,0.004777918255582921,0.0034592639983991543
0.0024803953661662005,0.0021009219782923707,0.0024882444286526907
0.0029567402402567553,0.0030231045276818387,0.002960989163693419
0.0017390236376435475,0.0024499306957743256,0.0018205991233798745
0.001207920991669223,0.0019791732109540137,0.0012253378935986974
0.002163713483384112,0.0024720352455001576,0.0021948399847917573
0.003921071976581379,0.0035286961706874824,0.004094855217506697
0.0023598083897855946,0.002936664107473129,0.0024507328945090143
0.0023602141811268585,0.0032457390867864817,0.0023089452023047777
0.0035455046666803373,0.003876501377708861,0.0037204043440592686
0.004542345929959873,0.005658830434020476,0.0046374360337422755
0.0037958642507320644,0.004293510040877462,0.0038479822194574897
0.002701485419466126,0.003831253269336797,0.0027651232042470936
0.0022328210387443158,0.0018693715105518548,0.002334041276812624
0.0014703740380068717,0.0021947944813931995,0.0015219623692156578
0.005358467650109946,0.008573425147003969,0.005954094766330704
0.0023914093956289737,0.0025594652061022905,0.0023703335507362605
0.0031605573201030066,0.004526454258498764,0.003351790046570616
0.001904249389978376,0.0026597011448601117,0.0020309181525736907
0.0020583962150184727,0.0020387306994997995,0.0021422782074504826
0.0022599819769769307,0.002992193812917204,0.002268259789944068
0.005079793320013838,0.0052973625314489785,0.0051072531827013
0.0018217344565388234,0.0038429606567487963,0.0018819133815188703
0.002259809981373828,0.0023069493046391754,0.0022853215783482784
0.0016467659609549136,0.0017768694503987586,0.0016297203580080155
0.0021398430663580985,0.0020035878714127248,0.002167202743477781
0.0016925714944977083,0.0022343329002541784,0.001709295863989573
0.0021825494393851843,0.002625502134379507,0.002281095288390064
0.001252553126816085,0.0013988053144122947,0.0012341742181974861
0.0030741784769548978,0.0036247355400825555,0.0030690849834495095
0.004225898765118586,0.00510579740125436,0.004180808815098436
0.0051851275111875214,0.006311099344255822,0.005389763579361842
0.004825073822660071,0.009279906886164277,0.005245783410092338
0.0010747584973755677,0.0015785416492235273,0.0010823835333726175
0.002520371930437416,0.0038352195161403682,0.0027268778221962134
0.003669365045904573,0.003506936327379828,0.003727122551669227
0.00260594854965504,0.004397438209175225,0.0026124039121935387
0.00465184018006133,0.00583962626078617,0.004903406976992998
0.001989178900223379,0.0023449345621541795,0.002042433515083465
0.006033852338314976,0.007318010473396019,0.006178418163845274
0.00195422698227892,0.00280163809335668,0.002028597983834383
0.002079878706795291,0.0024156461794965483,0.0021269409438194175
0.0038332218689928785,0.005532112672200356,0.003952602873544404
0.0016970116561038037,0.0024362221948993957,0.001686320393119595
0.003499281904490303,0.004747836120909453,0.003669439650973595
0.002564216462660028,0.0037943163425695915,0.0026468827298314454
0.0018908984654524656,0.003507508240379465,0.0020144313507163927
0.0020706930600967724,0.002050289649507099,0.002138375510758756
0.0029312650739331957,0.003633898566481807,0.002855327485964283
0.0011629082930065997,0.003210863218501486,0.0011924252039068942
0.002023332707073943,0.0026029782641136287,0.002096261619798849
0.0021803456185802857,0.0023743254517724485,0.0021211968838661787
0.002663382301293142,0.0035887033427984315,0.0027417025806655265
0.002000634555325554,0.002179378893275662,0.00204886411264933
0.002517440119876305,0.004272300789782088,0.0026025038730347816
0.0017592235669878235,0.0024075533852964703,0.0018137139221092793
0.0016903327324446916,0.0019820196192904993,0.0016571025973947217
0.001790405609952324,0.004534247370223277,0.001999081784714602
0.0021377208277242065,0.00168188674334536,0.002105263542509945
0.0037790145661656385,0.005153022799805005,0.003837935178826865
0.0025605325949123636,0.003798891198475974,0.002626634005186882
0.0032815676412064343,0.00425140707089785,0.0033486628312255355
0.002674838622391103,0.0032445861349033106,0.002710283399034413
0.004930875334687007,0.006833138235098487,0.0049745719324735945
0.0021734207264539392,0.0020922680632600825,0.0021555147035513607
0.0029823099112018165,0.0028604160974336867,0.003136073573750879
0.005315415038357564,0.006532475946240215,0.005359525828596392
0.005299544234097456,0.0064476782225653265,0.005409299607553424
0.003054322713847396,0.0017976831225963161,0.0032917362470665894
0.0014369445475491168,0.0020535199176617103,0.001466913895580097
0.00442622557351047,0.0052675480903275436,0.0044446850735587965
0.0035141124751257367,0.004899748113669983,0.003575478780535894
0.0017929209361371,0.0022500887355216743,0.0018165784280686184
0.0024687060437568673,0.003512041236897187,0.002567670264380871
0.0036023396008827103,0.007806410919562964,0.004061240925403186
0.0018028787615265137,0.0027174190548676295,0.0018584494109141366
0.004870184777274592,0.006236132060778598,0.0050831928231393035
0.003652358656429526,0.0031913012498460303,0.003830940842677388
0.0021185338889171436,0.0030337552322887455,0.0021749457479313433
0.0028354629138818356,0.003821106073994,0.0028996506337525996
0.0013344550593226718,0.0018613352404680133,0.001302254072713935
0.0019505927606328418,0.0033116845708279835,0.002051965016226117
0.0024828995205421153,0.0024508904548348827,0.0024835228583605638
0.001962413595652527,0.0022604733062323717,0.001960616793296795
0.0021866467293075657,0.004045390376341601,0.0022660652646579486
0.005343407569844921,0.00686273894655528,0.005616204357121096
0.00153886967900744,0.002157207255196746,0.0016132026506373853
0.001921749862479602,0.0022501790632351725,0.0019160542597001342
0.0026311035175787373,0.003925662095537535,0.0026802403535379363
0.0019094719395329094,0.0020304531417899073,0.0019582307330227645
0.002545284406410358,0.002744683119492224,0.002532153718628773
0.0023391530680464193,0.0026994171019407236,0.0023929729196886344
0.0028144172483488515,0.0037481755297065654,0.0027935338167989388
0.004799676370884164,0.007701533581142181,0.005078861659722933
0.0020864801300620297,0.0032924692407138023,0.002156562331997141
0.0037126837843522976,0.0075846809552727445,0.003780976611741881
0.0047930406211367,0.005809388426840542,0.004904042552528314
0.0016120799501739673,0.002052079528275156,0.0017281341594792862
0.00127864741876619,0.003016122905025133,0.001262387419797625
0.001437159149727138,0.002679299029906574,0.0014523577333725942
0.0055053332367527965,0.006937414816611813,0.005707668366861239
0.0025076661718614673,0.0033515914324996213,0.0025485041602495333
0.0014017231875344887,0.002032965320337534,0.0014399103271858114
0.002790913924131471,0.0026613341356791034,0.002834732019411867
0.002831286393069936,0.0031086187241375365,0.0028765957859816955
0.0030898603343133884,0.0029580976956779807,0.0031441588692883355
0.0018956653827298844,0.003015263966040283,0.0019578403447282817
0.0024423141636381214,0.003141688412055907,0.002452083745019112
0.004451278258113973,0.004798200171773834,0.004541129676406993
0.0014443168476751195,0.001864350317857796,0.0014490175665782662
0.0013824028026067031,0.0015573546736029865,0.0013563930284614398
0.0023273399809493373,0.002224184157631902,0.0024176664769168465
0.002245043116563026,0.0027166655846430515,0.0023026267261535118
0.0029611108213930554,0.006333709536010913,0.0031824862224931728
0.00187507950749788,0.0018710061558053737,0.0018378520983971347
0.0017936935009090877,0.001862525006408445,0.0017998190547244444
0.0016226970426603399,0.0024645367194847507,0.0015748098676800538
0.0029340269364181272,0.0029982511812638567,0.002892902467002922
0.001850475405626058,0.0019302085809766876,0.0018446923707246675
0.0026124981731089677,0.0031772574993511856,0.0026710185567801045
0.00183224237312368,0.0024552025785612736,0.0018273696576817894
0.0011812444642980177,0.0022273425428960725,0.001160343850132398
0.002127728329964817,0.002680667948381422,0.0021509771378256156
0.0014240657284295317,0.0012943997175156436,0.0013371091924927743
0.0014015047671314099,0.0018724662553072007,0.0014281086471021206
0.0027907092290041426,0.0028417115539841227,0.0028574764094271943
0.0037577919956965403,0.004161819750283479,0.0038757478167817405
0.0013583884114004218,0.0020241337316400884,0.0013698891189930697
0.002671860963676033,0.0029886512211706887,0.0027029439240426937
0.0031618452503308215,0.004316993170953253,0.0031770735663477056
0.004589888370814963,0.006185147405632087,0.0048394479805019715
0.0022019570918141457,0.003409158828554252,0.002352624496492619
0.0023559217551205433,0.0040147290981541305,0.00253095875618387
0.005573976787643712,0.004446463149765876,0.005888476095829093
0.003305262676100796,0.004105621380406533,0.0034486810216656787
0.004648356664627972,0.006904176843103747,0.0048414012208954135
0.0036574421159661233,0.008883378303980777,0.004486371580029258
0.0012455196055343937,0.001815750760408525,0.0012939778800532408
0.004145602881835393,0.0071398793904483525,0.004752955955837567
0.002196200802715966,0.0035580972487120883,0.0022760345672782826
0.00465776976173314,0.006057112440782353,0.004785924678103544
0.00195469249193964,0.001998758840151541,0.0019642828302770137
0.00424093797237934,0.005579068183786049,0.004402415830319506
0.0026488764017698653,0.0038159448840085785,0.0027686898154885204
0.0022940248845693735,0.004088964693238248,0.0022443464115825752
0.0037510891783170837,0.005688606202483924,0.003941293195684347
0.0028569237615939805,0.0032569488986545453,0.0029343660573071468
0.003104277649311218,0.0030132100452642616,0.0033153864395312252
0.0014842899674191222,0.0022095114927523475,0.001530548024651247
0.0061278024125561385,0.008221540812848031,0.006245583164844422
0.0014259717606708254,0.0018037766897736507,0.001466895206076839
0.004492703984946731,0.005413915645378312,0.0046299538383208
0.0022263374720233728,0.002565397947508539,0.0023466068402365615
0.0029781668184436757,0.003141372743739187,0.003082173740004377
0.0017905656881453157,0.0025934451828554606,0.001824412502741314
0.002876151276277253,0.003887972201353383,0.0029189986771003176
0.0014680555973534835,0.002555006674537174,0.0015161116261423354
0.0011910223710732146,0.001867916718068383,0.0011869245611816383
0.003565715492076625,0.003395496855377157,0.003595756843988138
0.0018772755110916773,0.0022797317720640374,0.001918106090535762
0.00731540429341909,0.010129553354723625,0.007548619510622813
0.002992951787470811,0.0036371446913375017,0.003096022848677278
0.0025281075712712564,0.003136587080213854,0.0025682069972308543
0.0025914527750305768,0.0029926175216230706,0.0026564425001500106
0.0013348576472016938,0.00220819561254413,0.0013794064675748776
0.0027166397685252086,0.003121425563377757,0.002714985542458714
0.0015574488374456479,0.0017351850694988628,0.0015548317871838778
0.0015302032189719148,0.0017266087359128657,0.0015294825665850167
0.002901102784805685,0.004894010047864895,0.0030515157249505183
0.0034508618306704074,0.005019321132173478,0.003451897052487855
0.0025258093868905213,0.0031825716523165184,0.0026871219776865712
0.005646432803254853,0.0057390128788172715,0.00624374401129957
0.0011735601092488209,0.0014249910594547703,0.001162063893879123
0.003376554572127929,0.00449079273248376,0.0033485373043359236
0.0022076590788348968,0.004252347862275244,0.002304073660464136
0.0023059804940524426,0.0026032373552776237,0.00229780680956321
0.0014362828487787444,0.0022754333989309706,0.0014803796540367874
0.0029311843563206573,0.003393783303203567,0.0030148466854340353
0.0017744566934290455,0.0016995060262788616,0.0017488395842709967
0.001673211789248287,0.001648182714042187,0.0017644336105595649
0.0036379093146446796,0.004288423860969238,0.003801721308427142
0.0017778554113923395,0.002690887372446631,0.0017688800642146074
0.005147122876962955,0.008261745641922067,0.005336981691227213
0.001893294392643281,0.002901672821007335,0.00197342001169471
0.005314112360044362,0.006812538294349651,0.005433017813826541
0.0015306156718527073,0.002164684678740216,0.001499003742748423
0.0030063019915960256,0.0040955045858891,0.0030858637361011777
0.0024902401489956074,0.0030226217167370925,0.0027190427358147655
0.001496983334708892,0.001962148091469962,0.0015366197396721878
0.002746335027766507,0.003427552113319048,0.0028776737325264387
0.0015881579111499137,0.0019240493413784454,0.001546360371471123
0.00243796893449138,0.004077621277046832,0.0026333632649567246
0.0022625337947643504,0.0028339986850519417,0.0022791458161361302
0.002249190939245837,0.004605400741841178,0.00228115610434375
0.001817953599601209,0.002035313424710344,0.0018545108674457697
0.005195140416026692,0.006493201807724662,0.00557943218707473
0.003294424240318101,0.003808301375981257,0.003379836670547308
0.0022479168926520057,0.0033120184109257716,0.0023201301463785227
0.002289545083492242,0.0029299175357657367,0.002375571285530381
0.0029531169447873755,0.00380242676182755,0.0031769613297356865
0.001804401316850701,0.0031478065144353996,0.0018578394739260718
0.001911906412788909,0.0018968202511162162,0.0019070289552781349
0.0018793765810375292,0.0023342019247173293,0.0019036729743728991
0.003008473949248763,0.004751066551710883,0.0030980524162175093
0.0029159221995287226,0.004067433788415731,0.0031227943837657153
0.003430898945062114,0.004592789678768413,0.003439053190028562
0.003912667470583792,0.0036193944407816613,0.004056116080036746
0.0036286868042275447,0.004129977468027086,0.003847383650805861
0.0014829398961944695,0.0019223466250941682,0.0014706684544354316
0.002288104339507602,0.0022959245871532943,0.002419086981041129
0.0015166475634067176,0.0015927912521238343,0.0014793903247941763
0.005180493078957734,0.0067967998336086926,0.00526059451946264
0.0018079665972576965,0.0024524749856338975,0.0018405266771021654
0.003823338986785329,0.004976326438814512,0.0038676648913662194
0.006251826876614554,0.007648698681897424,0.006540461363960885
0.001541442463762043,0.0018128837435632589,0.001481765728924687
0.0033592809969265236,0.004237599301124638,0.003385246910316209
0.0021157288166079916,0.0029884121329208195,0.00214445874068716
0.002959133348565646,0.00459936879090551,0.0030227787074086836
0.0011756111308553964,0.0020641481081827705,0.001213336470732722
0.002650719970507102,0.0024322009882208457,0.002687351788225773
0.0047026644099114525,0.00818907837278157,0.005083164045520517
0.0020040637568417173,0.0019514294491571676,0.00205086667502055
0.0016989461670404269,0.0014202034364999582,0.0016624969490022026
0.002832821646226246,0.0032437967198711594,0.002939782069229178
0.003520022001403187,0.008653570051058638,0.0038774363427330847
0.002439161934329319,0.003947623125533777,0.002466624468436369
0.0015087273660299187,0.001952195531560534,0.0015054997393584325
0.00293746897874298,0.0041383114202762986,0.0030502983911912733
0.003600697172597297,0.004138462951977545,0.0037127677264737692
0.002650187952321017,0.0037378585718112274,0.0027118154109806547
0.003387218919231965,0.004343096932517079,0.003368337323017382
0.0022306867778105976,0.004005185418303452,0.002324177573283107
0.0019394896128541446,0.0028891921800585523,0.0019573979919880243
0.0024714688342435394,0.002953999298628628,0.0025209221128030534
0.0023846034312655913,0.0031836715480702675,0.002371877441537481
0.0031072142987126953,0.0030738412767505703,0.003078146032773441
0.004993651182104984,0.007518389816182465,0.005443818188624023
0.0022603331158426174,0.004378760725317166,0.002272193955734317
0.0018182964981711604,0.003088969793215277,0.0018933078913633183
0.002232886851556202,0.003458123241001002,0.0022802726183387477
0.003326485094747444,0.004024270777011653,0.003640114558498102
0.0009747191511001913,0.0016247686076460229,0.0009864050031847902
0.001751911351893453,0.0025212564181504673,0.0017961507116647736
0.0020111989193204215,0.0023883343843864257,0.0020793517450436597
0.0021283097991466717,0.002921564480353787,0.0022313416684971448
0.0018574306068656786,0.0022943060534447203,0.0018776984809104474
0.0015626404267114363,0.002229668111263373,0.0015550549287914914
0.0047280566111914685,0.0066772760542511455,0.005320716320572014
0.0021265986533118846,0.0021985974754643364,0.0021951952529000412
0.002414725208447274,0.00388026419730246,0.0024969220282750294
0.0021543748204145125,0.002016363832896534,0.002228188143130494
0.005145477081338419,0.006163530276039738,0.005698033064012411
0.003540519721094872,0.0032715059952020133,0.003590317041118984
0.0014414240002774642,0.0018335440666825476,0.0014904991703643467
0.0018880583426358261,0.0023208812962808864,0.0018794794547927725
0.0018995241917347382,0.003870238028653311,0.001964046272032198
0.002085655310245557,0.0018335284649984957,0.0021407529632630354
0.007942714003764888,0.009195557431463951,0.008368702695081824
0.002390142337427037,0.00253021247629393,0.002390707337802248
0.003058198963157672,0.0037407110085178837,0.0031373838141264677
0.0028430735120130155,0.0031736690924571,0.0029894264795815293
0.0030732955762004808,0.003161449997242398,0.0031304748389846177
0.0032096046001681157,0.00374171813948314,0.0032551798936864677
0.002540404815908573,0.00355975470379858,0.0026354035206761104
0.0028902575217494546,0.004033516444839772,0.0029086400706145395
0.0037956546336310928,0.004844409000486631,0.003924580784299919
0.003196698892663122,0.004178961523112885,0.0032493499286722315
0.0029814074224848424,0.005309501903429406,0.003137303932990474
0.002832714855160582,0.0029878452778645164,0.0028481903629025175
0.003476681210381662,0.004278540150956502,0.0035507085302674945
0.0013603703679128762,0.0017357303892563314,0.0013576766310580387
0.0034144108166695606,0.005012450844030264,0.003498238980922008
0.0019430563889499379,0.0021580038833082875,0.00188334278642252
0.00444950101469863,0.005467757363165006,0.004583218488371006
0.0045091567068250215,0.005597765189712442,0.004498733685330218
0.002398916342834083,0.005132096741169315,0.002544798299768032
0.001935196083395571,0.0025791027757480116,0.0019102820632740621
0.0026465510807708384,0.004444357742204413,0.0027821651028309222
0.0022798527746327587,0.0038833512318616646,0.0022672281819366568
0.0020724400154202437,0.0020109400485136416,0.002102723287514849
0.003023723932388113,0.0038763817265012,0.003016069607064525
0.0027321354341641353,0.004466362573433738,0.0027950088678092583
0.0014980920795634389,0.0016718783918820133,0.0014979423209631922
0.003865787781726826,0.005077584832490787,0.003905998408100441
0.002774729094337744,0.0035190333460918557,0.0028606017302315726
0.0013463181225647537,0.0028452296944727158,0.0013544058405833123
0.002494996062441234,0.002385419845944913,0.0025007591250940436
0.003748135259894696,0.004694381588998169,0.003916261295829736
0.0017608964893976852,0.0023062998403729396,0.0017937364547849742
0.0031933639781523216,0.004354888779116915,0.003315762414296415
0.0020076599240769276,0.003728837646411723,0.0021137993894383093
0.002062968289116838,0.0024498513472239344,0.0020202537816947455
0.0035708328288345127,0.0037287944600663627,0.0035339931023243964
0.0030040485447900608,0.0034002018874891267,0.003058057548067323
0.00407892426000541,0.0031409895094622517,0.004211423603103053
0.0025617654447552133,0.003263618104614716,0.002594383158184003
0.0022377602986616498,0.002350002566471315,0.0022952383862498934
0.0026760557544693807,0.0032832707747624517,0.0027241947065661694
0.0033156621448634685,0.003453921619758182,0.0033040633348085406
0.002459266679593789,0.002934917700781887,0.0025211244406678477
0.001949779391005137,0.001785104717766994,0.002004367139890565
0.004851833109640317,0.007276030972401044,0.004953077356914246
0.0015466760141066513,0.0036582595756492623,0.0016253633319978401
0.004733693248401909,0.007359191287317657,0.005012624093283652
0.006211409528638515,0.007443366111656537,0.006351762077357218
0.0017066757858573852,0.0014483086609020795,0.001795183643220529
0.003116105934332077,0.003975006532110966,0.0032565881321864813
0.002448089226082773,0.0027900333907307138,0.0025637425467316126
0.004193036351957237,0.004881817292674012,0.00420918028441167
0.001662358155568531,0.0018992728585751496,0.0016866629375175022
0.0016612356815517706,0.002657089965860882,0.0016659161333060918
0.002442094292205035,0.003910646319746247,0.0025374273972132563
0.002085706447736403,0.0023886144550529674,0.002125547164737233
0.0011293326113199702,0.0011362518340565662,0.0010892308441622228
0.0048810616063845865,0.0068825961409610835,0.005343194049821132
0.0047115376830727295,0.00468026370380247,0.0048420664846275914
0.0020190175994460585,0.0026986795889869003,0.002019820467533832
0.0019099247007169804,0.002462623538408707,0.001914809300901491
0.004439953224065984,0.005872855752070154,0.004579950355949664
0.0024394757670450707,0.003607205028557619,0.0024554309804727292
0.0023216520715200564,0.002392369564431404,0.0024435246139903007
0.0019970817940131017,0.0026632051332994414,0.002040758941416334
0.0024996270652061178,0.0030242395425865215,0.0026145213344063063
0.002847490953754673,0.003354452418903464,0.002939581169649902
0.0017397335987891208,0.0025528861219479655,0.001797732658211471
0.002207310147606402,0.002024399983588445,0.00228454282849966
0.0015427717892297895,0.0020188830861668176,0.0015236038155237099
0.0029459079305227957,0.0037385203650614944,0.003040872257290461
0.0023210417170898617,0.0028093743775136314,0.002366346227286485
0.0014724361731904344,0.0013433013696348192,0.001514253426361314
0.003227600362057162,0.0037516326746648556,0.003304206874863067
0.0019188361426721388,0.0030568339162785623,0.0020080425887217495
0.0029395005188743353,0.005330221327134279,0.0030703280661979987
0.003483643766170889,0.0034643729237097505,0.0036167736206958643
0.0026667387374587678,0.0034405763939952387,0.0027433538929314666
0.002955698671241212,0.004507606185547467,0.0031148349269306515
0.0018199760612483476,0.0023794616812160612,0.001871259492976082
0.0033823071202920053,0.005669267096134165,0.003513451586883958
0.0013186618887806323,0.0018089965327299188,0.0013112429846820113
0.0031393990366097918,0.0040648860525194916,0.0032269699598126427
0.001745604266151647,0.002510488179694461,0.0018069791287082739
0.0038356055474788576,0.005511406241904395,0.004004754445816999
0.0020129211707319316,0.00308079407264919,0.0020584278372962547
0.001602733599437864,0.0028226662415219267,0.0016464949042278125
0.0017831518756413782,0.0015511374884774512,0.001739101799797688
0.002820415893794345,0.0033872093992857667,0.0028289234083475764
0.0027713009254014434,0.003347172631901619,0.002927315425326954
0.0015562469168983258,0.0018872525299680543,0.0015684722398712273
0.0019009340012391077,0.0027822525421337834,0.0019472401320956428
0.0029017720932850567,0.004575382831058134,0.002974016587933318
0.00340472829804539,0.00322042616691205,0.003478911646363452
0.002205942152713029,0.0030895279937907705,0.0022585241573070697
0.0025781081635931112,0.0022152670623008753,0.00259402702278859
0.002842031712811237,0.003304382167287529,0.0030345833999352915
0.0028053321343486613,0.0050382379917154555,0.0028707193648852985
0.0022554406207699546,0.0023892556521243197,0.0021754021824745206
0.0022470368810558255,0.002134723670087109,0.0024035018119146216
0.0030011933448556138,0.004441898204348179,0.002949728682807166
0.0018372446560249802,0.0023523976604899973,0.001856611241091976
0.001438626818513208,0.0021695452410898522,0.0013873561017640542
0.0052200405401166255,0.006578373489823236,0.005429706239507754
0.004884122732280775,0.008517327220901075,0.005206364188511874
0.0034679127289317887,0.005104303208211224,0.0035854582445893324
0.0019972014184779013,0.0029932856982073834,0.0019421607578798278
0.0033689807425651584,0.0036088080576701085,0.0034522190200499377
0.001999838818238609,0.002057219012716497,0.0021092352365315913
0.004322139651894597,0.007778905406759637,0.004602689193427875
0.0032319226090170346,0.00297971038746212,0.003347615178854546
0.0014344250102870564,0.0020461732500344416,0.0014467244821265886
0.0014176891146309284,0.002031724454863124,0.0013849455500920724
0.0016083485297687433,0.0021704515682157478,0.001635719332491356
0.0027758259452589293,0.0032968342797236117,0.002943248283864818
0.007674436761020379,0.008987479231791596,0.00800408535028041
0.004191080713834193,0.004471539567378168,0.00426616449283509
0.002753992342794681,0.0025056187920166435,0.002795203977165265
0.0020700961220545544,0.0036548768458833916,0.0021062328823572467
0.0029005091722753276,0.004544911804503391,0.0029775152067684847
0.0018469379858055178,0.0015436993088528358,0.0019065448185338514
0.0036501580486354456,0.0045691420763823406,0.0039047225799360014
0.0038029490546131824,0.005018262334903872,0.0038558824261279404
0.0009053135690725083,0.0014381314144935812,0.0008721088623670963
0.002140888680919137,0.002081609444378633,0.0021521738773561862
0.002555323555672699,0.0029077636316301846,0.002602083050665385
0.0029477183349189222,0.0036938501222317423,0.003014459830541669
0.0033636968210767493,0.0043642150854975,0.0033805823540282434
0.0018385526751667838,0.003631869065832782,0.0019307715265126646
0.004846720730200222,0.004706488135187534,0.005140514810888433
0.0033058952948139203,0.004247566756445204,0.0034348835925482337
0.0018201903558916989,0.002862592139330678,0.0018452646804672352
0.0011653390355268573,0.0013683361590666537,0.001162622016403513
0.0036286585362384142,0.004384487527877529,0.0037734959892093845
0.001463082530421907,0.002303037618323082,0.0014273512223730975
0.0019232833140120122,0.0020036751258511796,0.0019826871110369296
0.0017291409506537464,0.0036183437556900743,0.001753746059874007
0.0027175332826161105,0.003220855079601945,0.002789532993104908
0.0015915168177876111,0.003379765282317316,0.0015928510715062264
0.0026784472356483698,0.0033080277903881814,0.002847712916240516
0.0017313439829859405,0.005142140378465404,0.00172445788226507
0.0013273966852506032,0.0018527468820171502,0.0013360234301540827
0.002576889636238299,0.0050831107239406505,0.0028251787253860926
0.004759624687377859,0.005383207432977254,0.004885665440547532
0.00218815669570256,0.002131602974181162,0.0022001903810601547
0.0016157633224416386,0.0022715214512968027,0.00159963630606571
0.0027072546397232484,0.003114625756103236,0.002877113188503079
0.0015648478911205813,0.0021076686139580585,0.0016303061454515052
0.0017349252826478114,0.0034426770223302174,0.0017159364248899376
0.0014461763144791983,0.0016908839924880507,0.001437100678583374
0.0033745562851313134,0.0064654974507346,0.00350253451168007
0.002355926695338417,0.002844457286688614,0.0024671592527101428
0.00222148936513336,0.0018345021020347517,0.0022087387435887162
0.0010839000205347892,0.0014702786792110411,0.0010935970840999908
0.0017622537775834738,0.002581871784925105,0.0018781033708563715
0.005804032035423975,0.008114318807676607,0.005942569472031144
0.0034275776238161027,0.00430231757708238,0.003580050362412622
0.004436894399971427,0.005441143416091353,0.004721598241584293
0.0025384959398836683,0.0030839386676128197,0.002540651065379412
0.002211445443052034,0.0027608819898965065,0.0022583176371800172
0.0014835227587591353,0.002218932204850176,0.0014817235083241925
0.0010032858017562946,0.0015651588689962238,0.000953691004945062
0.00262497162924193,0.0018553679187442076,0.002583142690681207
0.0015897619016166642,0.0022958794071810187,0.001645552697006787
0.0027972223365242367,0.0032524839656161144,0.0028138856601329088
0.002954283105920038,0.0032569528016401423,0.002967017282773309
0.002881399084644205,0.0032328201637348425,0.002957857384389975
0.0036148391600709802,0.00415147376279019,0.0037732338743323344
0.003426837544620028,0.0052814688170178,0.003543449206136387
0.0033116180425724444,0.005273352320526402,0.003712141502515074
0.003460972138894782,0.004577154453214869,0.0035883496281167056
0.0021871416468974753,0.003098461884602434,0.002233972340554772
0.0019538930182217765,0.001890448398801225,0.0020191175525270996
0.0028512293187836274,0.0030549437951896286,0.0029747722640963833
0.0025265895789824138,0.003705152747754317,0.002647724603958432
0.0014779766678973578,0.001469191561331283,0.0015194375102551344
0.0026621016708769825,0.0052032052105375525,0.0026871773058149678
0.006239839303354603,0.008224815100394606,0.0066314638849086826
0.0012145160201980903,0.0018738515464995448,0.0012657972081048122
0.0011754113249254298,0.0014270840778573424,0.0011406362285899063
0.004085669003824255,0.006687241631232678,0.0043084698928636395
0.002122782827326076,0.0032676062588065094,0.002328516680512135
0.002246696473438211,0.0031735143708799003,0.0022740125646429255
0.0018259200593694154,0.0022891460657946273,0.0018336905540838073
0.003302628826785767,0.0029508904179909616,0.0034778972466871128
0.003335325263992552,0.003484799656174903,0.0033954126557604524
0.0035406273869299366,0.0037291928653076603,0.003604989952048156
0.0018086298683472936,0.0018177407907121398,0.001828982408766407
0.002339933516407361,0.00274750155245472,0.0025137395190817924
0.0017050672653403586,0.0021836888303159454,0.0017109138461341635
0.0021225074685798677,0.0020700404208849168,0.002117048742208841
0.0024698321357192804,0.0027951765292652635,0.002498837178489812
0.003370771954358875,0.002787917281502784,0.0034426825253115016
0.0023060833321244902,0.0028942177536139713,0.002357675178811407
0.002534142623516501,0.0024638548283652762,0.0026601269134487273
0.002171746540036582,0.0023591291648155676,0.002177525799726631
0.002690443394306081,0.0035170625727249747,0.002644066986844497
0.002117177145272349,0.0026828164640296053,0.0022511549148100936
0.002027180419988148,0.003042581951777237,0.002083897322634424
0.0020152641091642663,0.0033810153796069026,0.0021228579532606485
0.002240574505004777,0.0030861686629179907,0.0022829344639635333
0.002345750699778245,0.002129559751714168,0.002336245491245782
0.0015861842938844138,0.0018627685191018384,0.00161288827545256
0.0019096613321859413,0.002605559585174331,0.001956800850911418
0.002496674179376489,0.0037652207224587258,0.0025951153536342194
0.0027282580188991643,0.003995236623444842,0.002822902616063487
0.0025009009248844276,0.0028001613622397115,0.0024483281406724525
0.005044621806638437,0.004870764501540135,0.0051722433473725266
0.0049408441242611645,0.0052725876257166985,0.004971925708273248
0.001316999955484938,0.0034055399774724705,0.0013357673655956025
0.0016471739487834008,0.0017624114458334303,0.0016899731204422855
0.0014470463157730724,0.0023005796999549795,0.0014467140480982738
0.0016714296020703355,0.0021166230676297657,0.001717284068511966
0.00202008934301934,0.00307534651160404,0.002256845915253692
0.004039689108368443,0.00592231289443863,0.00437450057486883
0.0017473134776730618,0.0031831480107591507,0.0017925509980175373
0.0030236442301505876,0.003119501215017661,0.0031960320715558287
0.004808368778358828,0.007752402629491365,0.005591085213562546
0.0011717165367176458,0.003216882520594334,0.0011884810775450554
0.0028934139267337796,0.0022678417773654798,0.0029196760924974814
0.002285162467423935,0.0028440049990722535,0.0023288770976545212
0.002264020214923046,0.005057965290481454,0.0025606363474525396
0.003180387183390535,0.0050883376954351705,0.003351317009839803
0.001065472460004744,0.001177435150461728,0.0010653906078892225
0.003214913706915875,0.005454785567475982,0.003363827226134681
0.001324926388741389,0.001534437891815836,0.0012928777559333185
0.002762972145308146,0.002463646670246936,0.002884886148127663
0.0024312161828066127,0.0018611906487703553,0.002344579619508535
0.00286837609559287,0.003901896111777015,0.002996166070628458
0.0027742178678027566,0.0026790689914258435,0.002851029292748173
0.0023809587355000253,0.0030206203164554074,0.0025187669754145547
0.0038595261951486753,0.0047513021242736615,0.004028188763009762
0.0014683128740943742,0.0016915043796071568,0.0014757610636146948
0.0038631466871445093,0.0060275294145438465,0.004091783623344791
0.0014423348208898266,0.0016361880067072873,0.0015140232130714986
0.0031488289138014085,0.0042010427961339195,0.00320515688517137
0.001805735910353911,0.002335446088655392,0.0018617126298427448
0.00288408496342714,0.003688019680832836,0.003024068356652822
0.0015409257434967542,0.001848433498187227,0.0015200244600343962
0.002388168244478621,0.0038684824317554056,0.0024898489865383924
0.0020500323457512356,0.0036998473227237145,0.002121803279977984
0.003989103279110572,0.006963229266607575,0.004196306473519634
0.0037029697644906014,0.009423413239759077,0.004289313168794188
0.0020286546037518193,0.0026754868116001616,0.0021271289158525976
0.0026285399687090956,0.0031978805696226643,0.0027356415616101213
0.0013206397118311526,0.001805924501259603,0.0012987358916508745
0.0027193957794616704,0.004115843215751521,0.002770041210806475
0.002160017550229489,0.0022681865634592594,0.002177954760200516
0.0022625895119672028,0.0023939434090047527,0.0022609915981048885
0.0036341593598220507,0.005379508207241673,0.0037395761915634085
0.001516491150742326,0.0015926673479845234,0.001425614904622761
0.004683518713255991,0.006375718162823503,0.004882780676008086
0.0020603696265291227,0.002895335249610207,0.0021034178001180398
0.0032975515976412977,0.00433684305651054,0.0032565540381558193
0.0017976437573021047,0.002280136028530227,0.0018552705476731198
0.003867401557371306,0.0035088820819839475,0.0038483085426337603
0.002204246944085988,0.003305292605746072,0.0023452216408843063
0.0017570471154082254,0.0017547970112713328,0.0017007872805336443
0.0012909324510544799,0.0019890203960687795,0.001274510490441729
0.0033353620809927218,0.005230342054249238,0.003451086202787156
0.0032711983371717934,0.004224268573649356,0.0033149238741612143
0.0017997645520985085,0.0027806852952004875,0.0018031978043354694
0.002125693129373165,0.004025854110838449,0.002220068474979738
0.00168731296338751,0.0021610998710563764,0.0016748694087086993
0.0028993229692615705,0.0028818231498603623,0.002894797586133295
0.006347783880269813,0.009227527916916002,0.00665973510895429
0.0035098810487597513,0.005359134200849851,0.0036915834384909185
0.0019938473371331794,0.002667705961773096,0.0020735636507708934
0.006249127781855257,0.009176426332965077,0.006492254230595474
0.0028006094208929,0.004195369901180723,0.002938262567565601
0.0013518812236679478,0.001519920517937241,0.0013253866432832023
0.0033267333545063276,0.004236751813008178,0.003346586202882727
0.002012638967437625,0.0017208250554675304,0.002013352522497109
0.00217152957377946,0.0032193467489185657,0.002360255901453629
0.0024190373036416177,0.0025126642504145914,0.002401373739061288
0.003803164995389067,0.004848392718220656,0.0038814724756999204
0.0031968933268513118,0.003457607387555991,0.0033403318233996854
0.00259923003296717,0.003829724017793625,0.0027024515506366017
0.0017123137211565041,0.0023984100938980804,0.0017734494993584156
0.0015469300226807513,0.0024452988167958083,0.0016008206844432766
0.001890445301596256,0.002438556544636599,0.0018767312186623822
0.002264668776781872,0.003215687473399275,0.002417363218991404
0.0033731352929791216,0.0033045664772846373,0.0033339494380156287
0.0027273200603940124,0.004328618883485919,0.002867802541946422
0.0023858279662512813,0.0031263498767170428,0.0025128913568838746
0.002419328664700268,0.0030774223540196866,0.002657066156308595
0.0011958836301919045,0.001420142591035588,0.0011944867962157821
0.003574812724073284,0.003980626340534966,0.003635329180540559
0.003074729332157166,0.0043696192164223305,0.0031798792533818147
0.003590310981033106,0.004147540583943598,0.0036862488691056985
0.001297460759859863,0.002729295001697311,0.0013980573002482398
0.0016744854202554828,0.0017769997104272852,0.001715053578026511
0.002339765191011313,0.00312012534662227,0.002440098395064176
0.001628549105826021,0.0030417425440859083,0.0016738179469182345
0.0031385474738556654,0.003861929866278413,0.0031057494298361147
0.0019126665070670536,0.0017525453662278465,0.0019744643057364093
0.0024254436046865476,0.002966758992347789,0.002416622050532723
0.0037303886433501057,0.004578294428649399,0.0037647885078875474
0.002016162764531095,0.0024345298225845317,0.002068486503612694
0.001974722419552566,0.002787875912074987,0.0019605501195454067
0.0024727200159279927,0.005591754906084659,0.0025212472848551875
0.002522715085861615,0.003020711974125371,0.0025330487921214075
0.0038133121758419106,0.006392808810204576,0.004095752050368252
0.001477217901960495,0.001443668219926567,0.0014981529803312172
0.0026127529793373437,0.0032469063344854315,0.002727158999322173
0.0014861739098388936,0.0014979423950168707,0.0014973679256524552
0.005077411742090429,0.006240545939797023,0.005159743922118241
0.002716339049457121,0.003908200313227492,0.0026942827938990824
0.0023795777727993028,0.00589946989456377,0.002543761529154846
0.0027956837984893846,0.00313479141470448,0.0028910869549525968
0.0024776640216514012,0.0030708579620811354,0.0026055652570335978
0.004229485235244896,0.006563573746080388,0.004353894175528921
0.0017557294207660877,0.002934876915137207,0.0018009829852564762
0.0027166283239481656,0.005024739026365255,0.0028034086836364693
0.0023645529823180292,0.003141152282270146,0.002468543082556649
0.0011413252472614382,0.0012148504701558992,0.0010864944872530649
0.0043366459919080575,0.006863733860103287,0.004447285439769293
0.004016667073305238,0.004229190039380126,0.004169775348058088
0.003601391011190103,0.0056876691332207584,0.0035693334867501806
0.002808763961267789,0.004307951758099932,0.002859493163089665
0.003385789706667242,0.005475974898869908,0.0035369084400222977
0.002082551858148944,0.0031003875705345563,0.002222041018123247
0.0019371195656838038,0.0033806258306895124,0.0019993286969229966
0.003563693705282483,0.0043304623621628294,0.003788133903625251
0.002858240928805708,0.004378131250360854,0.0030835213641427486
0.0030938976978868455,0.004284176130722144,0.0032318428403903254
0.002629399597662356,0.002204957242574013,0.002672230804526645
0.0040297484443681305,0.006421517928300619,0.00415484249899856
0.0020435701547134957,0.002708193398907075,0.002047270654800682
0.0023392370199982913,0.004534634133571185,0.002489973855857803
0.004454484097034509,0.007128667068244515,0.004748753473464951
0.002374708809210487,0.003546811376315978,0.0023973514060973977
0.002782353086273762,0.0029175244458687186,0.002776303142461083
0.0021387329263284124,0.0025760042133865513,0.002099851639109044
0.0016998188246604034,0.002317641032532281,0.0016941117784328545
0.002173318207366535,0.003687690247689006,0.002273571720149491
0.003525638511439935,0.0030924210054102856,0.0036055560610366443
0.0029224688339073374,0.0034364383741964663,0.00294411120542925
0.002894106581610633,0.00343505211578448,0.00289958802599015
0.0027010711485509447,0.00364838128180465,0.0029407540194697507
0.005391874521874629,0.009188317976882424,0.005549650635821154
0.002497511591331826,0.003183474360267976,0.002621746898569612
0.002517429405746387,0.0036965886906234775,0.002615709833742129
0.002976147418978226,0.004486776599482899,0.0031902043936065856
0.002310128625434832,0.0032243118480539067,0.0023785222531198295
0.0026180240388909435,0.0030451756467885886,0.0027452221266537056
0.0019337490209689764,0.003262970404992004,0.0019718612182291523
0.0020116215166656095,0.0021528783235967167,0.0019570276545110518
0.0022087486797481514,0.0027417702751348612,0.0022916992377542203
0.0021869209518877502,0.00421956014849586,0.002236164944330552
0.003693894002006042,0.0035025960480233706,0.00373581280061075
0.0015449938558743266,0.0024816695017406145,0.001559646039771048
0.0027714089690524346,0.002744630405780168,0.0028888681128895794
0.0020800293545899682,0.0022681313687781296,0.0021265291017493844
0.0019702610283377237,0.002683522417254854,0.002049283355158343
0.002249044877785989,0.0040280124963879005,0.0023490022716599964
0.0021895577329569074,0.0028986631634345594,0.0022863807262530913
0.0022913299076129955,0.0029263276174438177,0.002390578931143249
0.002015640630836818,0.0027382707125426175,0.002062829437408987
0.004244694586775313,0.004668246936355512,0.004464739578484636
0.0025962896439576965,0.0031000454154341095,0.0026441723567453205
0.002110040538246105,0.002576732363960275,0.002144077008960683
0.002171229066753151,0.0019361901683553986,0.002124908453630596
0.0015819728695959248,0.002490282303859912,0.0016353470624949104
0.0016962103092487018,0.0018770903697029402,0.0017048951426361049
0.004239507420693353,0.006650775610219852,0.004390823536232447
0.0029527956452842794,0.004308809096312069,0.0030386029875911977
0.003558479998042702,0.004799485510198586,0.003560132607456312
0.002443295796269964,0.002809306687349516,0.0025646641275286455
0.003120040278366455,0.0030880629739382793,0.003111199841113206
0.0035317046162036195,0.004276266978957243,0.0037932131304860388
0.002814113424746113,0.003679490734409035,0.0029736432333554263
0.004487261516037696,0.005077741489416876,0.004508225764547573
0.0020180102974305335,0.0016663497206688823,0.00206360316081943
0.004653911570768522,0.007250831989654096,0.005123058285035763
0.004780588973802093,0.003667233529891023,0.004887056631913654
0.0016236153472879455,0.0017783664595477922,0.0015123729347129818
0.0019355725277755663,0.0023041961566792456,0.001964759058779414
0.0017768318301233587,0.002402390784410341,0.0017731367188849436
0.003892295520885843,0.004659010855804039,0.0038534900989609364
0.001132249229792654,0.0016672703060551441,0.0011305624018452174
0.002077427330175497,0.0036307650522885418,0.002141768243556147
0.0035723709966004064,0.003471894935562605,0.003871996473775409
0.0022408369280860975,0.002212974053602646,0.0022615260833170336
0.0043738608308966035,0.006315083732681173,0.00456370597260201
0.002285571415802759,0.0026092688054829925,0.002353941725543459
0.002833140358049252,0.0031430936775253,0.002861012454970243
0.0036543827453151094,0.004973524367694262,0.0037566471010138268
0.0015920449164437806,0.0013175746319297747,0.0016320042646968196
0.003960850055701141,0.003831845343408012,0.004236376624048116
0.00204161057488419,0.00511501590365512,0.002053250836527295
0.004255926000562484,0.005347405107723099,0.004605621515753232
0.002046586876301251,0.0029263995071825617,0.0020968657754551912
0.002090065821093643,0.0035259804970121616,0.0021196249318711515
0.004757440976711976,0.007406836605223993,0.0048925687234714944
0.0028334985199231087,0.003924154866640354,0.0029127764635955215
0.0011314495732749424,0.0015970209494867726,0.0011173045145135736
0.0033562036430009263,0.0036748660749713726,0.003556644462423121
0.0015155337754570535,0.001980879114009784,0.001557599020092272
0.002083152974454592,0.0035862311355156205,0.0021050445394299898
0.0019299392077497053,0.0021633299526281576,0.001968749934301392
0.0012219920766525709,0.001192716171755555,0.0012232497272904308
0.002462890917683272,0.0022170782261540906,0.002483945075356498
0.0018848495714478724,0.0016962629298484804,0.001962102616645825
0.0012946827255371134,0.002213889836124389,0.0013112204545584955
0.002040298430457908,0.001471082503602993,0.002051132951396948
0.002058945436634571,0.0045284356174817315,0.002126750156187567
0.002692841048652007,0.003987293733308756,0.00283765648655943
0.002345470567293924,0.004153653639468833,0.0024448968645396784
0.0014746335903476748,0.002181093701072099,0.0015465906381515009
0.002880474841836952,0.004139365232275507,0.002949204728887393
0.0027897018122021067,0.0036747192966727293,0.0028094080759250915
0.0029026807890662476,0.0045355225247982875,0.0030473506838014394
0.0034304385253393745,0.0034661662397658883,0.0035039145587234376
0.0020315930954550947,0.002222201822631774,0.002117265334884095
0.0045847522518290655,0.008059233941782188,0.004852761786229557
0.0033832920443817843,0.004553178373832337,0.0034188254807569463
0.0019424038408748796,0.0019216559160185106,0.0019431234915309047
0.001132035315913877,0.0013908654484587955,0.0011251026451678451
0.0017578399834287145,0.0034237169340106386,0.001819060743081728
0.003614030840109565,0.004470110624966703,0.0036909499200424587
0.0026726818543111124,0.0034292970645444024,0.0028284808837921492
0.0018838584634993532,0.0018508313044691218,0.0019335474394056413
0.00372696428846529,0.0037062733241007523,0.0037195079536313617
0.003950009519732674,0.00478845517201891,0.004035584107126057
0.0022534154284607087,0.0031262129054029095,0.0022119988238791873
0.002162223910975264,0.0017929584427485237,0.0022345278772369368
0.00436121716818643,0.0047783855097500525,0.004490360017620145
0.008326454327777918,0.012545211024753576,0.009167641139199306
0.0014530609826343783,0.0018520714260239553,0.0014012679875264424
0.0025757620522036772,0.0023842379203977597,0.0026667929093212293
0.0029390532926541245,0.005793308388183754,0.0032589374081590833
0.0012048751629853043,0.0014734845638256068,0.0012285813856521485
0.0017748879942681146,0.0027164074224781645,0.0017909605165351984
0.0024140180984246577,0.002081612508526109,0.0023969266898198212
0.0050662050417249116,0.005775629517175574,0.005342281619240552
0.0019178211126904294,0.003916093048207857,0.0019320795513872039
0.0017873592035808682,0.0018302367440300466,0.0018227680327679652
0.004444914698518892,0.003788334699708681,0.004626742027914763
0.0028819935866024092,0.004348225753364055,0.003001128625172296
0.0059180937203838265,0.006712174776951998,0.0061592018479736345
0.0015558431856809312,0.0020741700061526883,0.0015839862416614317
0.0021520946658139034,0.002582085927332885,0.00214945953808949
0.0038615437710420694,0.003112513789463479,0.003960839529972277
0.0028827897323096263,0.0038961908355087324,0.00297737756491364
0.00261748465057622,0.002898441518936199,0.0025954452764900787
0.0023468820952157613,0.0026357000858339193,0.0024399122143021635
0.0015782734881668425,0.003466425804945736,0.0016391087177840113
0.003766979003809979,0.004080278731913614,0.003876775196500946
0.004291537357327734,0.006106806827675454,0.004437388390540009
0.0027314731958358045,0.002986513659640598,0.0028329451184421063
0.0019016229395608243,0.0026233962862111317,0.001887952724689683
0.002524319986756586,0.003204110417751623,0.002584075297201377
0.0029054974357586995,0.0028930264160481143,0.0028026635298527666
0.001580012303542498,0.002009724579434296,0.0016394926732680275
0.001971049278610396,0.0028155618954014854,0.0020161574943930336
0.004654265317588138,0.0050448300099615396,0.005002659834055383
0.005132644516984439,0.007455995928631403,0.005330234165142402
0.002356082253082224,0.0030355349182894027,0.0024615862484527232
0.0025628660086848805,0.003366774902067819,0.002659442811630572
0.0023963120061347423,0.002813611117600994,0.002409495503350817
0.0023554524050613352,0.0025116525638179963,0.0024202876933723245
0.0014796843410542799,0.0015792602086802776,0.0014615205281328545
0.003207388417116049,0.004147346850276811,0.0032989719214815117
0.001958988768721187,0.003749008679806904,0.0019889555254677407
0.0021796762004400025,0.0022206267706669203,0.002217122257072617
0.002722374362709657,0.004049315650437052,0.002758725201217254
0.0016760386675765367,0.0016112206927568525,0.0016639615777671785
0.0017348443422823558,0.0017494275855270123,0.001732606620063822
0.0016782745937389775,0.0021332254358164705,0.0016715405685202615
0.0020486033502340106,0.0030399848220407834,0.0020059322593529464
0.003181540146456331,0.005460787082541443,0.003329022619122216
0.0033518795717025008,0.003938811246924227,0.0034931965240996513
0.002713645354022597,0.0031059920562131367,0.0028575154043112526
0.003202032785878585,0.0031031542416917906,0.0032304719339018486
0.0025089675172237135,0.0033044857532726303,0.0025201179134437864
0.00255268457107414,0.003984270569477041,0.002664237136379349
0.0013275832797200562,0.0024461524129760505,0.0012897593133682976
0.0025282749930228814,0.0027000488765924276,0.002630556829561862
0.002959033961970227,0.004437170938643705,0.003155000346915583
0.002841540084683174,0.0026801704503479243,0.002918656541017859
0.001584118669341193,0.0021605575126645506,0.0016366558453604645
0.003028236220929464,0.0032403504065925794,0.0031017963548600853
0.003068400778189207,0.00356256848778051,0.00310822808837299
0.0014704208488154043,0.0024530328351150925,0.0015407394892436586
0.0019070503236789452,0.0038245890161877406,0.0019044708633618242
0.0039478719365169095,0.0034379154926028775,0.003995552688020593
0.00515346466939629,0.006909978869995799,0.0052028621672407585
0.0019863043261073438,0.0033150853737097226,0.0020450146146976295
0.0027563882351825286,0.0035118566484677633,0.0028830832724415314
0.0017023876354010916,0.0025408713394465972,0.0017682589347805622
0.0016369450959706146,0.0018329117006432776,0.001602410200029904
0.0043863845859050095,0.005288037511515869,0.004338968944800453
0.0028333877963721264,0.004537423604668467,0.0029041900205805395
0.001700439755848208,0.0025868635038822658,0.0016995137398487712
0.0016663087286513938,0.0020245248440746546,0.0016924564815148078
0.0018977171032801283,0.002829602428649162,0.0019233192181691433
0.0018450766677128201,0.0037828296207840398,0.0019673642183184238
0.0016098889937610455,0.0014273085477359523,0.0016275463832878165
0.0013365619837439353,0.0015968098264997049,0.0013989966765416036
0.0027870775702030386,0.003999306597126908,0.00292365265352656
0.0022968952404083987,0.002021239608474319,0.002299430890960015
0.0025357771002578644,0.0031841929104813554,0.002638639591078554
0.002088996035087927,0.0017897289769338912,0.002062354161583179
0.005193743136082113,0.005445059125594609,0.005330928973233992
0.002222017530443923,0.002805704873096521,0.0022712317270264315
0.003055622703665462,0.003829310795282963,0.003189387328274286
0.004319015600931175,0.003993273287865092,0.004306786774819808
0.002387654069756613,0.002530810303353694,0.002384130997905431
0.002955398603283477,0.005624823838649327,0.00316377274954395
0.0027790978101503955,0.0032451871534549632,0.002905402909771422
0.0018877692654247643,0.0017890528101613273,0.0019009198163162933
0.0018056108324435213,0.002660404886544618,0.0018887594272245997
0.004044951651412519,0.005088083864892583,0.0042705561939948
0.0020077609824720915,0.002815835831162134,0.0020987017476065913
0.0029382117433531703,0.004152719452862612,0.00313277363058936
0.0037752084168264704,0.0041002703868057416,0.0038353907069877476
0.0017872088677907804,0.002154381416600564,0.0018358939327596281
0.0016827606321651446,0.0019350272580797839,0.0016885160891347672
0.0013460550390021655,0.0015921295457539998,0.001299082668772777
0.0026526258678183385,0.004137321858368166,0.0027102118204823194
0.0018078250167015291,0.002008359300120424,0.0018184237961229159
0.0023507647451957935,0.003211351523740585,0.002398719374349815
0.0033290120267009658,0.003872124784861727,0.0034002716650527753
0.0017273237852401424,0.0020576449625447873,0.001731064398239437
0.0021976714629370216,0.0035764992139928043,0.002245341419317275
0.0013399401702947967,0.001237815863020803,0.0013354458142012474
0.0030035078469370638,0.0051225622991177494,0.00316901782346496
0.0027090360740019267,0.003528761790596514,0.002836709828627536
0.0019638015365715956,0.0017163352580334315,0.001957096552168819
0.0018323840431380303,0.002692692774827647,0.001889371379886807
0.0013675937615643514,0.002115825301150927,0.0014461159987110628
0.0018914180806930395,0.004387610883311665,0.0019544427753043067
0.002956773941642731,0.003413908287649351,0.003031686954800953
0.0016771139142974427,0.0018388835977294373,0.0017250674955650467
0.004120369068986965,0.0041875090207115825,0.004281274990411034
0.0030331657435912875,0.0033615219455603047,0.003102980238639687
0.0012257558844047409,0.00139676452692343,0.0011685703496601746
0.0024659711592005164,0.0027512353149155427,0.0025410744781281507
0.003189544438666221,0.004119835816827648,0.003216177775054582
0.0038348256528060224,0.004206050473788103,0.0037766896027108324
0.003974635961918731,0.005113837912094027,0.004163222653161219
0.002128955679074694,0.0027803484891047053,0.002211101898510153
0.002049119411167896,0.0023137789581369286,0.0020733563047110096
0.0019559060186529207,0.001859446614688371,0.0019245192200586585
0.0023271866844635117,0.002045363706910258,0.0024137904796891524
0.0038002194800277308,0.005003575466088229,0.0038432097309128153
0.00371680482629128,0.005002894151669334,0.003796012924771785
0.0026465979617586862,0.0031395032926069466,0.0027592951664230274
0.0025187315042410926,0.0036393804165860705,0.002508817391959422
0.007289511749845281,0.008240900143334643,0.007645932482425452
0.002960265044180126,0.0035163717046048258,0.003023367590577097
0.0017875973877622903,0.002570622676079883,0.001822401055062012
0.006427241644309741,0.00841544728441684,0.006732956207895775
0.003398461253352394,0.00633158666520569,0.0034166437250841447
0.001697063829218568,0.0016512313167119752,0.0016562297640140512
0.0024417581773304334,0.0026281751302710938,0.0025175190464529922
0.0024345132082712706,0.002952957303006698,0.002424079493702855
0.002639034721964867,0.005776704238857936,0.0026330670884265397
0.002109367034934666,0.002623313681413109,0.002179808615149615
0.0031661832323431802,0.00507427517016669,0.00323837158450027
0.0024918222517352367,0.002645620177632762,0.002622350956819438
0.0013882152861121014,0.0016053975185150921,0.0013552842132825258
0.001776033939578687,0.0020998323627259403,0.001709133040141238
0.0017963602404033044,0.002404079509622042,0.0018497492192363968
0.004634481637182388,0.006679965773657713,0.004841587526245974
0.0021308153059076216,0.0024425327202551752,0.002176690788014176
0.0015631665888706,0.004130662535504968,0.0015953139990930538
0.002213904196590693,0.0024514970037768295,0.0022951885273654053
0.004068503872718855,0.0036764190620729217,0.004031792614055888
0.0028452407621223858,0.0038136657572308153,0.002833450221802489
0.0027717089986720846,0.00290681504781676,0.0029740884944492404
0.0017624544487613995,0.0033262435427975847,0.0017983850986248062
0.0012513727520929133,0.0018254546311631571,0.0013209573162927578
0.002907189547593763,0.005278387228135678,0.003036054051024442
0.0019286390067761712,0.0022450952889915936,0.0019947320267878
0.0047166877567334795,0.0053759499805015555,0.004794339844642946
0.0019369876947822422,0.0016813552101767857,0.0019529587928135384
0.002350553771222806,0.0029902155155317493,0.0023588862958033485
0.0027936189067767573,0.004020545337178504,0.002843922646989019
0.0011665559970606527,0.0015973225580469756,0.0011768805729869968
0.003961977026775703,0.007242092307591957,0.004291710731770118
0.0018654694134533896,0.0021194806824065995,0.0018961063661321657
0.0009551679903337178,0.00114023195474159,0.0009147600949504801
0.0026759627106629825,0.003867954520556706,0.0027476739303889377
0.0017737049940699094,0.002292425593283014,0.0018327882995928615
0.0023669037487835786,0.00415663230433189,0.0024159820606191374
0.0026315554013609447,0.0034918904622431727,0.0026866556525405407
0.004101207647789504,0.005655042125329246,0.004289077246287668
0.0014622244107770485,0.001217139851727801,0.001499740214770899
0.0015663362846560747,0.001900099960740397,0.0016129142380367388
0.00192099735625314,0.002834125619616794,0.0019188771912603583
0.0014744608519724415,0.0017246327493460848,0.0014960181388294488
0.002690927031814903,0.003895183609430516,0.0027725220531366964
0.0016191392459272613,0.0018620431088672254,0.0016147399874538294
0.0025427027942110125,0.003931174278836398,0.0028365570211993717
0.0034445433542115655,0.0032281018297837536,0.0035232010649835625
0.0020313402976846326,0.002227953630845219,0.0021257516082397875
0.0021755772605072795,0.00380021978887834,0.0022719828573316233
0.0012502969953076266,0.002308519336935785,0.0012278990186869515
0.0018162003908223396,0.0016040170936316436,0.0017730987396369876
0.003053741203048741,0.0033538925867327963,0.003108511743620504
0.0014651121897561585,0.0018869260325137104,0.0014496141389258239
0.003111754698308165,0.00375257002660983,0.0031074049739130754
0.001872942015615715,0.0020213318982201067,0.0018537546574196452
0.0018621264033498368,0.0016998887470782921,0.001879778085374388
0.0016886951665893402,0.0018588976639766271,0.0017039440797602932
0.00457237187000115,0.006284554215367364,0.004898742074217327
0.0028988541727361337,0.0031154041368953228,0.002843255806387359
0.0035328334411109386,0.004500406350203256,0.0036809820416771077
0.0013658944970378133,0.0020078799986646104,0.0013984154422175962
0.00212969199124109,0.0038315975133031807,0.0021640759457144847
0.0016591055089000774,0.0016026224445480704,0.001702410329726501
0.004451621562592156,0.004549483019258713,0.00440977085195028
0.001764875229653424,0.001872101942606347,0.0019685567256003886
0.0016782902577848796,0.0018356991517897452,0.001667922322543865
0.0028104221480259877,0.004738379122920659,0.0030223379814311347
0.0034731846038580185,0.0048762238582723385,0.0035062426722753033
0.002900860127704476,0.0033287495530701103,0.0030452534290553194
0.002320155543949706,0.0023035797439318233,0.0023483272396443407
0.00520670197035658,0.006601492948334383,0.005425183142224438
0.0021089140848917936,0.0025320267160330472,0.002107269003169069
0.0018619791043831483,0.0024564958868343013,0.0018688404518780878
0.00242781100145562,0.002636369633532749,0.0024476710075609118
0.002172049588212105,0.0023448645491119134,0.002162172532315154
0.0017964374469769165,0.0023173080746592928,0.0018816705544846038
0.0017748978970446886,0.001907053294941438,0.0017831124720825908
0.0035351443689994127,0.003970956166086092,0.0037479366075432053
0.0025242892669918504,0.0026677625551387698,0.002600205535899069
0.0017449952865595728,0.0032724023500472123,0.001958511785078752
0.004986193877085954,0.007519198890233708,0.005209096701724507
0.002107075284026961,0.0020555902310756616,0.0021191087766572352
0.004715281021771522,0.006518918427516544,0.004886801870579064
0.0017014643571069033,0.0028309838452647658,0.0017031629947852954
0.0015754702485625553,0.0016923601548568508,0.001618296501850359
0.0022325232854763957,0.002743440958165434,0.0022995364072954097
0.005286819616415159,0.00773604276872535,0.005669341976953696
0.0014562795610160092,0.0017261280483053551,0.0013612955816530326
0.0036831737187045413,0.00526980138694777,0.0038185497563498765
0.004487178779209681,0.00659813182192836,0.004549674117344105
0.002559708702119924,0.0037510664095827696,0.0026886735023448965
0.002653906762768566,0.0032331114375895556,0.002775410507986182
0.0038973700252202,0.005384618500025763,0.003935717812674742
0.002753326986522008,0.00407505795345607,0.0029407520631407583
0.0020165062670219605,0.002705326573734621,0.002048545933420623
0.001625587507241344,0.002638867935266836,0.0015743205195846198
0.004701727835686451,0.007149339131429755,0.005470440381890992
0.0025303482633366797,0.002654179036170112,0.0025373161060058074
0.003485716917458825,0.0050574107836624214,0.0035662150558192574
0.004245697608046445,0.006847330845133402,0.004405160520001485
0.0014814542104512544,0.0020927304334826076,0.00149962488086725
0.0016956138589218368,0.00204060942911247,0.0017212277714388287
0.0018646716411313848,0.002626298328376878,0.001876601112314479
0.0018207007819844212,0.0017950592675645635,0.0018572711991898814
0.003832319836773816,0.0035963001604330165,0.004025471772091686
0.0018212905799597997,0.002178014484822501,0.0018222015512197258
0.001742675145619301,0.0032518208191710707,0.0018015055324906361
0.0028876993437610115,0.0036570057554896522,0.002856652691761669
0.001989346658250019,0.00330920726534499,0.0020325475581193767
0.005251517111469664,0.007680205341056722,0.005537197460323918
0.0020466609016397725,0.002361367442915487,0.002068989340800676
0.0018193672146178512,0.003234663485279347,0.0018049911694895135
0.0035693648787505266,0.0034788592593036523,0.0037833597298918154
0.0029344621071639913,0.003305392387832615,0.0030295414900072507
0.004030833602077827,0.004576532821966042,0.004326684241368476
0.0052465620722743035,0.006115096771581293,0.005511973684875458
0.0025808414912600183,0.002695355378227162,0.0026871084698317713
0.0033795190158249586,0.007194743539078669,0.003571461168795548
0.0018163319718915898,0.0025601123302562727,0.0018804090319376608
0.0018881892189619184,0.002171948377767614,0.0019449717911257229
0.0011392453703130204,0.0014629832976027612,0.0012292559690313114
0.001602624266970016,0.00263788909098273,0.00163291672003758
0.004935642084914035,0.0076088568776850815,0.005238130854423764
0.0023355973377570524,0.0026059921039059825,0.0024054326033014647
0.0021828881333070035,0.002768223100020154,0.002144154349460621
0.0023439850077328,0.002202520265355251,0.002370686545427688
0.0015665054673356076,0.0020586814474979906,0.0015244556837412412
0.004549497208801839,0.0075080756566253785,0.005114186512444596
0.0023089827686489715,0.003396776458746397,0.002420967464285078
0.0017408118088846345,0.002381808032894843,0.0017147824568023268
0.0022622812963150243,0.003243687123305853,0.00232019582400336
0.0015100300679368396,0.0013047995943020483,0.001421762776713339
0.0015513850371166394,0.0023842685685396886,0.0016203750495307188
0.0022855408429844266,0.0026715621432477,0.0022946882329276633
0.0021014502785415196,0.0016163236315861612,0.002176947947406321
0.004610318785861305,0.006557178123996088,0.004681071572225149
0.004224766708816384,0.006833316918691587,0.00459432801906492
0.00158849432492318,0.0029012145788507994,0.001566440924075161


==> data/data_v.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval
0.0009054253434888994,0.0005006007811752392,0.000814285183357837
0.0008718650045276744,0.0003562415808259609,0.0010761677779566646
0.0009224452864379829,0.0004629912405420937,0.0012269579821756699
0.0006590336283021827,0.0006502004618399211,0.0008887560873230717
0.0009395065874787529,0.0005966978906904241,0.0008615496344790533
0.0008330646507570511,0.0005462093229722118,0.001090852103170816
0.0009638293872666523,0.0006703767094112059,0.001263459957742428
0.0006293717508338039,0.00041498592697051796,0.0004638212585175826
0.0009531842591303506,0.0005026378019379236,0.000847880468071232
0.0007304133307041698,0.000436438695791359,0.0006829275559524388
0.0005159398717375348,0.00039381902668957216,0.0006226146655746039
0.0005853216400598112,0.0005472742764965682,0.0006075012613657679
0.0005226899583438576,0.0005813294432397859,0.000608966340926326
0.0007455273210228067,0.0006806894916605604,0.0007315167424210035
0.0006247470508303186,0.0003578102410464169,0.000555741419031432
0.000754700113450582,0.0006402768818503095,0.0008931349675208481
0.0008704777933257336,0.00037830217551847905,0.0007314083989364959
0.000693357719771214,0.000628654056764913,0.0007621490747042149
0.0004925440638182632,0.0003534485668076098,0.0006203900065153598
0.0006093973979868733,0.0004277420710196471,0.0006653245158277527
0.000845624587747378,0.0005278797444366101,0.001074716766427962
0.0009927182036578188,0.00043736735903686423,0.0008603930141693853
0.0006336024752793494,0.0005599474061510561,0.0007682333968828264
0.0007275487166910776,0.00047855508143743246,0.0006326724111980597
0.0009375157136594371,0.0006066343424906098,0.0008628165379936603
0.0008673443007324796,0.0006411081990076835,0.001041966695048288
0.0008090694507486698,0.0005980585007864497,0.0009170434228481216
0.0010060227609868108,0.0007251609431410328,0.0012134399439329307
0.0006336261089843547,0.0004575524469116627,0.0006233148664103677
0.0007652210543483066,0.0004912588285132781,0.0008012311971666557
0.0009378568470174222,0.0005011205884615946,0.0008248669750519134
0.0008807371239795392,0.0005306317127933419,0.0010885254670743867
0.0009917198105536746,0.0006231607074210627,0.001307576089775653
0.0007022005706718293,0.0004592766220962746,0.0007741551719696733
0.0006489872558830988,0.0005063989696581136,0.0006837771806666081
0.0008176516793316537,0.0005394244906508257,0.0011091960383117431
0.0006224318885579861,0.00042136571891349345,0.0005972763887141491
0.0007540998444593448,0.0005963837017365786,0.0008193189906428825
0.0009430967792839233,0.0009953120489142432,0.001271337876699526
0.0008203950369840117,0.0005623600033123434,0.0008071670576328851
0.0007575284674004462,0.0004642632010192991,0.0008151794208922794
0.0010256107711874023,0.0006524230689606667,0.001255034925723149
0.0007532134841788885,0.0007221308280959919,0.0009289252618826505
0.0010254535218087604,0.0006751896780458698,0.0013534332772976816
0.0006997073492207018,0.0006828811594511452,0.0007462166178473887
0.0006336723985481172,0.0004699221372004483,0.0006660678344724472
0.0006597346133997431,0.0004269752223840291,0.0008178308103044667
0.0005705428799894883,0.0003939816050462412,0.000603794719402859
0.0009548655818813605,0.0004684366995724031,0.0008364422174539172
0.0007720813776134368,0.0004396053561349245,0.0006714159750746521
0.0008995722370115956,0.0006558477420416028,0.0010271028306666023
0.0007230818895229541,0.0005297716318400068,0.0007875363696246533
0.0005583014182198846,0.0005150601471419537,0.0007208759217893451
0.0007491289072569428,0.0004501301501497915,0.0009139668498235622
0.0007479155428379811,0.0007115410294120804,0.0007749111740337535
0.0008385030119245221,0.0006002142058390492,0.0008907817197559889
0.0005565081482853208,0.0004425021021334286,0.0006718869056784899
0.0008386432694139009,0.0007018485936003005,0.0009730347548438532
0.0005202066559640573,0.0005454462503807324,0.000682396407284469
0.0007927185567838529,0.0005102055604081225,0.0009023188959091659
0.0006260136182715582,0.0005956560380553485,0.0007620306448075945
0.0010093042461872463,0.0006609194353653743,0.0012449283301986444
0.0011070947764785894,0.0004945732138533083,0.000977512780974469
0.001026736127760361,0.0004958475428079761,0.0009397236206674332
0.0011036297949070055,0.0006404890506891544,0.0014209701958866252
0.000884644613793754,0.00046652060950589145,0.001002829056708459
0.000827208881627371,0.0006077788264492135,0.0009843123688814434
0.0006431614351329983,0.0004343475175489253,0.0007022137584932692
0.0005037919259294055,0.00044286613872913943,0.0005576443251400236
0.0008539967801814691,0.0004697556858266108,0.0008343523761484697
0.0009025516113944266,0.0005915369362178112,0.0008592646121222935
0.0006352279589812791,0.0004342420456615396,0.000763459512400735
0.0006875124362301195,0.0005087152839117554,0.0008278662100540307
0.0008076994034539102,0.0004102278426839652,0.0010143832695499002
0.000887454218571894,0.0007034354354908154,0.001171446279355826
0.0008370340918320366,0.0005545835949775139,0.0007875715467099386
0.0009172019606634309,0.0007339962302965712,0.0011329926686301276
0.0008952014650158116,0.000424630440629692,0.001108745691906693
0.0005899838568869752,0.00038247189816015313,0.0006708340867194081
0.0006061237077719141,0.0005049092634928513,0.0006997959757347582
0.0006618312768440429,0.0004969655986004251,0.0007576569996484344
0.0007927111436504977,0.0005893800058352531,0.0009530937586033143
0.0008167103498058056,0.000537788511808052,0.000803466419048343
0.0008209817929257648,0.0005249329516106108,0.0007419027906394203
0.0012938580927580531,0.0006381266015352784,0.0016307011325384553
0.0009739825663947503,0.0005925308119735182,0.001055550759481225
0.0009481358649056696,0.00081281768750834,0.0013025787088625257
0.0006776574896975631,0.0006044905564013164,0.0006602181096565456
0.0005644140436573872,0.0005508448188719692,0.0005650893322205481
0.0007979015574174931,0.0004504545488010195,0.0009737894511157597
0.0007929226967500249,0.0007041775334649473,0.0006946534483135115
0.0005810748456808881,0.00043083586928350864,0.0006282176019260018
0.0007635740818649219,0.0005930391308942709,0.0007857275219566105
0.0010503786558614138,0.0005134916051464688,0.001395821066556269
0.0005327532890014983,0.00042832756911690935,0.000664060999417654
0.0007216859752381128,0.000543848447377137,0.0007179577838959359
0.0006454820564484298,0.0006849211110193326,0.0007913893904731212
0.0006723915011883283,0.0003858804744935118,0.0006498528710512115
0.0006691491990704505,0.0005555681585832044,0.0007153017767142052
0.0008992542658202235,0.0007046723337704467,0.0010786265174419867
0.0005957179250294344,0.00047001463323471514,0.0006178637548927743
0.0005690428813853726,0.0004645009316945946,0.0005859643891298838
0.0006838020830102204,0.0005117949986545318,0.0006804135403386178
0.0006474165735172358,0.0005880552855916241,0.0007090901183811446
0.0007178022628219502,0.0004232429723158834,0.0007376874758700841
0.0009400325057210993,0.0005973766125704149,0.0009440406553152164
0.000704977440747938,0.0003974739413093049,0.0006692432875763882
0.0006719369676618555,0.0004737555860675784,0.0007483220193535261
0.0011760187155994471,0.0006447142945967628,0.0014830641903299882
0.0008496599093561678,0.0005427862330105686,0.001064231403374568
0.0009995456840873936,0.0006283497078784914,0.0009381616772478748
0.0005712955100589254,0.00040607367771508665,0.0006102819943497983
0.0008812950394292849,0.00039010782875632154,0.0007715129772635084
0.001396789942949309,0.0007214133648438011,0.0017313035101571216
0.0007672010880803461,0.0005536784137475187,0.0007881845035819963
0.0008200674212478331,0.0006740259908823007,0.0009894383122285909
0.0006724962380750942,0.00044693031450997444,0.0005596267114762604
0.0010169229484048093,0.0006654941384591085,0.0012617757880188513
0.0008501747703091113,0.0004151991043193517,0.0008874731045488227
0.000831524369294333,0.0005903536789088028,0.0007727853902551393
0.0009185518001901752,0.0006345356979430869,0.001041468406640516
0.0009894939052442898,0.000615890521180272,0.0011344953928259047
0.0005437473853371361,0.00038385312740500313,0.0007502614121157194
0.0007819768491685873,0.0006436676407325725,0.0009828991059147435
0.0007600606514276264,0.0006300028044444622,0.000994756404722995
0.0014634982374806095,0.0005645979660869575,0.001861498352066439
0.0006711071921697376,0.0004772805127762757,0.000744908837877041
0.0011582947213440286,0.0005387588123813661,0.0011697944184369377
0.0010977591632439104,0.0006334352216575272,0.0013368514846990535
0.0006005610166107772,0.00045875524992100233,0.0008094817882624962
0.000943101640396303,0.0006262257372850946,0.000994847227170167
0.0006721805613552334,0.0005523087013248477,0.0006791720599773202
0.0009199170988418734,0.0007138541933170641,0.0011518531311034662
0.0009887882313156756,0.0004419625720152961,0.0008287175904842181
0.0006530563279665314,0.0005468409801492012,0.0006327643857412529
0.0008110781114502279,0.0007651563816809641,0.001142801156617384
0.0009585818627121916,0.00041876916354182135,0.0008886109113339385
0.0008110906453532989,0.0005610511338131916,0.0008135783208731954
0.0007541381691290185,0.0005223042817221885,0.0008198742952184065
0.0015546892662741784,0.0007925369070009256,0.0014850364219758123
0.000735030658754836,0.0007120455088394341,0.0008868847961862387
0.0009328380622077717,0.0005045739984632164,0.0011342478439421418
0.0009648179228044108,0.0005806145235782448,0.0012933679068819256
0.0005973836516431697,0.0003605774082333549,0.0005607717832387778
0.0007643400681864446,0.0005359523439496442,0.0009638494201650486
0.0007760076825267959,0.0004602938433908994,0.0007075858287642164
0.001012381618782882,0.0006311419787358927,0.0012626636251664989
0.000890427569033167,0.0006201825087815926,0.0010902604888135524
0.0006355645341743579,0.00042488965188847795,0.0006430929716954464
0.0009176353993298152,0.0006577885899829846,0.0008875543649913592
0.0007276811667304284,0.0005063478464628397,0.0006557824502484534
0.000950183846733639,0.000632334206718701,0.0011155697709353868
0.0006526772011290773,0.0005006348931134998,0.0006654370898283244
0.0005459484916498802,0.0004364508791131745,0.000512755607882191
0.0012343770263967247,0.0009333364802014488,0.0015500188217176716
0.0009737817248921972,0.0005657985935094553,0.0012218067279013043
0.0011900513766883007,0.0007702023457674402,0.0014939804318494102
0.0008163061416009343,0.0005511921860003324,0.0007720135173219514
0.0010133143466243115,0.0005614157466581045,0.001196766567614169
0.0007562964535010471,0.0005295580880745092,0.0008370985836370282
0.000951156725805563,0.00047642486407239494,0.0010741483531838552
0.0006560403843005782,0.000668617365567453,0.0008646591099834653
0.000713911109334052,0.0005671619451538965,0.0006908047880482192
0.0008055790569149357,0.0006413540166818577,0.0009695218501305129
0.000670910938136814,0.00038631495454471103,0.0007429180206385833
0.0006424327779720795,0.0004625745117253796,0.0006315927381254126
0.0006487409482333583,0.000491217591453463,0.0008515029350584596
0.0011852100012174971,0.0007240536348710448,0.0015636607984041225
0.000810270819386943,0.000470448487706382,0.0007061927186460321
0.0008884365261205849,0.0004954323321368253,0.0007243224387857109
0.0008237989494638416,0.000549514518684452,0.0008262354935773443
0.0012757927156341073,0.0006952574058308336,0.0015594590045716757
0.0006693132790778233,0.0005222728523137817,0.0006604848404551035
0.0007900081579426106,0.0006322181887406367,0.0008943242694723585
0.0014233389174594278,0.0005312796669586484,0.0016225378282309062
0.0007090984994043257,0.000430486551037228,0.0007167714498531705
0.0011020404832549396,0.0005447929985669687,0.0012254022064049012
0.0010277906341316786,0.00043787329800944766,0.0008838796498292194
0.0008327191097575938,0.0005047952378563842,0.0010033608371468386
0.0007354266008261353,0.0005143057463515493,0.0008511809288746114
0.0007339151929281045,0.0004292746449356104,0.0009323609957696624
0.0007075078123217741,0.0005331429710293246,0.0007690001843977507
0.0011271039709867805,0.000538040555474262,0.00135428509519096
0.0009173159680428663,0.0006895875876215958,0.0012232144733318917
0.0007700327247436891,0.0005292879488077606,0.0009214983197875749
0.0006796805366804792,0.0005605233589465687,0.0007397723949095662
0.000753058381808571,0.0007331083216969893,0.0009067666979848575
0.000713415235277537,0.0004263443878328715,0.000742140497718439
0.0005931067314013563,0.0005697610696974267,0.0007819099656486755
0.0007107122462877224,0.0007755343842992964,0.0009597773731880024
0.0007756536944094989,0.0005932864913744132,0.0009472680540193325
0.0009809476156874492,0.0005880784280880645,0.0013268451338788634
0.000676378383347307,0.0005065903608120573,0.0007423390320528642
0.0005471690571315973,0.0005817504194719801,0.0007009930729772177
0.0014239314742092737,0.0008269317855980602,0.00176124680455057
0.0008363599663083552,0.0005798523404020037,0.0008021094874486233
0.0009595337742226239,0.0005478603195760355,0.0011721785721804329
0.0006015488846910273,0.0004947770442958581,0.0006816418490456299
0.0007320158043241247,0.0006115043014122685,0.0008574511033680353
0.0009303542075863453,0.0006506927482194837,0.0012358774965517264
0.0008457879926510746,0.0004831752345966533,0.0007695481875138352
0.0007871726029837355,0.000524254784376069,0.0007876536742066245
0.0004611031399966981,0.00041200915667041505,0.0005591122980850454
0.0006551596141617477,0.0004913974705498147,0.000731650648687484
0.0007487663378971848,0.0005665069725974373,0.0009075564253248243
0.0009836063883967476,0.0005275156055536352,0.0012094901368083129
0.0006974236163731269,0.0005832307045961252,0.0009130888394414607
0.0005466854841947838,0.00047442064623298474,0.0006092674434608425
0.0007757570356347354,0.00047499813220259,0.0007546068169376967
0.0007181463965406788,0.0004881466435144216,0.0008619511718549346
0.0011562807310037217,0.0008328982535291428,0.0014901919464759333
0.0007725733318740536,0.0007068369556136278,0.0008934064478731547
0.0007247715928258506,0.0004080586886559225,0.0009437848289084804
0.0006649058281629421,0.000546954037216971,0.0008034880719785213
0.0005481878841480859,0.0004963450037622823,0.0006996491937434163
0.0006925256600255956,0.0005559833009514732,0.0007858540639363479
0.001039813144970071,0.0008152795680263754,0.0012754889628969696
0.0005719384455630815,0.0004066463922773873,0.0006624840249578216
0.0006904607846627761,0.0006974376980696467,0.0009316408201221907
0.0009863776655011035,0.0004830802769126442,0.0012968949206365698
0.0008489981317133557,0.0004871812063841538,0.0010344120909078038
0.0008006859388641445,0.0006308867756714868,0.0007406029953575835
0.0008583561409293361,0.0005489623995839108,0.0009424596653050002
0.0007378932328965935,0.0005145655429156994,0.0006502398005475583
0.0008111935619201628,0.000510788167291713,0.0007397507135272787
0.000704820986959892,0.0005814096685634798,0.000865339722882858
0.0008680702890763128,0.000479282039774869,0.0009931826770402412
0.0007858991991443638,0.00046945667628431873,0.0007808090168873612
0.0011505695965774556,0.0005237083179241613,0.001453507272063919
0.0007489668935347548,0.0004921902746313456,0.0006789440058458882
0.0007802730380901035,0.0007270181448837174,0.0010013859979855308
0.0006981482512807777,0.0007760408539463608,0.0008742053785730511
0.0006439553715561871,0.00046587599019970997,0.0006611979893595365
0.000488970915704832,0.00032898193235392936,0.0005200970275623532
0.0007580958736808264,0.0004377061905524175,0.0007853445023645103
0.0008363171869484735,0.00045019960449080597,0.0007759557682387231
0.0009487957732728239,0.000833251728488003,0.001231264078281529
0.0012921988811462138,0.0006680683760876721,0.001653591401787267
0.0007950039012637368,0.0004395127327435476,0.0009155538249112516
0.0008174817247896997,0.000521222132446406,0.0008755644199093507
0.0007475874508279093,0.0006468209390211094,0.0009421113923332818
0.0017700188165405539,0.0008146587135853246,0.0022054343650273244
0.0007579506788986579,0.0004668936475119386,0.0008191488600036981
0.0008149226334946255,0.0005656296717027755,0.0007509594628348757
0.0006606482174711699,0.0005660447583194922,0.0006746459090076136
0.000717112105312539,0.0006461942595799512,0.0009901509652444796
0.0007805479913349753,0.00039371585245282165,0.0006663876243615348
0.0006635465269942259,0.0005851065394722703,0.0006682763663376635
0.001182361514333163,0.0004426077250577003,0.0013916802258981617
0.0007060639417820663,0.000572771655080288,0.0006870996412187298
0.001074504320961554,0.0007770396099071435,0.001337669097921483
0.0009127099369065614,0.0007152118164421297,0.0011466586828737019
0.0009212412176743091,0.000578332393960714,0.001083240706735582
0.0007686441436631209,0.0005254111137099627,0.0008828372305056637
0.0007441760550070762,0.0004159930770003202,0.0008745270729545814
0.0008643818641827048,0.00048060824364838596,0.0008300089337162824
0.0005081749187384364,0.0003095399999380067,0.0004640192554804238
0.000864553391760621,0.0006057104753609721,0.0010140472528115025
0.0008537015408801982,0.00042534812933294917,0.000795132662638586
0.000855331141316007,0.0006418304083296806,0.0009886539927157938
0.0007582413161488075,0.00040963089506762724,0.0007616812022789384
0.0010162950411036467,0.0005213433444883023,0.0009001043438463277
0.0009579684147346593,0.0005482103793790405,0.000875488265009984
0.0006869132498031333,0.0005143126639014189,0.0009420108082668457
0.0009766681467367612,0.0005578774719939054,0.0009188434940136846
0.0011752105771175912,0.000692535158115315,0.0014889622396979955
0.0005296205657495533,0.00046749052024299884,0.0006611714533948088
0.0008880767823625784,0.000549999453024223,0.001139248817188132
0.0007744656145929859,0.0005404918832822176,0.0008016631107108699
0.0010119030146797934,0.0005229491013392184,0.0008951623712576151
0.0008416660591413817,0.0005586699962827937,0.000672833636612947
0.0006862161954606082,0.0004951631154764035,0.0006933778398587919
0.001195944815198667,0.0007732261422829415,0.0013053293380331339
0.0006582547861866151,0.0007825404984322284,0.0008776257587598565
0.0010024169550227743,0.0005753916550474912,0.0008881371585635124
0.0012353468209269241,0.0007061835846237551,0.0016716497308222023
0.0010803303529464067,0.0004951904310506255,0.0012335432282461049
0.0008960041076866135,0.0003085255744712497,0.0007271175562122053
0.000742625632790075,0.0005004523245367497,0.0008069498657794521
0.0006711769658845616,0.0005993813089679496,0.0008629628207067633
0.0007423598748205649,0.0006515512146793187,0.0009995074012167774
0.0007623181732271701,0.0005405130795928452,0.0008800955869283906
0.000562720516867019,0.0005075076776083436,0.0007181500338850459
0.0008990924066239839,0.0005133634201348542,0.0008765822521031692
0.0008214621649074289,0.0005673073005644393,0.0009507659680274954
0.0010090052202262538,0.0006765474754559016,0.0012048300507098472
0.0008352345265235661,0.0005411860681432481,0.0010688461052879375
0.0008248960139590524,0.0004311456180751741,0.0007183346807152266
0.000844025628199095,0.000490122799316862,0.0007273004267263543
0.0007272793551447237,0.0006071717522328412,0.0009398173663882553
0.0007449513051791072,0.00040344540128424005,0.0006717569901456755
0.001007641474737963,0.0006439497121524414,0.0012862548133708465
0.001098196022931966,0.0009022990043932948,0.0014109153289861753
0.0007221965342856739,0.0005150877468262117,0.0008887024565247117
0.0008124391705334492,0.0006253258695521156,0.0009623021485948137
0.0011398213336498827,0.0006173118757461613,0.0014774542523932122
0.0005597893238089421,0.0006498989831948464,0.000760294950245356
0.0004745606122228574,0.00038732623963373144,0.0004840239639446237
0.0006586788826965217,0.0004607168330017029,0.0008034411660805738
0.0006984079613763381,0.0005045354235510615,0.0007038339682758429
0.0008605443843009357,0.0005540699080026009,0.0008255653348633884
0.0008841043259965099,0.0005042424742927226,0.0009585990222451333
0.0008483691105363914,0.0005162009071236265,0.0010243127485609282
0.0007187947777720391,0.0004990406743994823,0.000776590255309181
0.0005484790933732692,0.0003882816609942392,0.0005124672080322356
0.0008812251691393427,0.0005753447049096455,0.0008309081516421591
0.0009930087876799905,0.000526994341449637,0.000853173571169754
0.0008805520219671586,0.0006404270437517787,0.0008097596595476257
0.0005921495667390935,0.0003505982321719151,0.000679799772149013
0.0007419353702786932,0.00038600176568876664,0.0007462420125413145
0.0006223702551905565,0.000559168324854324,0.0007345525420375915
0.0008107526178769098,0.0005933833748299862,0.0008806998039268474
0.0011319363803544134,0.0006719461664446104,0.001505692263245514
0.000718909737565372,0.0005764704404594582,0.0009392634130333387
0.000657583736068844,0.0005445996919469011,0.0006897265210715329
0.0006124033400678739,0.0004149429354394875,0.0006458939584875618
0.0008405518481579767,0.0004964819483555338,0.0007767495014554424
0.000518008900502058,0.00034136218369320957,0.0005804701727503937
0.0008262264949728888,0.0005368153845682227,0.0008540984513100621
0.0008580568868085701,0.0007085305869465294,0.0010537946855473108
0.0010679053756949622,0.0006406309043146638,0.0013359612236267095
0.0008161220665790038,0.0005945212488245956,0.0009419622629383044
0.0007915695086132327,0.0007311668593245254,0.001083249309322279
0.0007248328681415242,0.0005136919836929194,0.0007245090925198799
0.0007371075874527879,0.00046456095038268665,0.0009470798392819898
0.000883694305869449,0.0005064074794411312,0.001066445270068408
0.0015667969359693305,0.0009410373472497767,0.0018048138671057144
0.0008878380214397936,0.00047597043137237606,0.0009917595532641529
0.0010561094239518413,0.0005843305970718258,0.0013676051454633875
0.0010763189428558563,0.0006657954751335709,0.001296995574696938
0.0014054101548886507,0.0007487415469688897,0.0017824649759660906
0.0004956320824241103,0.0005981786951163272,0.0005188941462701426
0.0006452401523774523,0.00045859602312941665,0.0007815068311481844
0.0009831934292257529,0.00048425450933601574,0.0009037963031979155
0.0007063427742851017,0.00047687502408005244,0.0007627659313791846
0.0006565482267528208,0.00043954088505615573,0.0007060455817241202
0.0006537604696652404,0.0004192894380836804,0.0006850206183711023
0.0006824307766550956,0.0003938609761828487,0.0006541864904227709
0.0007562525903371102,0.0008429629824995987,0.000957052366090871
0.0007827087908952592,0.0005743920718800224,0.0008748853503390653
0.0006261823140390681,0.0003883428058503611,0.0008242360144655091
0.0007185486319943109,0.00043598020535604243,0.0008371822085149541
0.0010197856117522906,0.0005131027268596264,0.0012154961758936598
0.0007570855683413298,0.0006691770152987566,0.0010598537244786888
0.0006227213595207162,0.00044442385956002076,0.0007333337467104626
0.0010578686185994638,0.0009064377589446507,0.0014025638072639435
0.0008757380946184253,0.00043076177417088494,0.0009000528535564517
0.0008044523379999698,0.0004710375672583551,0.0006842702752406643
0.000852969973478916,0.0006917086850642301,0.0010959316958355982
0.0007450658974563475,0.00041244471289680185,0.0006870104056955548
0.0008236893753819727,0.000702115649755814,0.001022513730152305
0.0013242842215645775,0.000667276969221266,0.0015886878282729785
0.001113095481467021,0.0006439312871627394,0.0013600733473626283
0.0005113934645272294,0.00045332712203634924,0.0005369144734187171
0.000595719718969497,0.00035839315699689555,0.0007227797816959477
0.0008845537180955713,0.0005157096032016867,0.00080982911409157
0.0009206574934963516,0.0004915446929765994,0.0010404993745022288
0.001191255231641821,0.0009973289857368518,0.0015274733458031744
0.0008870553332359517,0.0007064323911682221,0.0011172172886278204
0.0007542181388694208,0.000705606742785004,0.0009667631704669727
0.0008178913140570889,0.0004717642577633053,0.0010660204377103172
0.0006553624424011563,0.0005781196103424414,0.0005854025583099974
0.0006615757265771503,0.000501217117971812,0.0008304647980499078
0.0010201606143861563,0.0006319548591970089,0.0012365748340728996
0.00044779209208351076,0.00046660524114969633,0.000591499965272578
0.0005946582776808714,0.00045992234547983607,0.000582146138769003
0.0010507932510619045,0.0008003211205203616,0.0013681325854121703
0.0009657395401258323,0.00043620258045729145,0.0009217155718932506
0.0006438636582202314,0.00031597392845654986,0.0005824642776146026
0.001169062842978554,0.0007301562108604403,0.00150634581032544
0.0008756362819414839,0.00048195492399867086,0.0007937143046111856
0.0009665679477110079,0.0007066486489845308,0.0011631606961764389
0.0011593817104587894,0.0006730539839321039,0.001370939054019605
0.0007006788506494108,0.0003640614186158914,0.0005384897388789587
0.0006616860558812695,0.0004225891045927334,0.000754119117241555
0.0005637302791535908,0.00043514089684751724,0.0006702636395998373
0.0009143248621666372,0.0005517761935882903,0.0008919544747356814
0.0009759924255433223,0.0006466730336250573,0.0009488371990051773
0.0007404633153941065,0.0005276904394020044,0.000863498407051395
0.0005575778657793129,0.0004449870897646789,0.0006823727045369163
0.0008405944547316868,0.0006089208112964975,0.0010105838768352722
0.0010810206708873147,0.0007320752949801216,0.0013042714603877965
0.001302397793006117,0.0004947071458952085,0.0012252889901648999
0.0006404972483157409,0.0003851772149684402,0.0007628341843569382
0.0009235439397098481,0.0005066055812700322,0.0011407154485133816
0.0006858754604976317,0.0005531647405515931,0.0007331648190197556
0.0012832932386587952,0.0006226380909401686,0.0016581135309150482
0.0008162787249501171,0.0006649463314435313,0.0009384849243068987
0.000869511238956992,0.0005709194915813824,0.00111675240607089
0.0009514682285295841,0.0008128977192235349,0.0012111874600286077
0.0008415568781375714,0.0005060349422126086,0.0009228942359508276
0.0007868604178639869,0.0005772125787234877,0.0009870042187629486
0.0015616189454505888,0.0011213795350731948,0.0020193128543612485
0.0007224934568745992,0.00048163593445227435,0.0006954091188731524
0.0008077082005582137,0.0005550116296594845,0.0010018792254631356
0.0008779532172043331,0.00037211940891994187,0.0010979331372207898
0.0008589380268541044,0.0006200230653849989,0.0010843988288716435
0.0012367868724125208,0.0007320004112841256,0.0016120218511232935
0.000985508299491341,0.0008309524800500221,0.0011826905177201854
0.0009339866641439897,0.0005060579238014799,0.0008475811047373659
0.000683674515244254,0.0005980567166909245,0.0006638440592346839
0.0007431524826947352,0.0005172469219801562,0.0009345861182487082
0.0005629919626688329,0.00040325998544925523,0.000568559334527684
0.0008124085114064762,0.0006901033062693678,0.0008432822637775007
0.0010285663194033899,0.0005685670183542052,0.001207203621649423
0.0005686504829396239,0.00043244956108078926,0.0005992970438997086
0.0008739409977107802,0.0005073762828554324,0.0010561961409268322
0.0006326453455688943,0.00043125946125395595,0.0005499333321274649
0.0007953779646512877,0.0005702020823670634,0.0009793228551730393
0.0012964328286276916,0.0005993558011848205,0.0016959817453557253
0.0012321820534783906,0.0005253007413006572,0.0011106482417182248
0.0008200248567520395,0.0006102887597452154,0.001019291377003835
0.0006329961230013842,0.0005920037128201845,0.0008756691329502586
0.0008803592073152037,0.0005511164213636732,0.0011487611761452012
0.0007085691892195955,0.0005126152854583825,0.0006644562206902451
0.0011560715191408838,0.0007135525734126408,0.0015524323359487474
0.0013907399831162629,0.0009502496798408891,0.001791815037436802
0.0009054919360983701,0.0005197608000644963,0.0011811333008238487
0.0010167832996155117,0.0007034276138678509,0.0011067113043009068
0.001038877536294446,0.0007880068555211942,0.001144326183397218
0.0007483950922235775,0.0004326352437096379,0.0008839055799635023
0.0007833305626881458,0.00044616287227614774,0.0009588264955601927
0.0009575057233810328,0.0008421597948641465,0.0009556053331810492
0.0006709614160560877,0.00063424971522434,0.0007907965809891299
0.0006174868581392225,0.00045560421780248956,0.0005874121025783025
0.000736974620917234,0.000503933693847499,0.0008040930959928227
0.0006611044450727495,0.00043750570365710647,0.0006720317021750525
0.0012436225931948073,0.0007246815664029841,0.001630181585891275
0.0006063856569076047,0.0004303991142693858,0.0006862280098578462
0.0007739438587404846,0.0006013381755904109,0.0009406972499474652
0.000934195666522129,0.0006312673132306886,0.0012082699256209624
0.0006135077295125155,0.0005057707036075286,0.0007691909327659523
0.0007051627486995488,0.0004859605099824746,0.0007089313532548892
0.0006138218025869367,0.0003761171868605058,0.0005711960291164816
0.001500933390093219,0.0006604025090593829,0.001803683385463827
0.0006276217878288332,0.0004608116915603309,0.0006662201776859651
0.0006257252715470148,0.0003906491526947104,0.0005945641547073641
0.0011516095842606258,0.0005460048463948691,0.0014477769882687058
0.0007313109043493995,0.000526942455429805,0.0008049641133798074
0.0010465667613392133,0.0005327769284922607,0.0011326367430034392
0.0005973129533407669,0.0006093659087042433,0.0008073908275799779
0.0007871965549394921,0.0004765033403718115,0.0009355043688439004
0.0011019791786242407,0.000769374346874098,0.0015243441119208343
0.000862059142000605,0.0004561192315710412,0.0007319437556191148
0.0007032118348750523,0.0004898245573968475,0.0007584835920607391
0.0005743805037761963,0.0005938916031484073,0.0006711654694329197
0.0010459315564328526,0.0006660284872182218,0.0010120518168499693
0.0007049609650463429,0.00067771848332014,0.0009435945193498026
0.0004803957656420426,0.00031244774685314285,0.0005664912664326087
0.0007583824063302352,0.0005753787459324192,0.0008510951746052087
0.0009606333490523605,0.0007278912443382431,0.0009776035828894046
0.0011300542649772798,0.0007119090007765643,0.0014585173169551033
0.0006925222489581304,0.0005937575658489147,0.0007586820774867682
0.0006162863134338165,0.00042337927323435565,0.0006968500310652089
0.0008693022912435786,0.000483947598543151,0.000772904478017337
0.0005266915427177833,0.0003568713639395744,0.0006526054506812805
0.0006008179583136701,0.00031095743028264095,0.0008006302744800289
0.0007622709675286065,0.00045740818776869515,0.0008827276694843028
0.0007094292687213703,0.0004771142901232855,0.0008258368935330224
0.0007477211721440412,0.0005478273820288267,0.0009350780984954636
0.0010441514695794989,0.000658572798578475,0.0009790959978473767
0.0007673346354765149,0.0004982681838941255,0.0007052354686980379
0.0007894456076895052,0.0004848052848794216,0.0007877612242986483
0.00078932695042027,0.0005321757281790733,0.000857375760398321
0.0009827813654431734,0.0005689938563887779,0.0010731850024117992
0.0006980280179085997,0.0005916050067018671,0.0007604672119167063
0.0005504906153927163,0.0008144848057370481,0.0007827085468922562
0.0008796522768244797,0.000693616208683646,0.001065263666950833
0.0005355629479046116,0.00032524981438000414,0.0005624449804097518
0.000640947406817746,0.0005067542135150086,0.0007239745219073775
0.0008035178075053589,0.00041779161735347356,0.001059730980516134
0.0007638497941494025,0.0005591967449651725,0.0008074005579835702
0.0010133244700894148,0.0006935377492631914,0.0012517000637710751
0.0007327415874588788,0.0004590508892097637,0.0006624589844462916
0.0007075958224859612,0.00048720085601278477,0.0006929631208486851
0.0005863097096839894,0.0005036148695873248,0.0006833541302616757
0.000791518187238968,0.0005233171841532958,0.0008922463230919403
0.0008822215738951506,0.0004410054761304173,0.0007465610390548641
0.0006963576274017925,0.0005147024585516304,0.0007101442174357885
0.0007211202571561753,0.0006479127256471374,0.0009597907152490712
0.0009954738513483655,0.0005395718036516478,0.001190072196124064
0.0006814193749767538,0.0006157017167775792,0.0007428002193233604
0.0007902019300704672,0.0004238053055259574,0.0009662713914656491
0.0006031219774295976,0.0003901931835836661,0.0006058972893881237
0.0009544888146329827,0.0003889515274260172,0.0008298595392832355
0.0006671696823842028,0.0005312645673763602,0.0009048365439570278
0.0008709580688212262,0.00047624231716085805,0.0010015466796206081
0.0008827577134571823,0.0003481302600840379,0.001102742042703776
0.000657013669659292,0.0008064942459366354,0.0007937470197097721
0.0007114412747617736,0.0005829502968768568,0.000718981404838414
0.0005409548114342428,0.0004856795057042686,0.0006506410101946152
0.0005839679252126541,0.0005481721760801542,0.000688750038093009
0.0006110634303291295,0.0006300174362959598,0.0006327767592793524
0.0010855523329091623,0.0005509423179230691,0.0012306219973640586
0.0007713486415401084,0.0004948071523795726,0.0009514147790452095
0.0008509931202805738,0.000482643999171342,0.0008063143278754459
0.0007566142400860775,0.0004716325806282876,0.0008198280166692626
0.0008741653762752776,0.0005569174171778846,0.0010066980746049213
0.0006161640540614886,0.00041810290081535363,0.0006536345394521412
0.0008318414694746734,0.0006354700317215481,0.0011161039159057783
0.0008747377920904801,0.0004713447902181531,0.0007543653057470171
0.0008385091314112183,0.0005923789978116413,0.0010620747433845354
0.0011109416804594894,0.0005855039083360222,0.0013537300529615987
0.0010048889538354542,0.0007901840377599947,0.0009558912888762956
0.0006950997994968157,0.0005023520497521712,0.0008342283028248264
0.0013004118837175716,0.00047677000898053605,0.001610833886450171
0.0006633423141449251,0.0005649493474965365,0.0008066770322523174
0.0006139433791492225,0.00048609521792296437,0.0007071567013303685
0.0007448443555623936,0.0005363987168667632,0.0008534679871233901
0.0006303194402517862,0.0005811274334270412,0.0005825021730163861
0.0010634350307505334,0.00045233997803218053,0.0013177437329371278
0.0007142952712351965,0.0004899930951192718,0.0006949104180069973
0.0009161461562382177,0.0005958575374878531,0.0010019707596554107
0.0006600087022686936,0.0004896532672856265,0.0008314374577171346
0.0005392856642101942,0.0004537980495292574,0.0005568555113658203
0.0009117732985126644,0.0006803230690918568,0.0012033860966572918
0.0008294395915704158,0.0004903195763626154,0.0007754109584877388
0.0010520157024106142,0.0004977442803970636,0.0013116218997391584
0.0006397371282063289,0.00045721973516258687,0.0006592756863872932
0.0007310780894324397,0.0005146022706437413,0.0009531471823815318
0.0006835928491697754,0.0005656883720563788,0.0006951214613289593
0.000735858942351548,0.0005146104800723244,0.0007216415299258425
0.0008187806937339839,0.0005217453511184522,0.0008582062371055274
0.0008859443139044755,0.0005119957426837436,0.0010884396844912352
0.0005069774176853527,0.0004235953359068908,0.000462175284228655
0.0009741462313156513,0.0006996101382295804,0.0011128569567101288
0.0004825229104882803,0.0005151443075651227,0.0005961429969539556
0.0007330408269948901,0.0004276976828745134,0.000658252400261243
0.0008141803485928664,0.000526623115643491,0.0009734789701794701
0.0010424065173736444,0.0006887045464272696,0.0013053033201288287
0.0006945405316198846,0.0006172955572623405,0.0007838202143393746
0.0006260887159089281,0.0004057416961893549,0.0005324759799877746
0.000658392314384318,0.0004628805776181097,0.0008124516969519889
0.000646949908742354,0.0005202146616642864,0.0007891645438319358
0.0008297946743491105,0.0004393403459000932,0.0009962388536900835
0.0008151302791895617,0.00045245314551310364,0.000917216595358294
0.0006836845484566525,0.0005096263936350675,0.0008912426345441309
0.0005171035485024114,0.0004224621310699386,0.0004402496392236024
0.0007579486284432178,0.0005237511908895142,0.0006896657019447213
0.0006484231311926278,0.0003742122954753611,0.0006219195842691992
0.000685175827993953,0.00039924917309316156,0.0007897060775769089
0.0012188004751074405,0.00046917592115497213,0.0011070582860260249
0.00067405977357562,0.0005114528802136954,0.0008495445764237734
0.0009096725237121644,0.0005862764746040662,0.0011496342498149132
0.0007400404228595181,0.0005182953758182192,0.0008840778116109909
0.000647447759820178,0.0006931700479214062,0.000808362457446462
0.0007309089267780914,0.0005574151379276715,0.0010282978622951585
0.0007895357900111178,0.0004606475367120536,0.0008819741280467179
0.0008590698944768439,0.000596154583947525,0.0010124418477680396
0.0007107858014056288,0.0005218816450664058,0.0007017014774973687
0.0008487572184680224,0.0005060927167613121,0.0007874288891189615
0.0014235959393644308,0.001112088365101683,0.0018662000697254294
0.0007814681982153564,0.00045104047843051037,0.0008832671617705987
0.0012765592832562009,0.0008663399657347869,0.0016449915988440964
0.0006927064959480204,0.0005103413510570839,0.0008338946437387349
0.000708177894220724,0.000616644158351984,0.0009244332468003584
0.0007673204172183423,0.0004455777891674826,0.000613930924328909
0.0007303395064923168,0.0004975421460708245,0.0006750613551427435
0.0007639476561664078,0.0004973357652757917,0.0007365951358519166
0.0007897610476141109,0.0004115979536574101,0.0007553844567895124
0.0006991418469291852,0.0004598713164507786,0.0008633993721699951
0.0007005679380469061,0.0005083793087231429,0.0007554971269075636
0.0009726704598236676,0.0004949763298670075,0.000859098099116659
0.0007130426049592398,0.0006270892715739574,0.000907102271527513
0.001060700455804545,0.0005747893911856662,0.0012923394591852185
0.0010498621165436176,0.0006572732300350856,0.0013267287917757067
0.000803317574019995,0.0006456697075603488,0.0010408821999202751
0.000858045037120742,0.00048756412974286306,0.0007145498060893608
0.0006070920446661908,0.0005060315525133671,0.0007145834853975043
0.0006549081109412245,0.0003492750835150886,0.0006388046722453831
0.0005891254711387247,0.00044389923966380387,0.0006221555974008086
0.0006730237234190027,0.0005481708773511352,0.000733486545897681
0.0008016287335702358,0.000488415760640681,0.0007380165009608025
0.0007142256090223427,0.00042333059086016134,0.0009313772702941051
0.0007638111754187227,0.0007632199986417155,0.0010527396300967252
0.0009202561922760035,0.0005667963444632155,0.0008598982246916285
0.0007405752483726853,0.00047868489468332303,0.0007194236576045401
0.0007635274675066857,0.000697332442604156,0.001005171982835724
0.001008778341538299,0.0006799285641125249,0.0009957199642985416
0.0005973655775920907,0.0003916672450060712,0.0005846515514638415
0.0007376663096834498,0.0006098479734997984,0.0009650244463536859
0.0015457944114412416,0.0010137212812165424,0.001994756531440944
0.0008758642837123124,0.0005531112859524311,0.0009299495374284748
0.0006006973200806478,0.0005115593482076361,0.0006497381341487925
0.0006272691550578715,0.0006037720000850378,0.0006637030592656264
0.0007041868453481129,0.0005028767071665475,0.0007852327993850749
0.0007952049785040529,0.0004545663159715617,0.0006719307107280911
0.0015650546464710956,0.000771289893859684,0.0019057364775902773
0.0008572058314259345,0.0005071331073141048,0.0007908619588183487
0.000558132075882476,0.0005732169384251354,0.0007026302868591025
0.0009384858870688835,0.0005082836511224344,0.0009523212039083928
0.0011451990596227696,0.0007979658199217916,0.00149087481250664
0.0008529763522576212,0.000522621982525802,0.0010466607507406609
0.0006591402072263931,0.0003711063495266695,0.0008163277110570353
0.0009720557738879023,0.0005092704991857018,0.0011802473390897443
0.0007869082508584714,0.0005997828288434502,0.0009134412812137448
0.0009639548665558065,0.0006402150533166164,0.0010625443522531606
0.0006941284987372648,0.00045201835578325035,0.0007724493093773688
0.0007448685965137631,0.0004452298552968656,0.0007979276121941862
0.0008551578916366281,0.0007272346275505332,0.0009675472376216365
0.0009305884523239529,0.000673784353803188,0.001195699925005066
0.0008737127480464268,0.0006500589365184304,0.0010673709342416866
0.0008841972368367356,0.0007318359818158049,0.001123464796767857
0.0005844581324355989,0.0003801268895066543,0.0005547346356444527
0.0009611072231822564,0.0006783081827054151,0.001222743894625994
0.0007700905401361048,0.0004882282753926555,0.000726840353715562
0.0008447683487913533,0.000426255201277767,0.0007057660146012987
0.0006052056125589697,0.00041454652816426033,0.0005259376417680292
0.0009163984272283041,0.00044386860297833213,0.001138101195774136
0.001099531818290607,0.0005450092480485527,0.0010286075143802508
0.0020271700042246996,0.0007109151845904813,0.002411958803987559
0.0009981824420769103,0.00053869656470887,0.0008940751136434497
0.0007688880255862157,0.0006470571959604722,0.0008147955809656319
0.0008269636590255732,0.0005829376695696376,0.0007422650085639062
0.0007966620398242117,0.0006836493123747095,0.0008725279769849617
0.0008312997506399073,0.0005008391200709708,0.0009884505174090202
0.0006941932176237057,0.0004946486981807515,0.000673787936639657
0.0007168731180803277,0.0004290789829474007,0.0007672111050966112
0.0013517580254135569,0.000890703002602695,0.001684784073574915
0.0005751872717134568,0.0003716078739755311,0.00052999976529194
0.0011693598260307427,0.0005837318028891345,0.0013202837680636075
0.0010156909935833283,0.0007035366837960439,0.0012060654712741745
0.0006627735955711751,0.00039971417608676503,0.0008720594654386464
0.0009598349327770481,0.0009498979110268733,0.0012672437067851076
0.0005101426946508776,0.0004348874543769349,0.0005702610313942617
0.0007653009398100182,0.0005253909807529388,0.0007048763839464837
0.000775686978408506,0.00048351500206088733,0.0009731201247357486
0.0008604963748030135,0.00040112939211395607,0.0008208522888992389
0.000704370892826232,0.0005473804005896854,0.0009407050365440966
0.0005930690686368222,0.00048497953776555444,0.000750409526657318
0.0007835398077183946,0.0006494836968211951,0.0008716961543147132
0.0006827692520169939,0.0005341913287488874,0.0006790537903018079
0.0008965197978808995,0.0006087617470739437,0.0010047859856808096
0.0008082608700549806,0.0006110188460359871,0.0010434868901003725
0.0011370868972582155,0.0008567092352689916,0.0013970676554180108
0.0010684065210490566,0.0005615541658275785,0.0011854573028009813
0.0009677335316626821,0.0005812257108520134,0.0011379242667139827
0.000988759484258022,0.0007699116266572587,0.001234284325033075
0.00059136926930266,0.00046881320483832095,0.0005008880039958215
0.0006216311850343024,0.0006432138240666191,0.0008050907766180255
0.0006935736031442567,0.0004243763498997847,0.0006889693460641633
0.0009063677303089001,0.0006335150016055369,0.0011403290834106359
0.0005572460980988307,0.0006372654943210272,0.0006787924053834455
0.0007644175089252425,0.0005835808211394533,0.0006964810473243738
0.0011189294595452556,0.0007898280095640952,0.0014611742241392137
0.0009469265092099403,0.0005676091225965917,0.0009953293597535866
0.0005402774544156771,0.00046756355694951027,0.0006407584384725506
0.0013053984699292484,0.0006807812144817514,0.001676089910100453
0.00143852354467771,0.00048125196891952017,0.0014328255619090542
0.0008941538807708915,0.0005540884472860232,0.0008745082861186622
0.000667527889579608,0.0004977438083804798,0.00067585320497725
0.0007694333486908802,0.0006848148895553246,0.0009747592838443274
0.0011314970865090941,0.0006419269352491252,0.0010473052231256723
0.0011437962664792743,0.0005875690180101365,0.0013894590390811246
0.0007828828072766918,0.0004787136453878787,0.0008649443431687408
0.0008519103569595227,0.0005869574376510905,0.000915360474674714
0.0010681618386129976,0.0006310804611786067,0.0012991790848871252
0.001313504977909845,0.0006213555403010065,0.001590065483915114
0.0007916658415363785,0.0008105329642674572,0.0011037976945150946
0.0007333497301133847,0.0004439892637738336,0.0006199584872168307
0.0009596844390593087,0.0004817672115939578,0.0011189299130426426
0.0009665175481625557,0.0007883855861314367,0.0012827609234689612
0.0006688307394231647,0.00047465277516621105,0.0007367280451738706
0.0006600689804698426,0.0006607754063534482,0.0007368518121903975
0.0009856041479381383,0.0005360531084159532,0.001289629326390834
0.0005771529837746968,0.00042008572847319854,0.0006967706184855256
0.001176939847147616,0.0005075783157334963,0.001470161896022352
0.0008941686635934458,0.0006872928547586811,0.0008287150527695268
0.0006940680645912887,0.0005292964760752801,0.0008401439551686497
0.0006941515781731202,0.0004511278776892514,0.0008102198840675694
0.0008205651788969616,0.0004426413926510976,0.0007697569457204814
0.0008161358722338982,0.0005072244451357199,0.0008960667155540519
0.0010502744822722032,0.0006640651326766425,0.001302543822995557
0.0009477448598089569,0.0006230903522833099,0.0011671304375599524
0.0011906498996786994,0.000680225568000397,0.001128845486537391
0.0008360695181856225,0.0004955850649176844,0.0009248103917254742
0.0010534441479033347,0.000560666864570093,0.0012297672320787153
0.0009724444153727304,0.0006812872696172961,0.0009766122927754603
0.0013718364857568423,0.0009099395819598366,0.0017429112775852965
0.0006172769584229415,0.0007773175273362602,0.0006162727492207695
0.0007942037128421877,0.0006321228008287281,0.0009438755705703392
0.0007688035685858831,0.0004874439323587747,0.0007109066190029453
0.0007405812588987268,0.0005818152809964262,0.000777860480956746
0.0011381124174597503,0.0006983017665742036,0.001469641686038592
0.001012693286247941,0.000613232324233687,0.0012950844799569196
0.0006899124516831771,0.0003916475600007892,0.0006122583547960853
0.0005995904223014941,0.00044896041511724064,0.0006653800323663058
0.000683178278751922,0.0004365600938564637,0.0007761020879708275
0.0011368944957912501,0.0005260407451965488,0.001082014433190584
0.0007984037459657319,0.0005006620492896456,0.0007921360456719526
0.0008016478961342337,0.000508044989264241,0.0007391617830183339
0.0006543534918466001,0.00047988294365941656,0.0007726280321015505
0.0009672748921791181,0.00047143785216112027,0.0011423004223511612
0.0005330793441008006,0.0003818652062044868,0.0005210527499436182
0.001163154702705042,0.0005323530282038443,0.0014907951143778683
0.0008033726941540343,0.0005158157654061453,0.0009302846390731378
0.0011965809753767852,0.0006565185461972598,0.0015049753465736164
0.0008752611761216711,0.0005798580296198393,0.0010421235467422882
0.0007808390564958229,0.0006100108834951026,0.0008334618202885871
0.0006362838778194619,0.0004882582490027204,0.0007960622066212911
0.0005986443925002456,0.0004383008785493992,0.000555190132706894
0.0008461599742915044,0.0004105407904109549,0.0007410635907284528
0.0008255525271511407,0.0004962336735864285,0.0007792077118080547
0.0007193871476834627,0.0005701262468173587,0.0010150052971355044
0.000956938055430995,0.0005091989524367078,0.0008325836425709433
0.0008863976550906943,0.0005596414966721536,0.001054807509016981
0.0007489084907231665,0.0006742549921391205,0.0009196869934282182
0.000549389425285257,0.0005707791115882643,0.00048684905055759845
0.000648007990929204,0.0004656412118929652,0.0007405856593275126
0.0007250347637587495,0.0005166118457649007,0.000846514056491512
0.0007761649506376927,0.00039388923593326974,0.0008946847200173133
0.0008800474815815701,0.0005822546547580728,0.0008467596773114808
0.0005882370423552203,0.0005334049662314745,0.0006327673836160309
0.0012831164885905224,0.0004116713306986248,0.0014613316966428141
0.0005731253650735761,0.0005113037402006348,0.000656196891358213
0.0009267970437873247,0.0004539630774040504,0.0011904832731067102
0.0007306202441653802,0.00044064033101918077,0.0008814236570327167
0.0008603785974997548,0.0004951264876469969,0.0008788027912911238
0.0010079007981570755,0.0006005039387422987,0.0012397512694603198
0.001003985572260705,0.0007295428473282874,0.0013193076938552762
0.0007218325463250618,0.00043857144321099656,0.0006825364788416324
0.0010687675172255044,0.0009043963598636445,0.0014323306899387772
0.0009019473197938578,0.0005095351997858404,0.0012417483533167773
0.0011206794288111908,0.0007079425386302513,0.0014324143319021487
0.0010898123871058197,0.0007473584970063853,0.0013970212076365007
0.0005412076716436899,0.0004124313258344378,0.0006603483028448779
0.0006459412823053473,0.0004294400503099262,0.0007093586660302534
0.0008194933013186096,0.0006556720949272697,0.001025939238233843
0.0014260169352578317,0.0007141334455769595,0.0017130931544865283
0.0008534327890689123,0.0005061536368763359,0.0007729220130901058
0.0005423831595749568,0.00039609144698948096,0.0006055019897438074
0.0009662859424187227,0.0003656374298567392,0.0012048230855739722
0.0007503923219586007,0.0004627978928222011,0.0010562382712174627
0.0008084966830535693,0.0005225581867353703,0.0009493534687729775
0.0008869304438356135,0.0006613243396827793,0.0009507173105891332
0.0011154220953359642,0.0005918509053069222,0.0014061178531636477
0.0008542542122596705,0.00044198500619083375,0.0010338848413626869
0.000750262021926914,0.0004025288977899063,0.0006463811960207465
0.0010057530274352956,0.0006058041449941722,0.001170298604958928
0.0007340778556975374,0.0006828471237530762,0.0009172485205032933
0.0009645554925357504,0.0006583717810570858,0.0011631261590770647
0.0011057805731929272,0.00045048673205693286,0.0010370319017739844
0.000836893323360242,0.00044725351921549937,0.0010442757516560602
0.0009897337130702667,0.00046705910670916844,0.0011687346223920687
0.0007287070592795172,0.000446895002447405,0.0009557468907271501
0.00067511048109254,0.0003164017065324874,0.0008369647162923995
0.0007605585014794389,0.0005764904640274649,0.0007867532485854345
0.0007902252659815847,0.0005005798764318711,0.0009202337645793768
0.0007435305382502528,0.00044767556768130233,0.0005980312216855437
0.0008451627612672897,0.00045722990574754806,0.0007704284325367567
0.00118516904462498,0.0005717995569791661,0.0010962644353869411
0.0007795263067821862,0.0004683156001546866,0.0009384880900133566
0.0012818149894293271,0.0006158105468997063,0.0015800673221052714
0.0007528858638507708,0.0005800359566481027,0.0008401103929285813
0.0008337083902347866,0.0004309264613607554,0.0007068136789080443
0.0011498146583625703,0.0005208035016960861,0.0010075348573226005
0.000642498928776094,0.00045404974298740884,0.0007859259956062414
0.0008037009670029855,0.0004305414141514183,0.0009365266894159674
0.0008230457745571287,0.0004769564140272974,0.0010697744215613825
0.0008505086436636133,0.0003972839705255646,0.0010256728372467646
0.000810072011057805,0.0004741849815688882,0.0009085197148695647
0.0010380702781099147,0.0005965887285041948,0.0014497633420183793
0.0009404970787231161,0.00047943213585219507,0.001147890874028157
0.0005978257128376072,0.0003652329241038153,0.0005839010457358989
0.0007542824798606609,0.0005847372721117255,0.0006890881992434641
0.0007136064752458823,0.0005552843617387967,0.0006740503081970753
0.0007016213460330341,0.0006842481969232496,0.0008947044943036754
0.0007920261110913726,0.0004681077119432541,0.0006878742461875816
0.0007962352141760601,0.0005683566296913176,0.0008535152953398444
0.0007328647986079566,0.000502696685928222,0.0006869243806869552
0.000619859423809777,0.00039341663778938056,0.0005999455172416303
0.0009130892139130614,0.0005429946581833789,0.0008272953724056135
0.0008207750592757288,0.0005971912736613538,0.0007507668988817218
0.0009746957607504082,0.0005396926832190138,0.0009480257886761633
0.000954852800602522,0.0005858168906286142,0.0010703236555928012
0.0005079336356481376,0.0004202776551076175,0.0005304150277715929
0.0006202383371463205,0.0004127419346253259,0.0005734953118917658
0.0006514112721716001,0.0004873001406997362,0.0006743032901688368
0.0008176053210583671,0.0005481169800888484,0.000805184035288105
0.0009539664442247501,0.0005158881139209263,0.0009248949492226655
0.0008362062313138953,0.0005323120334496073,0.0008617772052246965
0.0007048576946916769,0.00038794144843242194,0.0007855763945264886
0.0005306099172243931,0.0003951431029199015,0.0005698786220384452
0.0005770836117954708,0.0005666775994634243,0.0005634661719619475
0.0007961361959816077,0.00039991520154626675,0.0011096192081425163
0.0009563094077485,0.0004701917303538565,0.0012111580248326775
0.0007550755769329208,0.0005500384058399516,0.0008934289252840316
0.0009443623623511472,0.0005932477744419823,0.0008538280317251723
0.0011230126214133436,0.0009088738629894071,0.0014950679354807323
0.000760710082008731,0.0005170412617263182,0.0007317226676039736
0.0007312877372480091,0.0004957904235521042,0.000749146723713717
0.001049671858476183,0.0006570553013024045,0.0009908719638158155
0.0006001695052777618,0.0005059002048019804,0.0005382457984780798
0.000989620190276184,0.000433452012616011,0.0012614653315237724
0.0005497728252607057,0.0003939573429986784,0.0006597218570911503
0.0006871302934717135,0.00042878938439687826,0.0008780999109924218
0.0013878062416740847,0.001001119749927123,0.0017216194519584507
0.0006481716429972622,0.00039069684618382055,0.0005999862780588707
0.0007652941742838772,0.0006575235612220764,0.0010249514713582394
0.0004936220761322361,0.0004334505083422977,0.0006286322900776576
0.0008268505502156738,0.00048227155957056473,0.0009957517038511423
0.0004873219473092142,0.00042452610019369855,0.0005198495023732768
0.0009930645282523614,0.00046742620931588706,0.001233083127108429
0.0009047021873694114,0.0004253344729430046,0.0007990037985676594
0.0009593392888121381,0.0005540151450848543,0.0011243920613955049
0.0005708761524518258,0.0005014823041245454,0.0006547069644233713
0.0007750937208757545,0.00041606862835800144,0.0008466902676711114
0.0006610544900691785,0.00045624169520756125,0.0007797587432899145
0.0007084350851130874,0.0003805944180919632,0.000856171642807602
0.0015904405563035838,0.000752829769051523,0.0018323551045478102
0.0007944321697652895,0.0005432151276507294,0.0009550395965702421
0.0007819120360518984,0.0005216665466203553,0.0009408324398707255
0.0007418002027167874,0.0006836069551548222,0.0010005368395077563
0.0007679522178470888,0.0005579658490599853,0.0007740608867868272
0.0010713400325552953,0.0006666919584790902,0.001333465763041524
0.0010657255053287743,0.0005210871711790895,0.0009824054045636961
0.0006800776742030486,0.0004217951166988403,0.0007179979061687506
0.0007020929944122769,0.000444120483966246,0.0008428367254529989
0.0007045913632384222,0.0005324499399317994,0.0008374642469297785
0.0009993244297004152,0.0004326342142802373,0.001066250307918704
0.0007862888136719612,0.0005662225665845792,0.0008412695512765955
0.0006553887730108367,0.0005094476166092823,0.0006105929711280037
0.0007445687360287616,0.0005839449623223138,0.0006955477622486897
0.0007930540848140533,0.00042561549549640325,0.0008033510228415498
0.0006086264950244037,0.0006025236750978732,0.0007429579814713284
0.0006966873894412046,0.0006621036239312984,0.0009384630982179075
0.0007626486610638822,0.0007449421460343456,0.0009991754293626235
0.0007497159132982228,0.0005870637649707133,0.0008396157171576251
0.0007829907543053367,0.0004584634430353997,0.0009762605087814454
0.000886205748061016,0.0005577135654429101,0.0011744445425150684
0.0008658925282831446,0.00044209043549871144,0.0007692209147914396
0.0008354188606280288,0.0005470971773340466,0.0007803696636525093
0.0007351966118484123,0.0006195457950139916,0.000985001058253327
0.0007627527390469593,0.0006792511356598497,0.0007374663130287827
0.0008420715415557335,0.0005946344353420185,0.0009299955039112863
0.0007363592608138167,0.00046753965466634246,0.0009751726990829688
0.0006664851164693797,0.00045207119674265354,0.0006320530887911544
0.0006078163057861573,0.0009546746194269355,0.0009381829353563278
0.0007004130070878109,0.0004510937561501758,0.0006304338858561
0.0016421297924726608,0.0007775227330851239,0.0020282895017498044
0.0007266011776572717,0.0005657040599173016,0.0009804523939196538
0.0006950409465973275,0.00037995844858618904,0.0006733851330475885
0.0009646790348247306,0.0005592913607770416,0.001295467321443837
0.0006058031920761945,0.0004222251046813893,0.0007949883017438587
0.0009873458293886805,0.0004066615307668811,0.0008505379918531796
0.0009184277774812037,0.0005803008710347594,0.0008805320719731976
0.0006316623536266795,0.00047108564118514984,0.0006943544534637389
0.0005778042012478661,0.0004430189330734752,0.000592482157747208
0.0009153701193983637,0.0005588952156717923,0.000893316899244921
0.0007272056502936314,0.0003843866626962367,0.0006642363627347448
0.0007687396419722112,0.0005893151918108209,0.0008864511665961937
0.0009173945743834443,0.0005318663672595974,0.0008392314619203863
0.0005474682486790863,0.0004587631045375927,0.0005819707915058265
0.0008828469802214861,0.0005688580755124021,0.00102566900512065
0.0012602174067488125,0.00056656097566049,0.0015010983968691697
0.0007335897987452461,0.0003478997241228859,0.0005976629518715929
0.0010126264969735072,0.0006210783055538735,0.0009526655692960119
0.0006873499830030112,0.0004157053189489991,0.0007006684219960256
0.0007813256707333181,0.0004154924987955575,0.0007178321866749234
0.00048717036648756587,0.0005534601336351954,0.000449695732241645
0.0008977069837587973,0.0005009029769780367,0.0008182818986850543
0.0007187844396796266,0.000478615704951451,0.0006746012620875746
0.0006825102771505897,0.0006342799866283624,0.0008268461477902575
0.0008767112878899321,0.0006038233910447879,0.0010667561028448358
0.0006042280994077566,0.0004658120724385665,0.0006101310651677145
0.0009957441584070876,0.0007796865572351372,0.001270640670641868
0.0007636109933613025,0.0006069136075480588,0.0006512563093955625
0.0008614889378291057,0.00032925992425884035,0.0007135879101266318
0.0008196969848308608,0.0005920563800368303,0.0010483324211750737
0.0010331492951460562,0.0006079263802220903,0.0013406597434484397
0.000697013420490301,0.0005198565654961077,0.0007641461614324342
0.0007817067982276947,0.0005446597877249018,0.0009622987507579736
0.0007894079673822029,0.0004643143987043783,0.000681156805699163
0.0008897667721363796,0.0005605458300859415,0.0010933356796850487
0.0008465119879912154,0.0003778183381288299,0.0006869519272701104
0.0011525920310269052,0.0005906826135496808,0.0010584049223869127
0.0013762839088788707,0.0006575483384597699,0.0016294688561159596
0.0008484624337378593,0.0005843108541024132,0.0009676284769923083
0.0006090760388596692,0.00034766987860061587,0.0005607963271425583
0.0007039232735304137,0.0005651172376045732,0.0007576916569330979
0.0006830377682226597,0.00043047563381160605,0.0006341944473687585
0.0005319585759018135,0.0003522649627871193,0.0006430470364936099
0.0006474037072875888,0.00046550192809149835,0.0006415732538456676
0.0007103683006011266,0.0006293987252581153,0.0007975220694133679
0.000810356407264201,0.0005143703559820677,0.0009198910862930052
0.0008111014630286278,0.0005981319266854513,0.001049176237419933
0.0009513842899096684,0.0005169764350720487,0.0007681372822892873
0.0006924179990088806,0.0004830877723835605,0.0009061888303784222
0.0005652460264435407,0.00045436687607590566,0.0006773721426407943
0.0007926440857389019,0.00041817571172006685,0.0007262625715381329
0.000933184600024905,0.0005393308685162334,0.0011484339202349223
0.000754751714213639,0.0005397992624475523,0.0007268793937452407
0.0009215462130179634,0.0006177825112575791,0.0011406754044166862
0.000815655982250974,0.0005301861328107624,0.000765151833100749
0.0008526338023398356,0.0004875825306504347,0.0007223845362136419
0.000683765945154246,0.0004674127092178327,0.0006182147308808611
0.0010182032643817611,0.0004983239034656909,0.0013129647039119138
0.0005541592391547006,0.0003605987265430834,0.000588431379164418
0.0008779200467266978,0.0007645931020005099,0.0011824881644734325
0.0008227873572575267,0.0004080007520350168,0.0009525957376442705
0.0009113985939367727,0.0005660128175476307,0.0011938025023797562
0.0010330860422196636,0.0005829267615515597,0.0012382320674713333
0.0008209832164882655,0.00044367179294764497,0.0010321088221243832
0.0009319381939965023,0.0004507807269601424,0.0008280732601218508
0.0011724200918622012,0.0006556897280847909,0.0014154728033632332
0.0006067783832074611,0.0003992240039244982,0.0005444697336891698
0.000651425682222521,0.00044602858617607264,0.0005872201316883772
0.0011645396021931521,0.00046684673764408403,0.00106338185750001
0.0005568573172317512,0.00037667341089747485,0.000653494099058254
0.0006004480885380377,0.0006222492281352541,0.0007951374120540604
0.0007146424255437176,0.00038127506369514474,0.0008741277814240083
0.0007647008555951407,0.0003574136919708762,0.0007189500160434339
0.0008503449463901913,0.0004994078481124595,0.0009071702896246647
0.0008409251461420062,0.0005061031696253768,0.0007229692192155546
0.0006338877315403696,0.0004396331677725337,0.00062108786113436
0.00130702800418666,0.0006379364540273951,0.00161759544569866
0.0012858200776573996,0.0007104279633800281,0.0012101170203567121
0.0008339300013826866,0.0004682888150200077,0.0010354900052878364
0.0007578320346816206,0.0004791089654416233,0.0006784354663133518
0.0005675816950109235,0.00047387953296336704,0.0006163851257040259
0.0011716977518549656,0.0007859651612112373,0.0013949435361331247
0.0008866947301019267,0.0005639210336149959,0.0008491237405149288
0.0008684373800070572,0.0007564620753223428,0.001100000466075785
0.0008409836598173002,0.0005175422041297469,0.0008078982067232541
0.0008240784099546652,0.0004976234888763112,0.0009350646613729009
0.000651678202402819,0.00034617284054714903,0.0005944956407680044
0.0009192519781799656,0.0005809183875450173,0.0008285198731564787
0.0010168419219632571,0.0005967733523571633,0.001111012529492182
0.0010832469411733595,0.0004163296082721026,0.0010112460570546615
0.0009016021024620507,0.0006924448163170332,0.0011256295503136275
0.0007267122647477119,0.000575634471845099,0.0006957689995833912
0.000861343716538861,0.000495460730168239,0.0007838876716965569
0.0008656766575573567,0.0006290274336441941,0.001081950738607588
0.0010479421278273573,0.0005359896231520668,0.0009987934874184953
0.0005640851737476189,0.0004185732227259055,0.0005824131552047686
0.0015842874604583444,0.0005964983745515274,0.001841579009737215
0.0005996684942649044,0.0004124361494103111,0.0005537371292250149
0.000551795130918179,0.00048135976219091433,0.0005362568072220679
0.0010759872574375993,0.0005293303764727926,0.0009527322509923564
0.001027262463622081,0.0007189579151522352,0.001226797855383306
0.0008103864978172495,0.0005701170427967276,0.0008339267867333192
0.0011645838589621916,0.0005708948521413522,0.0014307552514331973
0.00045582721641551237,0.00038714484447682985,0.0004901929160204845
0.0008615582772763908,0.0005608942785118308,0.00114398469516273
0.0008127156756747174,0.0005925614861817123,0.0009235280460868285
0.0007250347903241926,0.00030762366171581347,0.000654908393669583
0.0006124616746227815,0.00047174448673893265,0.0007194010383600936
0.0011511893626219632,0.0006740911062384042,0.0014424964243755774
0.000856886287136095,0.0005291095390571605,0.0008343807276867337
0.0006102548346154021,0.00042635355128391167,0.0005536596187250407
0.0007308097647493378,0.0005055687142880996,0.0006927801951092778
0.0010215359359546235,0.0005634326673495892,0.0010299155078928991
0.0010923215317740161,0.0007732238063402031,0.0013370728393753797
0.0009566650577291265,0.000653490620157511,0.001249797639503141
0.0011167050582234763,0.0008584425268202057,0.0014780107333670683
0.0006678396307341748,0.0004770308257722403,0.0008459428241891061
0.0010888106154692593,0.0006122574314397565,0.0010569051864433034
0.0010459841291287717,0.00048762670060715666,0.000856024561039135
0.0008108939992158079,0.0006098172309081597,0.0009703889059367854
0.00046020869942083606,0.0003476076281767419,0.0005518486617665578
0.0005163223812069277,0.00038484150945186017,0.0005826907737161076
0.0010308571624795381,0.0008426310518033502,0.0012631689173873983
0.0007685020218500485,0.0005162104229954723,0.000858161672064679
0.0011405841189979537,0.0005474655785361933,0.0013650858721989054
0.0004896797843172863,0.0004037534982131732,0.0004983738385730693
0.0005559131777038825,0.0006107180692067577,0.0006670010112713456
0.0006375528877024997,0.0003679189660574669,0.0006009426631102823
0.0007660392056388302,0.000560345092432286,0.0006946966886295028
0.0016117063146000815,0.0010391821223320978,0.0020137985059478863
0.00096157615978066,0.0008076955941361749,0.001286088020216612
0.0007510547119388673,0.00049801136400038,0.0009910229302499808
0.0010560048366445272,0.0006429869187977398,0.0009955043955702436
0.001073468908813803,0.0005378528892165218,0.000958649688766774
0.0006289467347137525,0.0005696401377212454,0.0007454910837573936
0.0006633891000882501,0.0005464350754134733,0.0007188443108551211
0.0009138068952459003,0.0004883397822294367,0.000820813257658043
0.0007433797473316532,0.0006024109038101159,0.0008504837619407255
0.0007820424688641175,0.00043959172088166363,0.0006494051498914296
0.0006866068169424605,0.0004038347406107219,0.0008336875659604411
0.0007119324019549342,0.0005755130019392127,0.0007848369124882068
0.0009136829059406192,0.000577225498094965,0.0010982959186606957
0.0010332500092631992,0.0007487590746808419,0.0013008841643333043
0.0013175292233021702,0.0006606356835220391,0.001668402778235384
0.0007167148281745718,0.00045597296714770916,0.0006607151585264167
0.0008819039616329878,0.0005076393134763135,0.0010507608357546035
0.0013374807384427096,0.000617855285698318,0.001682277995061027
0.0012322205877735614,0.0007193001961458855,0.001510702139167835
0.0007905829103755646,0.0005001799457300578,0.000855042614545152
0.0009696394954146038,0.0005234548470266651,0.0008656350255735123
0.00098346596009663,0.00058216809109887,0.0012675974346856042
0.0009575386253488235,0.0006630074959268051,0.00121270153524574
0.001451115707719835,0.0006060653303477495,0.0014184187864792457
0.001678014025008431,0.0008930987097148074,0.002058011043519099
0.000901031355290629,0.0004518107263390693,0.0008204090214286543
0.0009104745280088527,0.0006648067492003949,0.0012219923378540003
0.0005645637322450886,0.0004844766776504939,0.0005122097587812021
0.0007534919484756257,0.000442050009493807,0.0006822518579090751
0.001414617959492711,0.0007720593036320483,0.0017897408093914618
0.0010271323366342277,0.0008468017214312475,0.0013332875105595272
0.0008777681992587996,0.0005625306438949981,0.0007971740662544949


==> data/datanew_all.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval,sindy__eval
0.2519475817680359,0.22349733114242554,0.24099555611610413,0.001422436401331505
0.25797033309936523,0.1946409046649933,0.29120978713035583,0.0014002180138217011
0.4196215271949768,0.4085492491722107,0.4774373471736908,0.0014821290990676074
0.28717902302742004,0.30778738856315613,0.3069901466369629,0.0016037049284259035
0.24330510199069977,0.25327062606811523,0.22923989593982697,0.001527244529379788
0.2760660946369171,0.31195858120918274,0.3142552077770233,0.0015511862382530208
0.4772633910179138,0.5227786302566528,0.5158004760742188,0.001424625186975062
0.26986661553382874,0.38865888118743896,0.2513185441493988,0.001247952369312279
0.3578868508338928,0.4960726499557495,0.3455842137336731,0.001366680683331735
0.2065240889787674,0.17577925324440002,0.19774183630943298,0.0013111739174945726
0.23366211354732513,0.20921620726585388,0.24675874412059784,0.001232471570303267
0.24796338379383087,0.28200051188468933,0.2544901669025421,0.0015144782025030947
0.1787189394235611,0.22586412727832794,0.1907006800174713,0.0011693555679903773
0.22542539238929749,0.2671257257461548,0.2261800467967987,0.0014398558085524432
0.24285194277763367,0.2894323766231537,0.24456177651882172,0.0013939245904074453
0.3544250428676605,0.3828551769256592,0.37115511298179626,0.0013527948536681002
0.25521934032440186,0.18375977873802185,0.23701897263526917,0.0013457747857781176
0.2515180706977844,0.2670663297176361,0.26696476340293884,0.001482829219397347
0.1655266135931015,0.1901925951242447,0.18584369122982025,0.0013834890985160962
0.17680791020393372,0.1513248085975647,0.18802861869335175,0.0015400498847332562
0.2540563642978668,0.2920197546482086,0.2933743894100189,0.0013640230651019978
0.31049174070358276,0.20038694143295288,0.29619401693344116,0.001317705349428353
0.17825157940387726,0.20332655310630798,0.2006606161594391,0.0013472898765414226
0.20560316741466522,0.22955119609832764,0.1907453089952469,0.001358650908327222
0.3022514283657074,0.21516536176204681,0.29887649416923523,0.001428734726516608
0.27418723702430725,0.24955175817012787,0.30517154932022095,0.0012398199969748398
0.23019903898239136,0.20189347863197327,0.24703621864318848,0.0012794278033676412
0.27470862865448,0.3743276298046112,0.3214122951030731,0.0013465537400838294
0.2495105117559433,0.2811889052391052,0.25819554924964905,0.0012219145341907979
0.3163570463657379,0.44105827808380127,0.3287011981010437,0.0014464915625215374
0.3467661440372467,0.41368699073791504,0.3386187255382538,0.0012731099356334075
0.40531352162361145,0.4331831932067871,0.44083648920059204,0.0013210076659933932
0.3640168011188507,0.39111533761024475,0.41118696331977844,0.0013265431757532717
0.3885945677757263,0.4486728608608246,0.39735472202301025,0.0012673501062922237
0.16559891402721405,0.18080157041549683,0.16958467662334442,0.001075010710148651
0.32574111223220825,0.3900197446346283,0.3687898814678192,0.0015459063742008377
0.2109834849834442,0.20738011598587036,0.21536193788051605,0.0013812190142174225
0.28157031536102295,0.5714437961578369,0.3022758662700653,0.001511405886974801
0.3514333963394165,0.4892845153808594,0.40284264087677,0.0013357348363577306
0.23133686184883118,0.2426561415195465,0.2313833087682724,0.0013790001796306042
0.27385035157203674,0.21148516237735748,0.29100334644317627,0.0013260185538178882
0.32707828283309937,0.42316529154777527,0.36867693066596985,0.0014936769753186216
0.3517770767211914,0.4206598103046417,0.3838435411453247,0.001590843260034634
0.28137704730033875,0.33866605162620544,0.34051305055618286,0.0013586616034547327
0.28043293952941895,0.3458322584629059,0.29171738028526306,0.0014085402310996954
0.32163187861442566,0.3267148733139038,0.3274097740650177,0.0014667019865426659
0.2340562641620636,0.19141024351119995,0.2592198848724365,0.0014489974293062312
0.2597293257713318,0.26732125878334045,0.27203479409217834,0.0012431109585611423
0.29219746589660645,0.29486072063446045,0.2787969410419464,0.001241405732151992
0.2643396556377411,0.3130742609500885,0.25526756048202515,0.0015730640663081915
0.24627932906150818,0.23871900141239166,0.2701859772205353,0.0013783609117962083
0.31441935896873474,0.5528674721717834,0.3260701596736908,0.0013806572229037835
0.3247266411781311,0.3202376067638397,0.3653261959552765,0.0013124016594094588
0.24155719578266144,0.25678882002830505,0.2677761912345886,0.0012902604930446037
0.3283405303955078,0.4295002222061157,0.3336634933948517,0.0013382403460083813
0.27521494030952454,0.21659992635250092,0.2831742465496063,0.001080461452881725
0.2818143665790558,0.2755368947982788,0.2938421368598938,0.0015133792586005926
0.2326984852552414,0.25464457273483276,0.25931283831596375,0.0014325636783195394
0.15160799026489258,0.20272605121135712,0.17836368083953857,0.0013793744016525628
0.24812139570713043,0.2356066256761551,0.2657565772533417,0.0014458108819323746
0.36235862970352173,0.3301742970943451,0.38745614886283875,0.0014763792733013437
0.29448384046554565,0.2844811975955963,0.33700957894325256,0.0014102346290632644
0.30751460790634155,0.29746994376182556,0.28579503297805786,0.0012345043889148092
0.36843612790107727,0.3430565893650055,0.3705972731113434,0.0012259635431809725
0.44997352361679077,0.4974997341632843,0.4938340187072754,0.0013503745380904829
0.3720230460166931,0.3780938386917114,0.38906383514404297,0.0013611109933868645
0.2879006266593933,0.3466293513774872,0.3130341172218323,0.0015361889834516202
0.23675759136676788,0.18723036348819733,0.2512950897216797,0.0014402151718523985
0.16881968080997467,0.20941732823848724,0.18025127053260803,0.001474115573711821
0.48620837926864624,0.7244864106178284,0.5315477252006531,0.0014069619307586912
0.2767392098903656,0.2489442229270935,0.26962798833847046,0.0013657148667773362
0.29962843656539917,0.3934935927391052,0.32652565836906433,0.0013441681084363512
0.22142952680587769,0.2521815598011017,0.2500285804271698,0.0013480233999968569
0.24688857793807983,0.1960424929857254,0.28320762515068054,0.0013575347854578644
0.2682282328605652,0.2965391278266907,0.31270140409469604,0.0013462294050354895
0.4638446867465973,0.4608829617500305,0.46244677901268005,0.0014788520723320454
0.24968811869621277,0.3613746464252472,0.2893010377883911,0.0015016001405204495
0.2700348198413849,0.21758411824703217,0.30446112155914307,0.0015500307258454454
0.1893361359834671,0.17312447726726532,0.19981954991817474,0.0014580716336605349
0.22080352902412415,0.19928190112113953,0.2342981994152069,0.0011673720246888656
0.20435728132724762,0.21942971646785736,0.2204226702451706,0.001397553755228318
0.2518453896045685,0.25627943873405457,0.28141894936561584,0.0014015195519928526
0.2022681087255478,0.16349491477012634,0.19966141879558563,0.0012620156456875395
0.31479236483573914,0.3278895318508148,0.30635377764701843,0.00124463067296582
0.4453801214694977,0.4513978362083435,0.48899155855178833,0.0014491359819706483
0.48807862401008606,0.547234296798706,0.5150141716003418,0.0015255276580614311
0.4569668769836426,0.8003568053245544,0.5239320397377014,0.001503489206265841
0.1714506596326828,0.18566621840000153,0.16962756216526031,0.001281612927242412
0.24919913709163666,0.34497636556625366,0.26510289311408997,0.0013325937006706129
0.3612626791000366,0.31984758377075195,0.38444074988365173,0.0013962709364071211
0.27695170044898987,0.39792704582214355,0.2658262252807617,0.001387667554087231
0.4106047451496124,0.4990845024585724,0.43371349573135376,0.001426606398743008
0.23760437965393066,0.23671123385429382,0.24534256756305695,0.0014013006912370527
0.5575268268585205,0.6265827417373657,0.6004939675331116,0.0013425353130249505
0.2012595236301422,0.25376826524734497,0.22305923700332642,0.001234233307049732
0.23728345334529877,0.23675483465194702,0.24124370515346527,0.001353417982349627
0.35632041096687317,0.4962720274925232,0.3778901696205139,0.0013497848177535467
0.20457272231578827,0.2235107719898224,0.20114625990390778,0.0013558043402883888
0.3307662308216095,0.4215240478515625,0.3484131991863251,0.0014465111365341786
0.2906554341316223,0.352983683347702,0.3214584290981293,0.0015770139265277856
0.20772689580917358,0.31195729970932007,0.21932129561901093,0.001376522419376682
0.21481335163116455,0.20199351012706757,0.22263239324092865,0.001162548014760876
0.28646332025527954,0.3257351517677307,0.2806968688964844,0.001264673206397952
0.17119568586349487,0.30387386679649353,0.18343667685985565,0.0014532478589260314
0.23134088516235352,0.2387973815202713,0.23913973569869995,0.0012145298159064516
0.26903486251831055,0.23651821911334991,0.2664671838283539,0.0013175381230161724
0.2693004012107849,0.3154902756214142,0.27140942215919495,0.0014231172360508909
0.22913327813148499,0.21613436937332153,0.24325241148471832,0.0014242742956861135
0.3254077732563019,0.3845635950565338,0.3804057538509369,0.001316068240855725
0.2328820824623108,0.23359541594982147,0.2711806893348694,0.0013768264109774097
0.2555171251296997,0.21316587924957275,0.24411799013614655,0.0013310537765845738
0.19878794252872467,0.3913678228855133,0.2180536389350891,0.0015417674450668016
0.2602284550666809,0.16595715284347534,0.24296994507312775,0.0013547332367000492
0.4325076639652252,0.46075743436813354,0.4860091507434845,0.001372738760919549
0.2748567759990692,0.3467216193675995,0.2831473648548126,0.0016916461970340848
0.3254237771034241,0.3844320774078369,0.350030779838562,0.0012033390560254361
0.2710091173648834,0.2897067368030548,0.26287850737571716,0.0013799361089546472
0.46441906690597534,0.5954009294509888,0.49323493242263794,0.0013376386951784865
0.2564135491847992,0.1972116231918335,0.26096871495246887,0.0014329164969747153
0.30729222297668457,0.2714034616947174,0.3119620382785797,0.0014573166544765497
0.48742541670799255,0.5670505166053772,0.5020120739936829,0.0013437429635651979
0.49328669905662537,0.5563339591026306,0.515220582485199,0.001481917479861482
0.28658628463745117,0.17464475333690643,0.32406413555145264,0.0013090953616145579
0.2046714425086975,0.22024433314800262,0.24080030620098114,0.0011411862784180746
0.4071396589279175,0.4635985195636749,0.429905503988266,0.0014576009776124659
0.4247472286224365,0.42764660716056824,0.49100369215011597,0.001372648002279425
0.21129587292671204,0.2210620790719986,0.22383703291416168,0.001338799095840416
0.3233475089073181,0.3168990910053253,0.3312390446662903,0.0014107291954061805
0.3829512894153595,0.6726359128952026,0.4445948302745819,0.0013606978667114065
0.19923293590545654,0.2505667507648468,0.2324591726064682,0.001379641162826165
0.4565768539905548,0.5393741130828857,0.47757041454315186,0.001533862334080782
0.3428283631801605,0.294307142496109,0.357869029045105,0.0013576056651826956
0.26785457134246826,0.2983112335205078,0.3084934949874878,0.001585471549536928
0.3241977095603943,0.3421841561794281,0.3095855712890625,0.001478000266447817
0.18040131032466888,0.19868257641792297,0.17612434923648834,0.0012337539552938115
0.23572158813476562,0.3206061124801636,0.2943572402000427,0.0014128470271682451
0.292834997177124,0.22539126873016357,0.2837150990962982,0.0013526495983664415
0.23979149758815765,0.22901394963264465,0.24055011570453644,0.0013728107420359148
0.24709562957286835,0.3582119047641754,0.2617906928062439,0.0014196727718341312
0.5607768893241882,0.604435384273529,0.572151243686676,0.0013956426400712014
0.20737215876579285,0.23712608218193054,0.2370823621749878,0.0015406567376167648
0.2556878328323364,0.21860507130622864,0.2890521287918091,0.0012126248388762996
0.30543410778045654,0.3579096794128418,0.358100563287735,0.0015264603316989186
0.20557905733585358,0.18837793171405792,0.20455211400985718,0.001277139526046932
0.27329906821250916,0.26139307022094727,0.3001094460487366,0.0014929452212371136
0.2603265941143036,0.25031277537345886,0.25675538182258606,0.0014368171660464144
0.32076922059059143,0.3486862778663635,0.35667771100997925,0.0013719606057261608
0.45056387782096863,0.6644629836082458,0.4912242889404297,0.001442740467575052
0.2247314751148224,0.29296737909317017,0.23066018521785736,0.001413381877523503
0.36979594826698303,0.6576669216156006,0.37248989939689636,0.001393794204924854
0.4367730915546417,0.5013884902000427,0.44099390506744385,0.0013509311318363186
0.24484509229660034,0.2192997932434082,0.2797681391239166,0.001229192099241378
0.17597897350788116,0.27578040957450867,0.17769859731197357,0.001463949577874904
0.16808640956878662,0.24368557333946228,0.1646900326013565,0.00128424121732515
0.535467267036438,0.6165326833724976,0.5852185487747192,0.0013717831763148346
0.29543760418891907,0.30742529034614563,0.33564630150794983,0.0014395541931946172
0.27413222193717957,0.23434922099113464,0.33409416675567627,0.001413741626484008
0.29298263788223267,0.2527604103088379,0.29124635457992554,0.0013290896583081154
0.32201170921325684,0.28750473260879517,0.35199663043022156,0.0013198413023831027
0.30966293811798096,0.2772502601146698,0.32322338223457336,0.0015174406668134895
0.2553804814815521,0.27246150374412537,0.2794470191001892,0.0012835256380631691
0.25389420986175537,0.30462831258773804,0.28124162554740906,0.0014096002827039035
0.40981096029281616,0.4301486015319824,0.41614586114883423,0.0013332453632842606
0.20911239087581635,0.20689186453819275,0.23827257752418518,0.0012470310974318562
0.18650966882705688,0.15915502607822418,0.1970941573381424,0.0013161266614915117
0.24125690758228302,0.21202018857002258,0.24626538157463074,0.0013200263657669822
0.2371058613061905,0.251815527677536,0.2673362195491791,0.0016252976276916202
0.3549647927284241,0.5532828569412231,0.42680445313453674,0.0014809669168807476
0.23525771498680115,0.1892419457435608,0.2182440608739853,0.0013982826314377253
0.24215103685855865,0.18931618332862854,0.2183167189359665,0.0013224952637821662
0.22257591784000397,0.24078796803951263,0.2208380401134491,0.0014646580990947298
0.3629167973995209,0.29398980736732483,0.40635740756988525,0.0012639971724175089
0.21477185189723969,0.20382077991962433,0.21411271393299103,0.001446565235116826
0.2785739600658417,0.3005393445491791,0.2960900664329529,0.0013008832913464113
0.33443817496299744,0.2340908795595169,0.37213507294654846,0.0013353643072710778
0.1821453720331192,0.21390606462955475,0.18294624984264374,0.00142418723543854
0.29342329502105713,0.25534215569496155,0.3154749870300293,0.0014500293392670975
0.2467954009771347,0.14389291405677795,0.21780629456043243,0.0012003812007042609
0.21075178682804108,0.19097267091274261,0.24217359721660614,0.001138188494252344
0.2859032154083252,0.2643887400627136,0.30471372604370117,0.0014176295939665774
0.35742074251174927,0.3687911033630371,0.3859544098377228,0.001348607042455355
0.1911386102437973,0.20710888504981995,0.20257805287837982,0.0014092115831412153
0.32905665040016174,0.27984321117401123,0.36667007207870483,0.0012995521892080395
0.3280259966850281,0.39237603545188904,0.37030476331710815,0.001404050770939381
0.4216863214969635,0.5386171936988831,0.45392218232154846,0.001520600740732754
0.23757514357566833,0.3116315007209778,0.25549551844596863,0.001451193122258733
0.26352551579475403,0.37530964612960815,0.2977615296840668,0.0015734979154796345
0.4902096688747406,0.3841606378555298,0.5173081755638123,0.0013605012023394831
0.3121662735939026,0.3677811026573181,0.3406251072883606,0.0014997449966329163
0.42220795154571533,0.6085683107376099,0.4581345319747925,0.001439998790698119
0.3517170548439026,0.7557896375656128,0.4297989010810852,0.001387716255857221
0.23050811886787415,0.19852931797504425,0.29805758595466614,0.0012573652669664534
0.3811037838459015,0.6120285987854004,0.4335113763809204,0.001540817343963885
0.22337719798088074,0.32469338178634644,0.2475423961877823,0.0013510227463160997
0.4908449351787567,0.5421557426452637,0.5447996258735657,0.001480670379639223
0.24232091009616852,0.2094586044549942,0.23812717199325562,0.0012945589859739263
0.4131384491920471,0.48754197359085083,0.44790297746658325,0.0012560591782109919
0.26118573546409607,0.3451544940471649,0.2791620194911957,0.0012485772910592707
0.25038596987724304,0.36669427156448364,0.26430630683898926,0.0013118349289164954
0.37743663787841797,0.5030277967453003,0.42701995372772217,0.0013590837475056725
0.29904091358184814,0.29188889265060425,0.29563772678375244,0.001356363794991233
0.31715959310531616,0.28282231092453003,0.33420318365097046,0.0016022184122254767
0.16182295978069305,0.20963633060455322,0.17812013626098633,0.0013521158140703687
0.5367559194564819,0.702907383441925,0.5511746406555176,0.0014319311330945994
0.19820712506771088,0.1938456892967224,0.227441668510437,0.001354317871498862
0.43578222393989563,0.47284558415412903,0.4699607491493225,0.0015358996567830325
0.2443184107542038,0.25202929973602295,0.2818979024887085,0.0015981937408796516
0.27876952290534973,0.28581133484840393,0.29227468371391296,0.001292090000775782
0.2252776026725769,0.2429162859916687,0.22526663541793823,0.0014034171004809167
0.2905431091785431,0.3498496115207672,0.31076422333717346,0.0014712903389585003
0.274086058139801,0.27844616770744324,0.3387216329574585,0.0012842848988939832
0.1919759064912796,0.2166559100151062,0.2138519436120987,0.0014259310452335021
0.33779239654541016,0.29998844861984253,0.3629459738731384,0.0012369485637609423
0.2144724726676941,0.2298656851053238,0.23701927065849304,0.0011672096986935015
0.625116765499115,0.8580219149589539,0.6512436866760254,0.0014991341167817224
0.2941454350948334,0.328482061624527,0.31161436438560486,0.0014839116212716367
0.30728113651275635,0.3164944648742676,0.3463309705257416,0.0014364494297422028
0.24888283014297485,0.26568838953971863,0.26321855187416077,0.001518706383029793
0.18284820020198822,0.2353845238685608,0.2265595942735672,0.0013477329248046985
0.3093820810317993,0.28337398171424866,0.35636991262435913,0.001368008930348409
0.22110524773597717,0.1798737496137619,0.2532607316970825,0.0011772191541687192
0.21297428011894226,0.19773124158382416,0.20346136391162872,0.0013017170174084332
0.30797186493873596,0.42752718925476074,0.33038124442100525,0.0015165058563667028
0.33266592025756836,0.4388222098350525,0.32555091381073,0.0015910521408982268
0.28226059675216675,0.2943679392337799,0.2868107855319977,0.0013729081537364636
0.49966368079185486,0.49805915355682373,0.55804044008255,0.0014516378278614588
0.2087830901145935,0.15696801245212555,0.23200267553329468,0.0014274545180308223
0.32979056239128113,0.3920941650867462,0.32771816849708557,0.001411776062686288
0.3048042058944702,0.3740145266056061,0.361381858587265,0.0013910668560714885
0.25670015811920166,0.24438981711864471,0.24875199794769287,0.0016211515169270634
0.20706118643283844,0.2455967515707016,0.24739192426204681,0.0014182912096278506
0.292382150888443,0.33265426754951477,0.3201919198036194,0.001429449929853159
0.20269270241260529,0.17300096154212952,0.20401890575885773,0.0013038195640155638
0.1787606179714203,0.15750828385353088,0.1896013766527176,0.001315094523406785
0.3481840193271637,0.37441471219062805,0.3632223308086395,0.001378981389906604
0.23722483217716217,0.255879670381546,0.22862036526203156,0.0013620116088971794
0.4790492355823517,0.7192684412002563,0.5205968022346497,0.0014834469474435
0.3155445456504822,0.2868412435054779,0.38522079586982727,0.001304738491480478
0.47832468152046204,0.5848674774169922,0.4973369240760803,0.0013110097612902072
0.21546457707881927,0.21464839577674866,0.22394031286239624,0.0013964225858400603
0.3009071350097656,0.37129634618759155,0.3300662636756897,0.0014388503099026367
0.4339345395565033,0.30883464217185974,0.5250966548919678,0.0015121636352366304
0.2036886066198349,0.19318635761737823,0.2158922404050827,0.0012856183936889576
0.29111889004707336,0.31474700570106506,0.293027400970459,0.001320823766115535
0.19827157258987427,0.2034812867641449,0.19884619116783142,0.0014003953614482164
0.25805386900901794,0.3693132996559143,0.3067103624343872,0.0013883939933915057
0.2572648227214813,0.2562078535556793,0.24495261907577515,0.0013093627085407433
0.2391897290945053,0.4129520356655121,0.242555171251297,0.0013841662077673823
0.29264742136001587,0.197170227766037,0.33239930868148804,0.0013664371989075108
0.4618338942527771,0.5585606098175049,0.49169060587882996,0.0012904603761981067
0.3567427098751068,0.3600797951221466,0.3990991711616516,0.0012656611716001648
0.2712551951408386,0.3171539902687073,0.3115159273147583,0.0013585378933130851
0.2740930914878845,0.27687227725982666,0.303893119096756,0.0014246417212587738
0.30007609724998474,0.33817625045776367,0.3289565145969391,0.0014630877448737344
0.22291195392608643,0.28450074791908264,0.24614836275577545,0.0014971445253752656
0.2446497529745102,0.19010256230831146,0.23957274854183197,0.0012941073735250536
0.19398431479930878,0.20873548090457916,0.19085918366909027,0.001262655784718244
0.31578609347343445,0.4253995418548584,0.34110528230667114,0.0014487290484021653
0.30660873651504517,0.35490673780441284,0.31452757120132446,0.0013047087795215657
0.3387024402618408,0.4099477231502533,0.35534873604774475,0.0012874126275675627
0.37230321764945984,0.32028892636299133,0.3851032257080078,0.0015339994540406311
0.37479111552238464,0.3666439652442932,0.3777172565460205,0.0012819033901228813
0.2386063188314438,0.20318163931369781,0.2245197296142578,0.0013549604183001206
0.24539923667907715,0.22490988671779633,0.28836438059806824,0.0015025231489618365
0.24236688017845154,0.17883212864398956,0.23106257617473602,0.001571025451696976
0.5012795925140381,0.5902844667434692,0.5425853133201599,0.0013557183933216165
0.19107863306999207,0.22984462976455688,0.21046775579452515,0.0013491757714535232
0.37877947092056274,0.43911001086235046,0.4117436408996582,0.0015178265645281878
0.5537269711494446,0.6514151096343994,0.5784151554107666,0.0015982750001212725
0.2507931590080261,0.19574493169784546,0.22848792374134064,0.0012377353618262751
0.3349127471446991,0.3754478394985199,0.32013824582099915,0.0012716154577538936
0.23296721279621124,0.2779950797557831,0.23625078797340393,0.0012848665044906237
0.3555576801300049,0.42240801453590393,0.376261442899704,0.0013816693382904255
0.17343437671661377,0.24164068698883057,0.21332360804080963,0.0013026842890388236
0.3114069700241089,0.24174372851848602,0.298918217420578,0.0015557619951809063
0.47321030497550964,0.699152410030365,0.5530315637588501,0.0014626984331965384
0.2841465473175049,0.1976890116930008,0.31279343366622925,0.0015132748347460733
0.2411925047636032,0.14056247472763062,0.2139265537261963,0.0014364280360026748
0.2893398106098175,0.29420727491378784,0.304932564496994,0.001314279800096987
0.334212064743042,0.7369934320449829,0.3804071545600891,0.0014118570925708922
0.26217296719551086,0.36289942264556885,0.2986849546432495,0.0014088970513313136
0.2039393037557602,0.2000533789396286,0.22353623807430267,0.0012965542403726488
0.2778662145137787,0.3666295111179352,0.30190619826316833,0.0013122213154297497
0.3638802766799927,0.369755357503891,0.3709672689437866,0.001381816742403754
0.2902752459049225,0.34251701831817627,0.31253206729888916,0.0016236788113306376
0.3574790954589844,0.3922390937805176,0.3824627995491028,0.001285351791567228
0.2648734748363495,0.37020179629325867,0.3053227961063385,0.0013989117379643173
0.2413426637649536,0.26461315155029297,0.2279033660888672,0.0015103509723805634
0.27726078033447266,0.273423433303833,0.2663803696632385,0.0013468246747614257
0.25323566794395447,0.29826539754867554,0.281668484210968,0.0012587958138215586
0.3066348135471344,0.2745705544948578,0.29766929149627686,0.0014822196896367972
0.46846020221710205,0.6432081460952759,0.5294569730758667,0.0014596792597934218
0.3013293743133545,0.41900354623794556,0.35463622212409973,0.001483375921581001
0.21909363567829132,0.28227707743644714,0.24884478747844696,0.0014187542313953828
0.2580033242702484,0.32255664467811584,0.2822486162185669,0.0014433815741511427
0.37084561586380005,0.36398401856422424,0.4384389817714691,0.001445068394514086
0.14451436698436737,0.19477348029613495,0.1807982325553894,0.001338252215833992
0.18449753522872925,0.22968614101409912,0.1897941380739212,0.0014065261390296345
0.22746141254901886,0.23109444975852966,0.25188887119293213,0.0015664484103603499
0.23836641013622284,0.27332133054733276,0.24681295454502106,0.001362312142112532
0.24167612195014954,0.22672659158706665,0.23798643052577972,0.0013343711535819215
0.22824861109256744,0.21610474586486816,0.2409006655216217,0.0012024672063249123
0.4423077702522278,0.5751830339431763,0.5040971636772156,0.001505577945056807
0.2361995428800583,0.21306346356868744,0.2490137219429016,0.001305523799455358
0.2384863644838333,0.3375321924686432,0.24149836599826813,0.0014059383521015758
0.2704714238643646,0.21848879754543304,0.2699459195137024,0.0013862819905400567
0.4815293848514557,0.5289605259895325,0.5131065845489502,0.0013608183373252688
0.35692575573921204,0.30941832065582275,0.3543059527873993,0.0014815582993327884
0.18058620393276215,0.17590613663196564,0.198124498128891,0.001378603358261842
0.22649803757667542,0.21621361374855042,0.22705408930778503,0.001291034328187589
0.21155382692813873,0.3447418510913849,0.2313985377550125,0.0014320225825915894
0.2503998577594757,0.2066962718963623,0.2646770775318146,0.0016292368214977848
0.7058148384094238,0.780384361743927,0.7678042650222778,0.001254896189601212
0.25463464856147766,0.24590301513671875,0.28462690114974976,0.001405397667722292
0.29269763827323914,0.3351878821849823,0.3022159934043884,0.0015278934042961218
0.2744596302509308,0.2832444906234741,0.28867998719215393,0.0012939652137736412
0.3170294165611267,0.28730881214141846,0.3145170211791992,0.0013120241781034668
0.2939318120479584,0.3280542194843292,0.3028593361377716,0.0012528623913051942
0.27744412422180176,0.3228112757205963,0.28801506757736206,0.0012847317396461053
0.3051462173461914,0.37147390842437744,0.3321056365966797,0.0013556216827263392
0.39535439014434814,0.431081622838974,0.4383150041103363,0.0014449217159721302
0.3217548727989197,0.37346428632736206,0.3402441442012787,0.0014163722013195944
0.3021593987941742,0.47461360692977905,0.3494117259979248,0.0014539102080725406
0.28482210636138916,0.27396664023399353,0.2863299250602722,0.001632767193314421
0.3357166349887848,0.3753548562526703,0.36341917514801025,0.0016450191233463411
0.21800446510314941,0.18095630407333374,0.251341313123703,0.001347377025567137
0.4350294768810272,0.4668550193309784,0.47832632064819336,0.001458802610322503
0.24919739365577698,0.2089107483625412,0.26321402192115784,0.001266685372875204
0.4351241886615753,0.47895336151123047,0.4803968667984009,0.0015725191005000853
0.44146600365638733,0.4929520785808563,0.466339647769928,0.0014498255540840357
0.358863890171051,0.45991623401641846,0.43212762475013733,0.0014463534928262675
0.19825004041194916,0.2538428008556366,0.19909963011741638,0.0014632738156851604
0.2677121162414551,0.387960821390152,0.2935134470462799,0.0015580781100461053
0.28482571244239807,0.34743624925613403,0.2734541893005371,0.001303940683986207
0.23520104587078094,0.20058877766132355,0.24518312513828278,0.0014434454439944437
0.2953071594238281,0.34253767132759094,0.30067190527915955,0.001363547625760884
0.27202075719833374,0.3878040611743927,0.2808857262134552,0.0015804779637288893
0.19250690937042236,0.16605989634990692,0.18860261142253876,0.0014255774368359703
0.36361393332481384,0.4633295238018036,0.3872048258781433,0.001282568389683414
0.2886521518230438,0.3214414417743683,0.3058260977268219,0.0012334107563742875
0.1773969531059265,0.2603646516799927,0.21087132394313812,0.0014631063772836891
0.2608622908592224,0.22376607358455658,0.27634385228157043,0.0013106167819803315
0.38414114713668823,0.4134589731693268,0.41958677768707275,0.0015283409605457276
0.2242698222398758,0.24448347091674805,0.27517229318618774,0.0013928291460681766
0.3016645610332489,0.38108745217323303,0.3214629888534546,0.001495729425705532
0.27914243936538696,0.3682157099246979,0.34389322996139526,0.0013454040663204796
0.25529158115386963,0.22612537443637848,0.2567926347255707,0.0013003913601399325
0.3486790060997009,0.33310720324516296,0.3356066644191742,0.0011834349205935976
0.3117227554321289,0.32252928614616394,0.34691232442855835,0.0013378053019933302
0.37650346755981445,0.27839985489845276,0.3822861313819885,0.0013020282273204155
0.2791941165924072,0.311172753572464,0.3088023066520691,0.0012594421028934446
0.3350030481815338,0.24315674602985382,0.38458460569381714,0.001378144253145622
0.32879123091697693,0.31431296467781067,0.3700176477432251,0.0014165050067308645
0.30246084928512573,0.3092377781867981,0.30401408672332764,0.0013874774748073538
0.24451865255832672,0.25769340991973877,0.2631441354751587,0.0014930627617344811
0.25451424717903137,0.1890605241060257,0.24809212982654572,0.0012853820889440124
0.44896450638771057,0.6189940571784973,0.46841469407081604,0.0013426257973969016
0.2816110849380493,0.37273961305618286,0.3478660583496094,0.001251542831640875
0.4370509684085846,0.6351279020309448,0.4800795316696167,0.001243092404525456
0.5435266494750977,0.6429843306541443,0.5694419145584106,0.001316498613573973
0.23091411590576172,0.16160255670547485,0.27635714411735535,0.001492615058183837
0.3002071976661682,0.3578261435031891,0.3051164150238037,0.0014134840511897593
0.2511407136917114,0.25836247205734253,0.28011080622673035,0.0014245888909414695
0.4151616394519806,0.4343239665031433,0.44162580370903015,0.0012306901040620684
0.17455467581748962,0.19319456815719604,0.19447754323482513,0.0014450215725761006
0.19007059931755066,0.24417878687381744,0.18896739184856415,0.0014472070064555037
0.30137619376182556,0.3712103068828583,0.35747647285461426,0.0013865595029139025
0.26865455508232117,0.22210049629211426,0.26446762681007385,0.0013142115647413945
0.16598385572433472,0.11810074746608734,0.15424415469169617,0.0013298552970927888
0.47833549976348877,0.6009207963943481,0.5493101477622986,0.0012481562924114564
0.4385323226451874,0.4064854681491852,0.4419747591018677,0.001390187998979726
0.26714780926704407,0.27220624685287476,0.29994910955429077,0.0013297934852864
0.29140257835388184,0.2505621910095215,0.3295574486255646,0.0014094425217171256
0.40193572640419006,0.49885374307632446,0.4026045799255371,0.0014677880192182373
0.2525703012943268,0.32006141543388367,0.26554691791534424,0.0013085717490949657
0.23730461299419403,0.22636811435222626,0.2582692801952362,0.0015109847424831532
0.2580603361129761,0.2536171078681946,0.2575920522212982,0.0012797537676175557
0.29818594455718994,0.2909970283508301,0.3019793927669525,0.0013298267470133953
0.2939397692680359,0.3129259943962097,0.31604892015457153,0.0014872378205299784
0.1924775391817093,0.2375074326992035,0.21343183517456055,0.0014159742841161208
0.2623295485973358,0.21692772209644318,0.29364126920700073,0.001470514608455411
0.262135773897171,0.23133857548236847,0.30282676219940186,0.0013000239524967741
0.3704748749732971,0.3337293267250061,0.3647092580795288,0.0013973600265869428
0.24085527658462524,0.25423532724380493,0.2591503858566284,0.0013170119469249053
0.23148128390312195,0.15725335478782654,0.2722508907318115,0.0013828428948068244
0.30993857979774475,0.3359438180923462,0.32011720538139343,0.0013634673207230715
0.3154849410057068,0.2935682237148285,0.3878602683544159,0.0014980098592794766
0.305662602186203,0.4734037518501282,0.330350399017334,0.0014045835760473169
0.34802722930908203,0.3189704418182373,0.3876684904098511,0.0014425438379312213
0.3005993962287903,0.3356277346611023,0.3436402976512909,0.0013350840731239074
0.31015339493751526,0.39585697650909424,0.33196863532066345,0.001468667786006946
0.22584833204746246,0.23706766963005066,0.26051923632621765,0.001334086692166505
0.4336659610271454,0.533090353012085,0.5158519744873047,0.001462929099471262
0.1875963658094406,0.18676961958408356,0.18294601142406464,0.0013567732906270178
0.3169134557247162,0.362726092338562,0.34662649035453796,0.0013199983631863865
0.23636412620544434,0.2260286659002304,0.2764977216720581,0.0013141539134892165
0.3707388639450073,0.48300716280937195,0.4074711501598358,0.0014724028960369174
0.3098519742488861,0.3013826906681061,0.3793826699256897,0.0013400759547671772
0.24583248794078827,0.29358577728271484,0.2830673158168793,0.0013680444763455128
0.24855151772499084,0.17051397264003754,0.23276658356189728,0.0013557355660707012
0.27934619784355164,0.31085675954818726,0.27809879183769226,0.001426783904180047
0.28257662057876587,0.30191749334335327,0.31670936942100525,0.0012795181924603713
0.17741483449935913,0.17950987815856934,0.17901892960071564,0.0013060253507964465
0.23863719403743744,0.28106215596199036,0.2466844618320465,0.0014041250467333915
0.32724231481552124,0.40751808881759644,0.3576686382293701,0.0013990097921299418
0.31356775760650635,0.28791746497154236,0.3218722641468048,0.001343810114184141
0.26154717803001404,0.28344106674194336,0.2923634946346283,0.0013361925382265718
0.25820204615592957,0.21010708808898926,0.25102704763412476,0.0013821617735094687
0.2949461340904236,0.3043535053730011,0.33077457547187805,0.0014571245530567265
0.3621346950531006,0.4419863820075989,0.43190276622772217,0.0014089232428635826
0.32541951537132263,0.23742793500423431,0.30284038186073303,0.0013267249382563817
0.2597365975379944,0.22237126529216766,0.2987469732761383,0.0012526602523517188
0.29001450538635254,0.39765748381614685,0.3136621117591858,0.0014101695716272774
0.24252964556217194,0.23143641650676727,0.28865450620651245,0.0015421544576262167
0.1941036731004715,0.21420858800411224,0.18464906513690948,0.0012739155672937964
0.5046329498291016,0.576665461063385,0.5646227598190308,0.0015757192610922589
0.5049943923950195,0.7451861500740051,0.5782715678215027,0.0014816783916054219
0.3490558862686157,0.44455766677856445,0.39104601740837097,0.0013244171873936519
0.2724264860153198,0.2928127348423004,0.2850659489631653,0.0012318948065100804
0.36057451367378235,0.3494441509246826,0.38006362318992615,0.0013050460418767566
0.23383286595344543,0.1974908411502838,0.2607083320617676,0.0014337407842564187
0.40336835384368896,0.6656234860420227,0.44160357117652893,0.0013892196506047512
0.3399254083633423,0.30594635009765625,0.3476336598396301,0.0011642837121354054
0.18679465353488922,0.2201378047466278,0.20710375905036926,0.0012688051675111927
0.1794021874666214,0.19803722202777863,0.173371821641922,0.001300874724300672
0.20718757808208466,0.21116602420806885,0.21977214515209198,0.0011524557634138128
0.2750707268714905,0.2947254776954651,0.28883886337280273,0.0014613999485077799
0.6983277201652527,0.7726538777351379,0.7573739290237427,0.0014588327767142476
0.37549808621406555,0.3865202069282532,0.38717150688171387,0.001336401671712956
0.2837832272052765,0.24634988605976105,0.30760329961776733,0.0013205141998961706
0.2653391361236572,0.3365815579891205,0.3124185800552368,0.0013631584966380262
0.2796008288860321,0.40176063776016235,0.30184927582740784,0.001244375743998742
0.22161124646663666,0.16741064190864563,0.22655624151229858,0.0012029679423680906
0.34025612473487854,0.39508602023124695,0.35827845335006714,0.0013639954283967044
0.44910529255867004,0.4465472400188446,0.49865105748176575,0.0014895213263040545
0.1530040055513382,0.1559038758277893,0.15881191194057465,0.0010694052596994439
0.22743956744670868,0.1976945996284485,0.2254684865474701,0.0012927623363684297
0.32305777072906494,0.27205708622932434,0.3739534020423889,0.0010057215779840014
0.2953519821166992,0.3315919041633606,0.3087349534034729,0.0014349780152747365
0.35932043194770813,0.3859459459781647,0.37195852398872375,0.0014593430539520187
0.20184513926506042,0.33024153113365173,0.2368817776441574,0.0014401884860672405
0.444202721118927,0.4128496050834656,0.4793063700199127,0.0014305222770505577
0.3625607490539551,0.39111384749412537,0.4311091899871826,0.0012305489716831037
0.23869499564170837,0.2598763406276703,0.2207515686750412,0.001275698695792382
0.1783171445131302,0.15710780024528503,0.18811310827732086,0.0011495607367321178
0.3303001821041107,0.3897169530391693,0.349700003862381,0.0016187253805017006
0.2553673982620239,0.24151161313056946,0.2492271363735199,0.001478590109765343
0.22103118896484375,0.22066061198711395,0.2606053352355957,0.0014344944000888556
0.18337804079055786,0.3128146827220917,0.19627805054187775,0.0013285886513026552
0.2802070379257202,0.29756036400794983,0.2965967357158661,0.0013283985059891574
0.2458977848291397,0.3264869451522827,0.24922965466976166,0.0012478316276736282
0.3287487030029297,0.3164821267127991,0.38987717032432556,0.001448510910967678
0.2095424085855484,0.45793941617012024,0.22002997994422913,0.0014466545139515058
0.1731836348772049,0.1821763813495636,0.18690131604671478,0.001365499406196977
0.2885178029537201,0.4452972114086151,0.2935711443424225,0.0012719540414105847
0.4161679744720459,0.46123993396759033,0.4340361952781677,0.0013152046048395588
0.22501562535762787,0.19166705012321472,0.2513507604598999,0.0013091432161758624
0.21169358491897583,0.2172822207212448,0.23070989549160004,0.0013507694738169214
0.2739432752132416,0.2816838324069977,0.2995280921459198,0.00130146516046296
0.2076905518770218,0.21422326564788818,0.24199622869491577,0.0013318713391563578
0.2654244601726532,0.32249608635902405,0.25406891107559204,0.0014136691455926783
0.2043454349040985,0.17923010885715485,0.19460158050060272,0.0012153536684140229
0.33405110239982605,0.559375524520874,0.34407109022140503,0.0014119911063012797
0.2601543366909027,0.26517051458358765,0.27680736780166626,0.001280468158270168
0.2848820090293884,0.20079918205738068,0.2992820739746094,0.0014960836972993407
0.17511744797229767,0.1768094152212143,0.18722550570964813,0.0015527920846293748
0.18919208645820618,0.27577924728393555,0.2284279614686966,0.0012753612454519294
0.5252540111541748,0.6995524764060974,0.551286518573761,0.0015419192397938095
0.3169415295124054,0.37864503264427185,0.33177027106285095,0.0013983270887571427
0.3981854319572449,0.4691842496395111,0.4267463684082031,0.0013304315250446102
0.2754484713077545,0.2736010253429413,0.3113355040550232,0.0013003282139234262
0.25089168548583984,0.26422157883644104,0.26098304986953735,0.0015106705501544198
0.2472173273563385,0.23785829544067383,0.2911754846572876,0.0012816864019526203
0.1763973981142044,0.16416488587856293,0.16233263909816742,0.0013848165419134723
0.267524778842926,0.18824505805969238,0.2629111111164093,0.0014008773160837367
0.1904813051223755,0.22400012612342834,0.2090120017528534,0.0014100473663083393
0.291049599647522,0.2959517538547516,0.30507156252861023,0.0014790261966397286
0.3123234212398529,0.2946874797344208,0.2977621853351593,0.0013802528710059126
0.285549521446228,0.293734610080719,0.29276546835899353,0.0013270259230802259
0.34329113364219666,0.3766803741455078,0.3791668117046356,0.0015910899903881185
0.36568883061408997,0.4687541425228119,0.40033194422721863,0.0015502007036485058
0.31831642985343933,0.4640338718891144,0.35439541935920715,0.0013845143238289332
0.3359929323196411,0.39630046486854553,0.36488643288612366,0.0013920558613744584
0.2254461795091629,0.2734624445438385,0.22901861369609833,0.00122047981379045
0.2626388967037201,0.1839926838874817,0.24884051084518433,0.0011776132605274313
0.2828735113143921,0.2822958827018738,0.3196170926094055,0.0015094593653940465
0.2803119122982025,0.32708102464675903,0.3063250482082367,0.0013837239560034846
0.222950279712677,0.1464569866657257,0.2640165388584137,0.0013100288026242377
0.26652127504348755,0.46997278928756714,0.2847314476966858,0.0014090893512762898
0.5470909476280212,0.7017345428466797,0.5791240930557251,0.0014437670942311653
0.15703818202018738,0.19332332909107208,0.1774332970380783,0.0014862828300893824
0.15870660543441772,0.16808199882507324,0.17449328303337097,0.0014166899378232594
0.3702319860458374,0.5850673913955688,0.39015626907348633,0.0012846228785556755
0.29470351338386536,0.3002830147743225,0.330070823431015,0.0014812830253986278
0.25699424743652344,0.29675978422164917,0.2849341630935669,0.0015072804067525311
0.23754101991653442,0.21904589235782623,0.2315867692232132,0.0014630337931844097
0.33189693093299866,0.27469944953918457,0.3528837561607361,0.0013020375794261312
0.34422627091407776,0.32166531682014465,0.3643649220466614,0.0015266652837306717
0.32762235403060913,0.3257766664028168,0.3357224464416504,0.0012864274388687128
0.23200225830078125,0.20316669344902039,0.2801963686943054,0.0012469094518308198
0.2780005633831024,0.2566711902618408,0.27687570452690125,0.0015256097565772395
0.2279846966266632,0.2227797508239746,0.2658647298812866,0.0013193959328767556
0.29569804668426514,0.21658386290073395,0.3369559645652771,0.0013070236742342106
0.2994265556335449,0.28838083148002625,0.29479581117630005,0.0013481074542171332
0.3206009864807129,0.2595846354961395,0.34028422832489014,0.0013510538297173448
0.33615759015083313,0.2683701813220978,0.3930085301399231,0.0013338123195752575
0.2570706903934479,0.2412763386964798,0.2827170193195343,0.0012852925218024
0.22970256209373474,0.2254103422164917,0.2414563000202179,0.0014239926240143597
0.28008487820625305,0.3234911561012268,0.2906069755554199,0.0013790213047065363
0.2276259958744049,0.2606835663318634,0.23288878798484802,0.0014797411132706972
0.2818725109100342,0.2746482193470001,0.32826855778694153,0.0012920518167396757
0.23011907935142517,0.304172158241272,0.23544958233833313,0.001372512852370911
0.2741445004940033,0.2941533625125885,0.2899968922138214,0.001157304434871526
0.2422967255115509,0.20815180242061615,0.2638591527938843,0.0013039315946555493
0.1787663847208023,0.18682150542736053,0.18359728157520294,0.0012065082092457056
0.2507537603378296,0.2621629536151886,0.3017071485519409,0.001273925456469011
0.2779017984867096,0.3359929919242859,0.27820906043052673,0.0014182759545887302
0.3207562565803528,0.35566624999046326,0.3656158149242401,0.0013432270281330345
0.25116080045700073,0.2556326985359192,0.24980325996875763,0.001271896631467805
0.4557900130748749,0.42623087763786316,0.48309341073036194,0.0014696512471633592
0.4406532049179077,0.46013814210891724,0.4441278874874115,0.001554429089975568
0.19355930387973785,0.3066444993019104,0.1929987072944641,0.0014307261785892083
0.22427940368652344,0.18667899072170258,0.23369693756103516,0.0014659394776306983
0.22395989298820496,0.22523145377635956,0.26011988520622253,0.0014152514676403507
0.17813462018966675,0.20078258216381073,0.1760837584733963,0.0012404519313419869
0.27009591460227966,0.3015556037425995,0.3051029443740845,0.0013200418793068744
0.36759570240974426,0.5209289193153381,0.4028431475162506,0.0014941035058297848
0.2163538783788681,0.2882409989833832,0.20912966132164001,0.0013931516717758405
0.3077337145805359,0.28690099716186523,0.33872246742248535,0.0013352096016907436
0.46453356742858887,0.6722633838653564,0.5484104156494141,0.0013956898097006792
0.17655818164348602,0.3006906509399414,0.19313232600688934,0.0012007781301042384
0.2815767228603363,0.21258452534675598,0.2755764126777649,0.001522830530949066
0.2382238358259201,0.2588176429271698,0.260969877243042,0.0012167550030576253
0.24256585538387299,0.44737499952316284,0.2800156772136688,0.001325469919982731
0.31979525089263916,0.43723395466804504,0.3515942096710205,0.0013992113822957378
0.19339747726917267,0.13945330679416656,0.21278025209903717,0.0012917531101795288
0.313520610332489,0.4814373254776001,0.3465496301651001,0.0013519351499217444
0.15923000872135162,0.1603061854839325,0.1473659873008728,0.0012563184880633705
0.28431436419487,0.2352105677127838,0.28586429357528687,0.0012707764479383346
0.24875815212726593,0.17967161536216736,0.24009616672992706,0.0013440524237287538
0.2842428386211395,0.3420170545578003,0.30509981513023376,0.001259485333653627
0.3493538796901703,0.24959059059619904,0.33842629194259644,0.0013566058727840216
0.25502070784568787,0.28439852595329285,0.2867391109466553,0.0015325116228340325
0.3807779848575592,0.42309609055519104,0.42028748989105225,0.0013988662780764806
0.2020607590675354,0.18179942667484283,0.2268831729888916,0.0014657557406257493
0.3564821183681488,0.5305256247520447,0.3884231746196747,0.0014809664032270774
0.20053932070732117,0.1843985766172409,0.2546069622039795,0.0014892286807148577
0.31431952118873596,0.36995986104011536,0.3290479779243469,0.001414219693061011
0.2368963658809662,0.2341526597738266,0.26478686928749084,0.0014040695239848121
0.2901410758495331,0.33259162306785583,0.2996158301830292,0.0014205058368521868
0.22125326097011566,0.18882673978805542,0.21032500267028809,0.001237355901369439
0.36110761761665344,0.39958322048187256,0.44464027881622314,0.0015063475309281245
0.238441601395607,0.3279213607311249,0.2579558491706848,0.0012901732373329236
0.42915406823158264,0.6111745238304138,0.49324744939804077,0.0013527571513770862
0.34503310918807983,0.7948850393295288,0.40222880244255066,0.0014319291581210794
0.22704137861728668,0.25996699929237366,0.26420143246650696,0.0012575501321744193
0.2801884710788727,0.29255494475364685,0.27186012268066406,0.0015521635691251882
0.19291815161705017,0.18694210052490234,0.18328379094600677,0.0013637787380202612
0.286272257566452,0.3731551170349121,0.28757423162460327,0.0013983458665351532
0.24729089438915253,0.210312157869339,0.244215726852417,0.001221053857951964
0.24471066892147064,0.2278425097465515,0.26753368973731995,0.0013270397729572049
0.3427240550518036,0.4657021760940552,0.3565036654472351,0.0014530840021607953
0.2410867065191269,0.16944493353366852,0.2176354080438614,0.0011656430866980978
0.42220035195350647,0.5518317818641663,0.4538736939430237,0.001153218673400576
0.2833534777164459,0.2757294476032257,0.3248744010925293,0.0011572844491605711
0.35423746705055237,0.39053255319595337,0.39070940017700195,0.0013823604405883
0.22930018603801727,0.23606429994106293,0.27085521817207336,0.0013704171900052083
0.37528178095817566,0.315175324678421,0.3609306514263153,0.0014131368985981641
0.2263994812965393,0.29703766107559204,0.24909371137619019,0.001309734212668659
0.20368070900440216,0.16896289587020874,0.19835248589515686,0.001277591942243722
0.16659076511859894,0.19177621603012085,0.17110824584960938,0.0014214901461205693
0.32009047269821167,0.4561102092266083,0.3350822925567627,0.0012910980038223197
0.32567691802978516,0.37316370010375977,0.32255858182907104,0.001371930483975116
0.21621182560920715,0.2568940818309784,0.24999511241912842,0.0011931450936030943
0.2406102865934372,0.37414559721946716,0.2893902659416199,0.0014099916125960776
0.24281971156597137,0.22178594768047333,0.2327682375907898,0.0012367137152570471
0.28997114300727844,0.26307258009910583,0.2875712513923645,0.001309010889153562
0.5572546720504761,0.7882789373397827,0.5982919931411743,0.0013537608564324355
0.3680146336555481,0.4737577736377716,0.37952131032943726,0.0013617899036987553
0.2136756032705307,0.24625349044799805,0.21815769374370575,0.0014509602609329103
0.5484011173248291,0.7809089422225952,0.5827510952949524,0.0013589700853105149
0.40240636467933655,0.415441632270813,0.48775339126586914,0.0015286223732762485
0.21628616750240326,0.17388375103473663,0.22495149075984955,0.0012591484776586072
0.3135279417037964,0.37814125418663025,0.319786012172699,0.0014217839962909582
0.216187983751297,0.1932627558708191,0.2210681438446045,0.0012652809468105984
0.24084381759166718,0.29917943477630615,0.26491332054138184,0.0013967865040095016
0.26575157046318054,0.23525719344615936,0.24974402785301208,0.0014731555330575812
0.4568069577217102,0.43833276629447937,0.5144569873809814,0.0013988652651631321
0.3253576457500458,0.3133517801761627,0.32875773310661316,0.0013815205082805498
0.2535944879055023,0.34719640016555786,0.2762499153614044,0.001492208553630309
0.24661818146705627,0.23014602065086365,0.25245192646980286,0.0014254459408157526
0.27309533953666687,0.26501134037971497,0.3403039574623108,0.00124433767228362
0.2436419278383255,0.238006129860878,0.2745084762573242,0.001542254098137743
0.23869730532169342,0.2850016951560974,0.2691069543361664,0.0013060748368190001
0.3515927493572235,0.30332857370376587,0.37638360261917114,0.0013556289494850837
0.2905444800853729,0.38839852809906006,0.31590256094932556,0.0015915576563992027
0.28911128640174866,0.29729747772216797,0.31203141808509827,0.0013419819984681434
0.2557827830314636,0.27778834104537964,0.28203141689300537,0.0013884023095494498
0.18937169015407562,0.15464557707309723,0.19936908781528473,0.00122457452722155
0.3502851128578186,0.36590659618377686,0.36718130111694336,0.0012452204996921139
0.32957255840301514,0.4014589786529541,0.37231242656707764,0.0014791981917708368
0.3546375036239624,0.3759411871433258,0.383947491645813,0.0015044927201377065
0.21754147112369537,0.28489208221435547,0.26564761996269226,0.0013315060697358385
0.1901482343673706,0.17340190708637238,0.18939873576164246,0.0012835089698623027
0.2827405035495758,0.302121102809906,0.3294658660888672,0.0013018688995227743
0.2200811207294464,0.2826140224933624,0.2174728959798813,0.0013773372814299488
0.3208329677581787,0.3410753309726715,0.3039213716983795,0.0012370322778903066
0.21171768009662628,0.1752430945634842,0.20759153366088867,0.001312844580163607
0.2817327082157135,0.26771387457847595,0.31503191590309143,0.001416481148284343
0.3933894634246826,0.40377870202064514,0.38863056898117065,0.0013924403817091925
0.4567347466945648,0.2538626194000244,0.5340959429740906,0.0014339633032336408
0.26916253566741943,0.2633517384529114,0.2521528899669647,0.0013703546683343241
0.2678303122520447,0.48948124051094055,0.2773992717266083,0.0014117588270829609
0.2804469168186188,0.2868792712688446,0.2711257338523865,0.0012472864512014705
0.3650076389312744,0.5567646622657776,0.3933963179588318,0.0013827354363717972
0.22038640081882477,0.1661762148141861,0.24855881929397583,0.001303707873386102
0.2688240110874176,0.29809513688087463,0.27497491240501404,0.0014948336173873737
0.1972305327653885,0.15614324808120728,0.2061995416879654,0.0011824379445208625
0.5139418840408325,0.5568456649780273,0.560998797416687,0.0014485668178801996
0.26479071378707886,0.35093051195144653,0.2596851885318756,0.0013243980953456757
0.32221391797065735,0.5143195986747742,0.3562261164188385,0.0014028566741055857
0.31838107109069824,0.30298563838005066,0.35180485248565674,0.0013341937322027036
0.25511443614959717,0.2786807715892792,0.2895931601524353,0.0015243384378696614
0.4078165888786316,0.5832986235618591,0.4512772560119629,0.0013339171747602965
0.18785090744495392,0.2653876543045044,0.1986323446035385,0.0015916965036681422
0.2815377712249756,0.4384974539279938,0.28150227665901184,0.0014243435213808844
0.26267266273498535,0.2909800708293915,0.29650816321372986,0.0012680971212331762
0.2048405259847641,0.13373889029026031,0.19573239982128143,0.0012131668593478083
0.39658764004707336,0.5900264978408813,0.42574959993362427,0.0015657150056569086
0.3670699894428253,0.371756374835968,0.3913346529006958,0.0012845688218378446
0.34488123655319214,0.49804943799972534,0.3520070016384125,0.001360019577211035
0.2786177098751068,0.38004207611083984,0.2819986343383789,0.0013247724757524627
0.3443157970905304,0.47625014185905457,0.3676826059818268,0.0015507444444270867
0.249098002910614,0.29274213314056396,0.29311037063598633,0.001481157628618147
0.28953269124031067,0.3381396532058716,0.3386121690273285,0.0013346422293212998
0.3786732852458954,0.3839476406574249,0.4101364314556122,0.0016034272045272432
0.3170185387134552,0.3894715905189514,0.3546220660209656,0.0015949614887196327
0.33196425437927246,0.39392802119255066,0.3745895028114319,0.001274318283519551
0.25708484649658203,0.2120315432548523,0.2521565854549408,0.0013348770200273564
0.36489251255989075,0.5575290322303772,0.38965386152267456,0.001688408737773591
0.2271425575017929,0.24704509973526,0.2269299179315567,0.0013395487234253822
0.2766447961330414,0.4043198227882385,0.32044875621795654,0.0013245552349749011
0.3994221091270447,0.6197821497917175,0.4309307932853699,0.0015131424257159027
0.25816628336906433,0.32488325238227844,0.25138211250305176,0.0011696079623679542
0.33297616243362427,0.2971527874469757,0.38645684719085693,0.001485237598863138
0.2729571461677551,0.2553384304046631,0.27907368540763855,0.0014295048908743427
0.18889597058296204,0.22110499441623688,0.20216630399227142,0.0013684630553037862
0.3314864933490753,0.3448200821876526,0.40217119455337524,0.0013900532315197676
0.4230651557445526,0.2789647579193115,0.4274752140045166,0.001438962564697546
0.3129827082157135,0.3136891722679138,0.3122093081474304,0.0012649069698272555
0.28386741876602173,0.310528963804245,0.2855531573295593,0.0013407016656089275
0.28085845708847046,0.3386704921722412,0.3225906491279602,0.0013304435843415339
0.5119789242744446,0.7782807946205139,0.5165864825248718,0.0012598391152580978
0.3245733082294464,0.2985822856426239,0.37145042419433594,0.0013845949778885074
0.27088087797164917,0.32876864075660706,0.2886713147163391,0.0013893656978158227
0.31351345777511597,0.4076114594936371,0.3367401659488678,0.0013921924340213148
0.29927369952201843,0.30558255314826965,0.3404366374015808,0.0014925107749071188
0.35232290625572205,0.290761798620224,0.40506261587142944,0.0013998874532172394
0.2346082627773285,0.3214712142944336,0.2863166928291321,0.0012625708809297935
0.23456694185733795,0.21445529162883759,0.2168065905570984,0.001354193885408029
0.2762313485145569,0.25619933009147644,0.30611297488212585,0.001246612197049283
0.276345819234848,0.39698436856269836,0.33046555519104004,0.001316157103434197
0.34318119287490845,0.3126259446144104,0.35279563069343567,0.0013655171402903977
0.1922198385000229,0.2522050738334656,0.20508573949337006,0.001241046707767891
0.3147108256816864,0.2592620253562927,0.3659474849700928,0.0014679184015892516
0.21697227656841278,0.21411371231079102,0.23522135615348816,0.0013128767261835453
0.2990584075450897,0.2515779435634613,0.35475659370422363,0.0012641646012844132
0.26915422081947327,0.37085795402526855,0.26709651947021484,0.0013683065331793638
0.2386123538017273,0.2696821987628937,0.2649231553077698,0.0013952336649661393
0.24431300163269043,0.26738598942756653,0.2661125063896179,0.0012371453755610294
0.24612049758434296,0.2524116635322571,0.24219892919063568,0.0014733475679967944
0.3954063355922699,0.40685638785362244,0.4195704758167267,0.0014914175405539008
0.31264105439186096,0.29557251930236816,0.3545891344547272,0.001362382989874521
0.268074095249176,0.2561050057411194,0.3052472472190857,0.0013608306804309325
0.31252095103263855,0.21816685795783997,0.3009945750236511,0.0014949867885221111
0.22391881048679352,0.23533140122890472,0.24155764281749725,0.0014295715635136831
0.26426512002944946,0.19876521825790405,0.2965749502182007,0.0012424339686287298
0.4172607660293579,0.5878758430480957,0.4299260675907135,0.0017521811163009656
0.37926048040390015,0.4105139970779419,0.4450601637363434,0.001266725951576537
0.3287227749824524,0.4389056861400604,0.3292105495929718,0.0013333672308633129
0.27065905928611755,0.2769102156162262,0.2992416322231293,0.0014655356397255113
0.313020795583725,0.28381189703941345,0.3069326877593994,0.001320735193524228
0.33853358030319214,0.3828475773334503,0.3618887960910797,0.0014476752906911689
0.33723413944244385,0.34394586086273193,0.39776068925857544,0.001344332652212132
0.432807594537735,0.44675230979919434,0.46652302145957947,0.0014240664913499593
0.229718878865242,0.17362920939922333,0.2246248424053192,0.0014897647625152358
0.41787129640579224,0.618671178817749,0.4606345295906067,0.001502287878713419
0.4271094501018524,0.321536123752594,0.4426747262477875,0.0014094415226558396
0.27585354447364807,0.18606655299663544,0.26215511560440063,0.001222255867034756
0.23575688898563385,0.2236914187669754,0.23713505268096924,0.0012640615113623543
0.22970667481422424,0.23097379505634308,0.2213774174451828,0.0012829463008189289
0.3569950759410858,0.40679895877838135,0.36477991938591003,0.0013023568108782631
0.22395454347133636,0.17277097702026367,0.2576070725917816,0.0009428258205671367
0.21196265518665314,0.3216465413570404,0.2155466079711914,0.0015430206792812263
0.3898855149745941,0.31603410840034485,0.45473092794418335,0.0013791378138894282
0.2603894770145416,0.2205810844898224,0.2804974913597107,0.001482701550933351
0.4517437517642975,0.5523631572723389,0.5043092370033264,0.0016157909563240319
0.2698485255241394,0.2542401850223541,0.29899469017982483,0.0014314640904433211
0.29101142287254333,0.2958095669746399,0.2993811368942261,0.0012672492851405993
0.3381431996822357,0.4355086386203766,0.36046189069747925,0.001288147966549457
0.18588906526565552,0.14550413191318512,0.1828172355890274,0.0012769632683005592
0.3797416687011719,0.33564943075180054,0.3912999629974365,0.001195903286787827
0.24644383788108826,0.44185274839401245,0.2411440908908844,0.0012536653679611313
0.3882923126220703,0.46335893869400024,0.4414631724357605,0.0014352465289108921
0.26758602261543274,0.2686651051044464,0.2526910603046417,0.0013862935564600643
0.2590480148792267,0.3243483304977417,0.28714269399642944,0.0013109099117161254
0.4324011206626892,0.6405467987060547,0.4571395218372345,0.001473350599010495
0.2698187232017517,0.35216376185417175,0.27084052562713623,0.0013690633650796267
0.17007246613502502,0.17065204679965973,0.18577997386455536,0.0012532846023295765
0.3248966336250305,0.3321715295314789,0.3520309031009674,0.001396399587431799
0.21015098690986633,0.19184142351150513,0.23244445025920868,0.0014144719133979966
0.25803205370903015,0.33051326870918274,0.25503382086753845,0.0014829325587933644
0.20901037752628326,0.21805185079574585,0.2174701690673828,0.0013191882300579935
0.28676363825798035,0.13265103101730347,0.32219740748405457,0.0010859671232877838
0.2436543107032776,0.2178420126438141,0.2542693316936493,0.0014137899128429418
0.2515329420566559,0.172041118144989,0.2996969223022461,0.0013960265591144625
0.18833282589912415,0.20942798256874084,0.215580552816391,0.0013882398084060015
0.2525230944156647,0.16462324559688568,0.25681668519973755,0.0014070009181095034
0.2765371799468994,0.4032716751098633,0.3185451030731201,0.001446727999883951
0.3096393346786499,0.3682505786418915,0.3653615713119507,0.0012845171470869867
0.25119978189468384,0.36046746373176575,0.2533330023288727,0.001327334070921182
0.25581565499305725,0.26290860772132874,0.32660233974456787,0.0015045006025218893
0.3088184893131256,0.3626510202884674,0.3604491949081421,0.0014254248571160422
0.3353973627090454,0.34733209013938904,0.3852331340312958,0.0014192596174489663
0.3345704972743988,0.4109554588794708,0.38907262682914734,0.0014259393174497256
0.3180862367153168,0.30871033668518066,0.33380594849586487,0.0013089530768072655
0.2262057214975357,0.21231989562511444,0.2406163513660431,0.00144832429753775
0.4250634014606476,0.6918559074401855,0.46456918120384216,0.0014728568955921935
0.4112538695335388,0.4120989739894867,0.45889630913734436,0.0014338082348430308
0.24695511162281036,0.19586166739463806,0.23623308539390564,0.0013909664898455725
0.14939071238040924,0.144239604473114,0.15934711694717407,0.0011326234850022481
0.25280559062957764,0.29921242594718933,0.29683318734169006,0.0014898185139795724
0.34834855794906616,0.39076095819473267,0.38749995827674866,0.0016010213388770876
0.2871547341346741,0.3105037808418274,0.3168145716190338,0.001397052578809853
0.24880680441856384,0.21025113761425018,0.26262274384498596,0.0013217416032954485
0.38923752307891846,0.33543387055397034,0.4280371367931366,0.0012259185379201937
0.38509172201156616,0.42201223969459534,0.41119885444641113,0.0012729883576454621
0.2534209191799164,0.28700560331344604,0.23862358927726746,0.0014967505936986213
0.2811930775642395,0.2035025805234909,0.31236836314201355,0.0013355651123271818
0.3967238664627075,0.4258561134338379,0.4229137599468231,0.0013403304814964035
0.7306512594223022,1.0641313791275024,0.8107251524925232,0.0014658588518722975
0.26312005519866943,0.18612182140350342,0.24921582639217377,0.0012741769153754455
0.2853301465511322,0.22775258123874664,0.31939244270324707,0.001105792632361189
0.32516106963157654,0.4963673949241638,0.3700091242790222,0.0013592174173153253
0.18426421284675598,0.15586437284946442,0.2259475439786911,0.0012111553576798517
0.2112613171339035,0.24346034228801727,0.23630750179290771,0.0014712625858516583
0.26210278272628784,0.21716374158859253,0.26478174328804016,0.0012194360907167741
0.4574485123157501,0.49724701046943665,0.4889316260814667,0.001549657220417211
0.22868314385414124,0.34609153866767883,0.21099364757537842,0.0014281156801832632
0.23286934196949005,0.1812724471092224,0.22375920414924622,0.0013097793469110657
0.45036736130714417,0.34083905816078186,0.45373642444610596,0.0011881600534083584
0.2951824963092804,0.3823457956314087,0.3234156370162964,0.0013853355766032414
0.5635035634040833,0.5769233107566833,0.612849771976471,0.0014165875110397734
0.21040578186511993,0.21763275563716888,0.22637967765331268,0.0013386928611477552
0.2547588348388672,0.23923400044441223,0.2378353476524353,0.0014635358014256268
0.4061206579208374,0.28672853112220764,0.39660540223121643,0.0014212277212887672
0.2792828381061554,0.34169191122055054,0.30173420906066895,0.0012983269758541109
0.2826528251171112,0.2619439661502838,0.299540251493454,0.0014129136603835972
0.264813631772995,0.24544459581375122,0.3064827024936676,0.0012669900234711868
0.22530947625637054,0.30638617277145386,0.25846704840660095,0.0013350832845023032
0.36401456594467163,0.35907480120658875,0.3824130892753601,0.0014789154670120407
0.4249918460845947,0.5324174761772156,0.4848495423793793,0.0018973076150568743
0.30438777804374695,0.2720922827720642,0.3400479853153229,0.0011954843736956444
0.20608793199062347,0.23400934040546417,0.20386949181556702,0.0015663329667417623
0.26736706495285034,0.29719680547714233,0.26423534750938416,0.0012622687788250598
0.28839123249053955,0.27132099866867065,0.27717524766921997,0.0013667858804711356
0.20202498137950897,0.2228527069091797,0.2363852858543396,0.0013694137683193212
0.2388196736574173,0.25793254375457764,0.22774183750152588,0.0012154567926831938
0.4250366687774658,0.4395897686481476,0.45663249492645264,0.0013701847735918995
0.45741626620292664,0.6336076259613037,0.470602422952652,0.001432341506248183
0.24179275333881378,0.270961195230484,0.24750222265720367,0.0014274083010850907
0.2960663139820099,0.3155580759048462,0.2923516035079956,0.0012903070733801256
0.2715211510658264,0.27904269099235535,0.26463016867637634,0.001265033308669267
0.288331001996994,0.24131494760513306,0.28963717818260193,0.0014081768803340402
0.23794656991958618,0.1827305555343628,0.25800445675849915,0.0013396633032543492
0.29540395736694336,0.3631615936756134,0.3050259053707123,0.0013876962315502418
0.21466051042079926,0.3337470293045044,0.21196138858795166,0.0012402812745740607
0.23093213140964508,0.21576152741909027,0.23663178086280823,0.001498164154647313
0.28768324851989746,0.36015838384628296,0.2888394296169281,0.0014022912532589682
0.24807871878147125,0.17495210468769073,0.24351324141025543,0.0013510590534855738
0.23177897930145264,0.18706145882606506,0.23688054084777832,0.0014350304346620619
0.2070605754852295,0.20291773974895477,0.2193853259086609,0.0012212406147337376
0.20794931054115295,0.2707765996456146,0.20984138548374176,0.0013426633731643603
0.29894036054611206,0.4785686731338501,0.3096299469470978,0.0013481822014880602
0.33516138792037964,0.34397247433662415,0.3816380798816681,0.0015236670646359032
0.30506616830825806,0.2810974717140198,0.35085928440093994,0.0013214349496531615
0.3137466609477997,0.28689250349998474,0.33132466673851013,0.0014095480888286647
0.29295945167541504,0.30851075053215027,0.2817336916923523,0.0013907407592499092
0.32068514823913574,0.38644281029701233,0.3873142600059509,0.0014778092208409552
0.1963147222995758,0.23533718287944794,0.19019168615341187,0.0014154999302494365
0.2655507028102875,0.25195327401161194,0.2750275731086731,0.0015100949249527067
0.33590057492256165,0.39863458275794983,0.3413655757904053,0.0012714461736798297
0.2730189561843872,0.24949420988559723,0.27330225706100464,0.001213094320928249
0.24924421310424805,0.20810601115226746,0.3004903495311737,0.001452095398576288
0.28453144431114197,0.28779518604278564,0.3006955683231354,0.0013437954280729407
0.29876530170440674,0.31756535172462463,0.32308298349380493,0.0013221185777886552
0.317123681306839,0.298892080783844,0.3839632272720337,0.001391151601411697
0.21602307260036469,0.33222073316574097,0.2106180042028427,0.0013979955600517252
0.3697093725204468,0.3210982084274292,0.400120347738266,0.0013875608943712439
0.4462219178676605,0.5914227366447449,0.4580603837966919,0.0013045837318432663
0.247004896402359,0.302481085062027,0.27625831961631775,0.001428556663882013
0.2617671489715576,0.3161223530769348,0.27473708987236023,0.0013186323128019505
0.2546826899051666,0.2387617975473404,0.299929678440094,0.0012732307008665878
0.2381952404975891,0.18021368980407715,0.2199673354625702,0.0012955536872524146
0.4222859740257263,0.4619654417037964,0.43667638301849365,0.0013543481403416973
0.27200964093208313,0.40346837043762207,0.28613680601119995,0.0014530661614311888
0.21713560819625854,0.23504573106765747,0.22878167033195496,0.001233632342850688
0.20064672827720642,0.1980101615190506,0.2206043303012848,0.0014141300992063727
0.22291414439678192,0.2556267976760864,0.2463223934173584,0.0012877063742678153
0.36855998635292053,0.3557867705821991,0.41946035623550415,0.0015666186342246761
0.21958516538143158,0.16710110008716583,0.24792857468128204,0.001279536371204217
0.19973519444465637,0.17390984296798706,0.23066315054893494,0.0013519121406207766
0.28326287865638733,0.36557233333587646,0.324972927570343,0.0013539296207117125
0.25500085949897766,0.20769502222537994,0.2561841905117035,0.0012623661632165733
0.31836193799972534,0.31324055790901184,0.3652716279029846,0.0016057546433348518
0.28907284140586853,0.1922174096107483,0.27544814348220825,0.00152417160034815
0.4637698233127594,0.47043702006340027,0.47731122374534607,0.0014826263505952548
0.24073898792266846,0.25622230768203735,0.2629595100879669,0.0014473550378390195
0.3053938150405884,0.350577712059021,0.33043423295021057,0.001306349419688539
0.42062047123908997,0.35394996404647827,0.42734935879707336,0.001267310586915911
0.26259246468544006,0.24807460606098175,0.26994436979293823,0.0013063297671427787
0.2878028154373169,0.48750871419906616,0.29971086978912354,0.001350720636285878
0.2811140716075897,0.298124223947525,0.28484076261520386,0.0012050561575788097
0.233272522687912,0.17702631652355194,0.2360333949327469,0.0012791217942607809
0.19909408688545227,0.25767982006073,0.22293761372566223,0.0012925635412402812
0.3744492530822754,0.45075416564941406,0.4133390486240387,0.001471348921019338
0.23478125035762787,0.2862970232963562,0.27576372027397156,0.0012055910695505136
0.29799047112464905,0.37487509846687317,0.3221462368965149,0.001540873419495812
0.3575820028781891,0.35790878534317017,0.38222020864486694,0.0013087484995812735
0.2386798858642578,0.2163218855857849,0.2901279032230377,0.0013170067656628887
0.23807434737682343,0.19107487797737122,0.2260441780090332,0.0013325491797168733
0.21108485758304596,0.17923206090927124,0.19979597628116608,0.0012714099082902154
0.276470422744751,0.3732590973377228,0.31325870752334595,0.0016536601668395738
0.22479183971881866,0.22304855287075043,0.22259293496608734,0.0012037505414011702
0.26779496669769287,0.29961201548576355,0.28308385610580444,0.0014382707943378149
0.32352596521377563,0.3435856103897095,0.3554154634475708,0.0014509913362031812
0.20513632893562317,0.20100820064544678,0.2006782591342926,0.0012543324654955732
0.22774524986743927,0.3603222370147705,0.27532878518104553,0.0013895961028948657
0.18720895051956177,0.14361357688903809,0.1762230396270752,0.001335015937943634
0.425066202878952,0.4587986469268799,0.4999622404575348,0.001251452687244988
0.27864471077919006,0.3228917717933655,0.31903889775276184,0.001497963842947472
0.22220873832702637,0.166489377617836,0.21904370188713074,0.001294733589415979
0.2557770609855652,0.2583247721195221,0.3157580494880676,0.0015031841798044748
0.17795653641223907,0.20471806824207306,0.21279630064964294,0.0015063516120026623
0.26412102580070496,0.38116976618766785,0.24695417284965515,0.0013907436072255568
0.31733644008636475,0.3124125003814697,0.3177691102027893,0.0012112586306092085
0.20133961737155914,0.19156748056411743,0.21406744420528412,0.0014057647922857516
0.3706735074520111,0.3659825325012207,0.3848830759525299,0.0014153432272795059
0.32015693187713623,0.3072335720062256,0.32244768738746643,0.001326296300705873
0.18604536354541779,0.14412491023540497,0.17298524081707,0.0010918511875571669
0.26617467403411865,0.2637979984283447,0.28732702136039734,0.001581932990303227
0.3294888138771057,0.36390066146850586,0.3226945400238037,0.001113349656617286
0.34478509426116943,0.36922430992126465,0.34304311871528625,0.001373036167762153
0.38241448998451233,0.4482480585575104,0.41137486696243286,0.0013920267647965416
0.32225561141967773,0.26641109585762024,0.3684942424297333,0.001238936075168324
0.2324739396572113,0.20942291617393494,0.21655823290348053,0.0012798551780651571
0.27408796548843384,0.20945219695568085,0.2638545036315918,0.0014426787722797557
0.24660274386405945,0.1985408216714859,0.2542422115802765,0.0012929027649605993
0.3627309501171112,0.4352130591869354,0.360811322927475,0.0013677003690603128
0.33244043588638306,0.4385482370853424,0.33658936619758606,0.0014310609357433574
0.29459348320961,0.2883457541465759,0.2922348380088806,0.0013248762003671875
0.265646755695343,0.32656437158584595,0.26012393832206726,0.0015693398111029263
0.6286653876304626,0.7029458284378052,0.665343701839447,0.001608792402049629
0.3118396997451782,0.3240002989768982,0.34099963307380676,0.0014085840770809027
0.1978694498538971,0.23793955147266388,0.20094241201877594,0.0011914599563849204
0.5775140523910522,0.7266854047775269,0.6237318515777588,0.001473193963640195
0.33068811893463135,0.5517966151237488,0.3219262957572937,0.0013709830457852847
0.23346607387065887,0.1595027893781662,0.20945638418197632,0.001344577192001248
0.2760477662086487,0.25919923186302185,0.31285154819488525,0.001429614268887972
0.29832619428634644,0.27970951795578003,0.34732696413993835,0.00135070666374903
0.26798495650291443,0.49785488843917847,0.2762947678565979,0.0013909095997352507
0.24530816078186035,0.25011366605758667,0.27659517526626587,0.0014875079588181183
0.31879734992980957,0.44279077649116516,0.3141607344150543,0.0014620064828782008
0.2833387553691864,0.2539308965206146,0.32061272859573364,0.001404050390912141
0.2147194743156433,0.1593324989080429,0.18728390336036682,0.0013770642859094475
0.28483477234840393,0.21581117808818817,0.2655840516090393,0.001215519090077152
0.32452741265296936,0.243834987282753,0.37437087297439575,0.0011458466488275987
0.43322834372520447,0.574949324131012,0.460628867149353,0.0015133144572601943
0.22532536089420319,0.2207266241312027,0.22386613488197327,0.0011937714672645122
0.20139369368553162,0.3679889440536499,0.21210877597332,0.001329358666812615
0.237815260887146,0.2273910641670227,0.2379370927810669,0.0013086072559907276
0.3618643581867218,0.3201005160808563,0.36710822582244873,0.0012063836686894427
0.27811914682388306,0.3369777202606201,0.2774598002433777,0.0012021879797489508
0.2796820104122162,0.2803620398044586,0.3038720190525055,0.0011396073788388817
0.2314414381980896,0.30855047702789307,0.2519747018814087,0.001417496096841941
0.20137211680412292,0.19917874038219452,0.24782225489616394,0.0014742334831984736
0.31773146986961365,0.457023561000824,0.3049044609069824,0.0014989467148785439
0.2232520878314972,0.21807320415973663,0.25897660851478577,0.0014303737916917722
0.4195101261138916,0.4659262001514435,0.4332130551338196,0.0013194228453101656
0.23492763936519623,0.16884641349315643,0.226926788687706,0.00153793332226874
0.28126418590545654,0.27945786714553833,0.3149605691432953,0.0014039832269024512
0.2874448597431183,0.3595726191997528,0.2885552644729614,0.0015366073854084985
0.21593627333641052,0.18662874400615692,0.2579886019229889,0.0012818854924403246
0.38046005368232727,0.6184586882591248,0.40194809436798096,0.0014426340608922567
0.2405339628458023,0.20738549530506134,0.22361049056053162,0.001332997207980496
0.16588254272937775,0.13950400054454803,0.15328511595726013,0.0012462170588704046
0.3114014267921448,0.34117764234542847,0.36039504408836365,0.0013668394960215388
0.19443358480930328,0.21103405952453613,0.20335282385349274,0.0013096836676345443
0.2738748788833618,0.3853587806224823,0.32294851541519165,0.0015563535378214565
0.2834458351135254,0.30845940113067627,0.30422717332839966,0.0012688367945980904
0.40203505754470825,0.4935700595378876,0.4474627673625946,0.0015945346122465272
0.24980904161930084,0.16062510013580322,0.2893840968608856,0.001382512992454661
0.22140951454639435,0.1945231407880783,0.25951215624809265,0.0014003717801581495
0.25723469257354736,0.26305708289146423,0.2420831173658371,0.0014844132833075892
0.2752593457698822,0.19957228004932404,0.3222208023071289,0.0012619157334675913
0.2651151418685913,0.3416163921356201,0.2658722400665283,0.001507593785891643
0.19631867110729218,0.18917690217494965,0.18739663064479828,0.001469088464380776
0.32621005177497864,0.3463117480278015,0.32899168133735657,0.0012948115506675195
0.3149038851261139,0.2845926582813263,0.32920578122138977,0.001440297592510545
0.21712200343608856,0.22961917519569397,0.24941745400428772,0.001423036768877999
0.24004270136356354,0.33187708258628845,0.26834699511528015,0.0013439160314294668
0.1928388774394989,0.2084241509437561,0.18422146141529083,0.0013177350260204716
0.23453719913959503,0.17069263756275177,0.24167872965335846,0.0012923433622628495
0.31607240438461304,0.3055400550365448,0.30772000551223755,0.0013658549997041948
0.18521533906459808,0.18649891018867493,0.1827179491519928,0.0012782266778902645
0.38036757707595825,0.34603995084762573,0.4297841191291809,0.001278811735400359
0.31317660212516785,0.22598080337047577,0.29938358068466187,0.0013934931060653566
0.23795545101165771,0.1760154664516449,0.27143803238868713,0.001270185171345982
0.21491020917892456,0.18702928721904755,0.20415644347667694,0.0011834085893072967
0.40432459115982056,0.5367923974990845,0.4340441823005676,0.001339988185734143
0.34863582253456116,0.3131383955478668,0.3803991377353668,0.0012931602585555988
0.35595080256462097,0.39832720160484314,0.3630780577659607,0.0012559096135565944
0.21828113496303558,0.2343040108680725,0.2614515721797943,0.0012981110256202653
0.25626733899116516,0.34662821888923645,0.25418978929519653,0.001330883458549037
0.22481182217597961,0.1733418107032776,0.24558207392692566,0.0013980597708236654
0.39907506108283997,0.39087462425231934,0.3922804892063141,0.0012675824769273147
0.2520419657230377,0.200513556599617,0.25226497650146484,0.0015108198098274742
0.2569846510887146,0.20120322704315186,0.2735315263271332,0.001387455071370486
0.3306243121623993,0.41197487711906433,0.3345724046230316,0.0011321517089542441
0.3494700789451599,0.43949487805366516,0.3794673681259155,0.001460398534911708
0.2910782992839813,0.3075370192527771,0.29869091510772705,0.0014809184003046136
0.27423757314682007,0.227136492729187,0.26693663001060486,0.001401539608876519
0.4736693501472473,0.5711439251899719,0.509165346622467,0.0014293733046238874
0.2853606939315796,0.24558888375759125,0.27814391255378723,0.0012996423521481624
0.2010517567396164,0.2291250079870224,0.20441631972789764,0.0013523471270568464
0.3881705403327942,0.25562506914138794,0.43591684103012085,0.0012827638566064092
0.23151881992816925,0.2254083752632141,0.22695526480674744,0.0012669060552638132
0.19548813998699188,0.22268062829971313,0.1997324377298355,0.001262449966443994
0.27066588401794434,0.19698652625083923,0.25063493847846985,0.001311286606896535
0.37124842405319214,0.3663882613182068,0.4124492406845093,0.001305893151078724
0.2748889625072479,0.2556781470775604,0.28298211097717285,0.0014444970602964762
0.2873516380786896,0.3062267005443573,0.34490886330604553,0.001220578972117207
0.4323406219482422,0.6389943361282349,0.45275044441223145,0.0014877219186584148
0.25456082820892334,0.21008644998073578,0.29978957772254944,0.0014159062855859132
0.4363766312599182,0.5658643841743469,0.4592544138431549,0.0014996066158200066
0.21208396553993225,0.24843117594718933,0.20252804458141327,0.0014011754881250065
0.18577457964420319,0.1736200898885727,0.20463290810585022,0.0012257274113578066
0.30776020884513855,0.2738206684589386,0.360543817281723,0.001494548113324311
0.480976939201355,0.6594886779785156,0.5099819898605347,0.001322826206950562
0.18115389347076416,0.17486520111560822,0.16768889129161835,0.0012244135107795696
0.3520861268043518,0.4631982445716858,0.36045074462890625,0.0014588651843884784
0.435924232006073,0.566656231880188,0.44200360774993896,0.0014049309263929064
0.3171396851539612,0.35832661390304565,0.3629782199859619,0.0012647015986753465
0.30133742094039917,0.30470943450927734,0.35178276896476746,0.0015731011748481665
0.40385428071022034,0.48821237683296204,0.4541347026824951,0.0013698104378494862
0.27745920419692993,0.36032232642173767,0.31080666184425354,0.0017251735116350399
0.28616970777511597,0.2634260356426239,0.28305763006210327,0.001407751662198484
0.2600017786026001,0.24710433185100555,0.22570908069610596,0.001366263491383001
0.4325881600379944,0.6132785677909851,0.5047727227210999,0.0012643716154864476
0.24132655560970306,0.2416401505470276,0.2507244646549225,0.0016533509849144016
0.31438368558883667,0.4322517216205597,0.32639279961586,0.0015092920050697885
0.4193040132522583,0.6026133298873901,0.4575541913509369,0.0015002104513763598
0.2064870446920395,0.20854106545448303,0.22244949638843536,0.0013370845701462849
0.27733439207077026,0.2066488265991211,0.3197082281112671,0.0011690991164980283
0.19592483341693878,0.24183814227581024,0.19880983233451843,0.0016259514684873202
0.19230830669403076,0.1973893791437149,0.20918512344360352,0.0010926750887832156
0.35312625765800476,0.31634846329689026,0.365530401468277,0.001382834564333528
0.22767364978790283,0.2218916267156601,0.21819017827510834,0.0013576369482564772
0.36645951867103577,0.3503802716732025,0.4466475546360016,0.0013688548717411722
0.3205604553222656,0.35775119066238403,0.36592337489128113,0.0015387371895955167
0.23292872309684753,0.30031704902648926,0.2717517614364624,0.0015729795042830957
0.4960974156856537,0.6598781943321228,0.5131009817123413,0.001484063666147269
0.2847433090209961,0.2308034598827362,0.26819443702697754,0.0013681176318305727
0.20529423654079437,0.2978566288948059,0.22140440344810486,0.001305200737375671
0.3322694003582001,0.3145645260810852,0.35352808237075806,0.0014779300733191417
0.3171645998954773,0.3006649911403656,0.31321147084236145,0.0013179533261700003
0.3741039037704468,0.405438631772995,0.4061322808265686,0.001196539735937789
0.47202935814857483,0.5238670110702515,0.48477086424827576,0.0015032958934719672
0.265965074300766,0.24583888053894043,0.2910328507423401,0.0014523025479009613
0.33017244935035706,0.6217759251594543,0.35285136103630066,0.0015289023814185742
0.2466113269329071,0.24991466104984283,0.28104621171951294,0.0014211548698566192
0.2691183090209961,0.24170394241809845,0.3184800148010254,0.0011418215859802807
0.29384028911590576,0.18719933927059174,0.3659663200378418,0.0014243673893569366
0.2061682790517807,0.24258707463741302,0.20001137256622314,0.001354505002942058
0.45891863107681274,0.6486430168151855,0.4969661831855774,0.0015178625772705675
0.3435888886451721,0.25683334469795227,0.4083009958267212,0.0014691441589954077
0.3163796663284302,0.27779021859169006,0.36392563581466675,0.001312092915529253
0.2604518234729767,0.21757718920707703,0.271012544631958,0.0013371366794181425
0.24528856575489044,0.20525874197483063,0.22632336616516113,0.0013952743254192405
0.43400824069976807,0.6393606066703796,0.5045821070671082,0.001366070672085888
0.2813106179237366,0.3205006718635559,0.3275855481624603,0.001384116546878425
0.33809900283813477,0.23832397162914276,0.33179402351379395,0.0012392721391929797
0.398050993680954,0.3323881924152374,0.47180020809173584,0.0013894945493359676
0.22875438630580902,0.14566877484321594,0.21111778914928436,0.0013406981750866025
0.2315354198217392,0.246197909116745,0.2901943027973175,0.0013578777629349881
0.23000621795654297,0.2529253661632538,0.22537972033023834,0.0014134390440082314
0.2385963350534439,0.1654861867427826,0.23443324863910675,0.0012026882519213318
0.48652780055999756,0.578902006149292,0.5422210097312927,0.001388613416438101
0.41816237568855286,0.6032703518867493,0.4797247350215912,0.0013980557969249653
0.23003925383090973,0.274612158536911,0.21660684049129486,0.0014204498576223606


==> data/datanew_p.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval,sindy__eval
0.008714393431398333,0.008550064658537934,0.00871034111720218,0.002329979306819969
0.008199096472479184,0.006952417186790814,0.008774236606687183,0.0022885769201109202
0.015404979108123256,0.013620107372966938,0.01736988495581072,0.0024167295205188848
0.010032678061464372,0.013510575636954512,0.010323322195365263,0.0026039643557777517
0.008867643787581968,0.009012446959687974,0.008835520086830669,0.0025053858375073106
0.010248722560398575,0.012248322405697447,0.010878723356074396,0.002540272279333817
0.014047415732377453,0.016024837687320832,0.014682718480448527,0.0023069949527917116
0.010177851052190918,0.015034701204969586,0.010097858776783602,0.0020361957476840126
0.011857453139975086,0.0164984121385432,0.011843320296800531,0.0022171677928882936
0.0075164978908948315,0.007352896480324111,0.007482079895449216,0.002136488444938511
0.010155316783695722,0.008393735798699667,0.010509184266049649,0.002004011320885652
0.011490850298326166,0.012381335426904868,0.012021298310068521,0.0024863405013583573
0.006692368428769875,0.008238730965445144,0.006835886651721164,0.0019074178684102086
0.01064581756401463,0.0122738851912984,0.01114121498212324,0.002366228677343149
0.010785973916927242,0.01309059442088896,0.011376836097439155,0.0022779660362082436
0.011678482349026315,0.011952069800260957,0.011965637061606018,0.0021996351011492232
0.010020289139988502,0.008710842899464102,0.00997218165472166,0.002175141032942451
0.0103371233800904,0.010639348125076052,0.010823173082299034,0.002430354326454767
0.006416978597607026,0.007209899893563924,0.006751543699021347,0.002269975954982333
0.008934333440320292,0.0077586549537039555,0.009497149098754088,0.0025377678097808407
0.009296647258060441,0.01133708580262142,0.009914059218753832,0.002228763538194788
0.011202643857831027,0.008925593999390006,0.011113096632841478,0.002159444523513239
0.006906333680382764,0.00830059019969387,0.0071698574260370225,0.002211378796473303
0.008105804465595598,0.009126258365563964,0.007957717336286666,0.002216325037010494
0.010791975970494812,0.008316019305342886,0.010971065154232651,0.0023416140538307117
0.011928254474370662,0.010730781925750691,0.012754590703251953,0.0020313374480602914
0.008744868962799041,0.008548338536073837,0.008999406603688523,0.002094525705202029
0.009159952147689589,0.012694868544947164,0.010191791951074015,0.0021898708409576477
0.009800071758627675,0.009213916336566274,0.010127564645941275,0.0019844971331238193
0.012789161440237607,0.016824463088362388,0.013687425751648849,0.002369327605577131
0.01201282269457999,0.01441106955516636,0.012197240306684266,0.0020687129732286967
0.012691902807381071,0.013245000913325295,0.013550817974320081,0.002143688488015814
0.013074176499541252,0.013839507921814955,0.013802265747241211,0.0021470692913696304
0.013103128209570943,0.014383262186667465,0.013389379263618792,0.0020512359017509385
0.005867349571022017,0.007220303502684649,0.005904793302995338,0.0017596607191756053
0.013524990886060751,0.015889807975725815,0.014160993725264177,0.0025302108805897697
0.007351224347512904,0.0073854582643828135,0.007588237239720536,0.0022615089071099004
0.01145557588471465,0.017420195644276396,0.012069404566968695,0.0024619906666166987
0.011553236842456897,0.016153806398492104,0.012424426726019431,0.0021649997985390807
0.008640729381158776,0.009895811508055933,0.00880365832095769,0.002255978648101502
0.012909846916724272,0.008833170843255732,0.014338022305332087,0.0021662850937986945
0.010958356007157775,0.015532752239704791,0.011722081203587897,0.0024459023607611456
0.013803235935205462,0.014423835827333215,0.014847144593091267,0.0026046224765347266
0.011433526778554349,0.01540778702318395,0.012479533706629738,0.002219878865056371
0.009517386576505044,0.010730528920420609,0.009698204788589595,0.002295039961752437
0.012371987834938127,0.011997136452264169,0.012786257653916598,0.0023941133415659585
0.011935743426035166,0.00976212467476877,0.012445255768156948,0.002378304055045601
0.01165206330453951,0.010261721831261847,0.012342770489618033,0.0020155408253677296
0.010022484371667724,0.0115434422363049,0.010008283120329748,0.0020060506103875162
0.011214280472042778,0.013369303568453242,0.011426710057108143,0.0025801591173915716
0.009467018059298109,0.008639393981357353,0.010023419678434661,0.002256868080086275
0.010378241865788607,0.016450900780764204,0.010588758041111774,0.0022385339523833623
0.013619212656925256,0.01302463962550565,0.015268986335314177,0.0021473632601482387
0.008940275636315732,0.01036193061776697,0.009313117693349747,0.0021040075344243266
0.010541989761792728,0.014451980229688244,0.010717785184708577,0.00217378146157773
0.00974700033916331,0.007354425569097176,0.010035855247793376,0.0017604803580567217
0.012268930606529688,0.011167993950689374,0.012756048390243113,0.0024867178913214184
0.008861787550826065,0.008851759642372333,0.00946933129911364,0.002338358730964146
0.00586429490884771,0.00725082846535049,0.006169673235081128,0.002263876198743864
0.008565257191126805,0.008531049185853975,0.008728187601967946,0.0023595247452591448
0.015541467907566407,0.014764082424234416,0.016420661404807062,0.0024172924633491994
0.011047656364581715,0.010087131613983887,0.011966979005209011,0.0023087479056613717
0.010415623963216866,0.012379426372930743,0.010419097720457822,0.0020206968676491255
0.011726784337485809,0.012069221835858554,0.011968853164055245,0.0019965409751430377
0.016221121383715773,0.01784264664992813,0.016942379559664957,0.002179998133723202
0.013195224647300257,0.014362127092305138,0.01371791716598038,0.0022128126308092024
0.010221250555008811,0.011412385058786553,0.010685703485246209,0.0024977087328804507
0.009924488191867396,0.008708700276475904,0.010439342493628793,0.0023644184041372437
0.007917321716080361,0.008169996187037834,0.008384692419074415,0.0024195077836457494
0.016152089752550673,0.02174331505554965,0.01751140049880321,0.0022790833130749834
0.008735397616235404,0.008543442534101279,0.008605778427458327,0.0022345128263881967
0.0108156342972805,0.013814071173187868,0.011516277277014783,0.002191299326810577
0.00945073709237088,0.0102152641152033,0.0102984238613665,0.002199954612258878
0.00998904598896858,0.008599769283047131,0.0106917894792968,0.0022182727697096665
0.009510850037468524,0.012329671183652333,0.010025556140529544,0.002210784258186817
0.01571915053287906,0.014695285371083963,0.01580494091325564,0.0024080422952348873
0.009459892593656807,0.013701406663355368,0.010224324429195762,0.0024627543963010767
0.009636085277845612,0.008976475542853593,0.010237521769108103,0.002539263293458412
0.0076910411784463974,0.00736260881225997,0.0078051326620661,0.0023894215819342496
0.007077426160750454,0.006859404073290232,0.007238033034089955,0.0019000424375810317
0.008491031907195102,0.00919342179533969,0.008992835246050948,0.00229133243980717
0.009926092939418733,0.010031007789746383,0.010578391599414837,0.002303009695927902
0.006617054272812558,0.005965952287365901,0.00669047515437957,0.002070277444403322
0.012292769112333922,0.012819854658903418,0.012434101557098454,0.002031498795614431
0.013002384601084644,0.015371184147764866,0.013726635548343987,0.0023371797280643935
0.019189620880792697,0.01914662639186804,0.021472877429243847,0.002500857378561756
0.01712934383582267,0.026758446885466202,0.018944405854566995,0.0024234411479439793
0.006793478198821075,0.007367267745889992,0.0070192329041125845,0.0021053244938295554
0.011030909937183185,0.012378695931319147,0.011710855461906155,0.002176689375873401
0.01667447899017017,0.015571837708253865,0.01737887698407025,0.002289130103945375
0.009379936436402338,0.012678806818493378,0.00924041452195281,0.0022576664799851486
0.014102671301535285,0.016095787419720845,0.014790324381290899,0.002319440448516597
0.01052617156115015,0.00974325629001745,0.011106298929328962,0.0022971122078119747
0.020735623734632894,0.022710257448310615,0.021713838684383882,0.002187286283350534
0.0076040341286787005,0.009223638045401506,0.008173637670800689,0.0020193316945885174
0.01002686284393806,0.009582043711686637,0.010628107867869078,0.002220480068782424
0.014875634560082904,0.020143713716267084,0.015298378035542442,0.002174273512301255
0.00821839206317996,0.009072836463191396,0.008272391450335011,0.0022276813169982684
0.012944492738505895,0.016875939986707836,0.01372624660507827,0.0023153789023394687
0.010792244062702355,0.012212374948420136,0.011395042512786837,0.002575622650013109
0.00894649613929219,0.010899883760349739,0.00944002275994108,0.002252786843620588
0.008415529732837766,0.00833933497141524,0.008988800748361869,0.0018978689814793935
0.00985633331520246,0.011845162660790538,0.009736336666177375,0.0020629717924349534
0.007193169051842545,0.013400261926297044,0.007448717596063242,0.002388070277129986
0.009579321177045403,0.009316546114437009,0.009961681095219369,0.001982786318297684
0.007805627296913513,0.00810188120251505,0.007688882655500984,0.0021538118034741295
0.008916112286902589,0.011618746145342796,0.00920199589156374,0.002325295206806869
0.011223948282786344,0.010557964037350228,0.011750948566219466,0.002329309730831322
0.009801237666028976,0.01310612972507293,0.010656638622876049,0.002150708450282092
0.007571139141442887,0.008122883062857238,0.008046873513232796,0.002253543249617606
0.008423166283822727,0.00745535079895402,0.008363813867619713,0.0021773058666509724
0.008912857208677094,0.013242417194011926,0.009620201088805388,0.0025313205313876215
0.009096082353751943,0.006768438420900187,0.008946117941565688,0.002225362706462057
0.013625483605825377,0.016081257744341118,0.01447786438004891,0.002247342787814089
0.011844348318193323,0.01495924515275762,0.012484180916121284,0.00273756818997774
0.01065102755122807,0.01248789780941493,0.011057539726186385,0.0019567906795502884
0.010849280517394758,0.009831969850119726,0.011029292508816475,0.0022523755293784543
0.014030546596910547,0.02119371268103972,0.014602316598063592,0.0021707635324106343
0.008332470718801204,0.006841432198478358,0.008354998098168346,0.002347390119395043
0.010780055319712547,0.00957323779600703,0.011138854958250788,0.002388816536654246
0.01615994862862415,0.01940652420179678,0.01662716368057299,0.002181254946249223
0.016420747724424943,0.017480361768703895,0.017059725536871986,0.0024000292852553945
0.011860500167133461,0.007331150288957442,0.012921514741333963,0.0021253087908376434
0.006423597795573912,0.007638832606138074,0.00690023200985955,0.0018566167054471197
0.014311924123365514,0.015767879935949414,0.014629795694633425,0.0023566267695707783
0.011849582397232526,0.013201504801426392,0.01282815737994911,0.002215233445498101
0.00915610855575502,0.010489020878964786,0.009472852958471292,0.002196869430023812
0.011426077010592776,0.010727736757884748,0.011828960644350281,0.002306288362578333
0.012808046933858631,0.02329183139621529,0.01443685139923225,0.002216459761306305
0.007326227462780725,0.009546548448907068,0.007824694560972475,0.0022608715100719
0.01548186919468392,0.01653708615864837,0.016051247260239567,0.002483887117851262
0.013247065372384521,0.01081443209184295,0.013993908209848745,0.0022194393848701
0.010642323568441895,0.011307673022464453,0.0115985808108073,0.0025910166326616113
0.014180799675411391,0.014739488194793433,0.01454898473425117,0.00241702729294962
0.007224265499324879,0.00859279972674871,0.007315944935415154,0.0020224228685497073
0.006978885870868965,0.010108962379774798,0.007811690062829492,0.0022625196314455965
0.010424866619596027,0.007822647958087132,0.010438959685790603,0.0022116531499808056
0.008880008082423915,0.010419686383024878,0.00903864053156611,0.0022484475492412378
0.00984688608013872,0.011935211419703249,0.010392154210184357,0.0023228285805337876
0.020354032778236754,0.022197519368221688,0.02121081813666432,0.0022754805550052955
0.008979143395530262,0.009046451504751517,0.0099856882274862,0.0025333731612408057
0.008549975927679579,0.008158375123252064,0.009033713437766414,0.0019822821155530434
0.011918503265660596,0.014577096358488448,0.012919860709443473,0.0024944178148208697
0.007283911722015298,0.007095479454456195,0.007398414790217989,0.002087902979763745
0.01108479475389526,0.010565432066430982,0.01179443775067123,0.002445531718661068
0.01025340400428643,0.009659381321420274,0.010796277491232282,0.0023528161115839116
0.011400297891180427,0.014548956377047081,0.01196737728832658,0.002250718348537135
0.017307210658558586,0.023382020971130305,0.01867772100584221,0.0023467845565717732
0.009158935772244435,0.010525290044392248,0.009412973742677268,0.002301965085945174
0.013605871539210172,0.02397838356590665,0.014054363045448158,0.0022734900738853392
0.017424810775964267,0.017513251983485394,0.01782618894507008,0.0022001176392609633
0.009110223970935954,0.008217410049605658,0.01000187292197568,0.0020121440422603363
0.00627360866727543,0.00976523132282592,0.006366989268510395,0.0024013264319352164
0.005945125525757237,0.008135976815762258,0.0059973912312297735,0.0020970148943188173
0.019589334050094193,0.020909901671955205,0.020910945175061462,0.002234433646768781
0.010155553430440022,0.010906143221303807,0.010755004082666213,0.002349052140728711
0.006402693125264068,0.007568708705628539,0.0074412444305860205,0.0023168198734281028
0.010532893645477846,0.008958611759149866,0.010732213818783094,0.0021792230690100825
0.011475105382202316,0.01000526235982012,0.012223234740786664,0.0021497850160107964
0.012337217530733285,0.011155318008026079,0.012845585821781743,0.002485802716857371
0.007264621588113655,0.0086396249437225,0.0077965880916855855,0.0020930307441317346
0.010817563324528988,0.012567088008107425,0.011388316498232619,0.0023065669141889124
0.016670998890441064,0.018282044493595995,0.017260140200363247,0.0021697999796999622
0.006728402614157844,0.007356583597115908,0.007314177216401984,0.002029116953607682
0.007551063513524294,0.007733309650157339,0.007708048331689096,0.0021597506513817643
0.009445260518384053,0.007786938906013759,0.009633293419923769,0.002151645540208411
0.00940544511626244,0.008850106345850232,0.009846016711059712,0.0026361905873246655
0.012118314117627559,0.0173412488873267,0.013794616143168688,0.002401815056236306
0.00903556461963286,0.007861304534195552,0.008861859983530132,0.002289384127343898
0.00862025976259675,0.0071471153358674076,0.008600405994081134,0.002170874382890781
0.0081655038891378,0.009556687610999181,0.00808368468208191,0.002406311979290495
0.010273458380761767,0.010942671260849118,0.010850077398668525,0.002054834248713525
0.009319348872890834,0.010123125513797833,0.009560980261810556,0.0023772020551730555
0.010677754206606936,0.010939108470557051,0.011059172506927183,0.0021322546029307523
0.008392567831394247,0.007415747967902511,0.009041308821713263,0.0021830151119148337
0.006861869961752427,0.009626904035890428,0.006944540807485021,0.0023399159237983535
0.009269692503786547,0.009905662521693778,0.009633233965772665,0.002371704331762952
0.007418314543639896,0.005775635686174144,0.006973801197706458,0.001968740613259542
0.006057879648199708,0.007148056954289881,0.006507339480087739,0.0018615430551885167
0.01183211377471491,0.009916508747889333,0.012376119107327348,0.002318662512927344
0.014017465532651334,0.015758390342103124,0.014734146923939371,0.002194161684500672
0.007902467190435724,0.008782532552135597,0.00825812312909327,0.002314211470491896
0.011269219016936333,0.011315602796109839,0.011907328526943584,0.002112882520371572
0.010232101162639388,0.013184822930221085,0.010900502143595586,0.002280861137067287
0.014960175466808067,0.020348273978938035,0.015887508026860207,0.0024798717029780666
0.009134917501659047,0.011304956530534075,0.009665325532491567,0.0023634480850112712
0.012447428739795001,0.014526749886429107,0.014065836029712495,0.0025758626593904237
0.014586631511236601,0.011840429770641895,0.015384667260122177,0.002213918666483029
0.01363501255792412,0.012968978553815924,0.014371701971512057,0.002438697166843743
0.015974337317245485,0.022734746618000796,0.016954485169513932,0.0023495208769026845
0.013260307432886673,0.024243213503738183,0.01551178128527984,0.0022617364856079374
0.006405262303501373,0.007873129794220207,0.007437419619716951,0.002056319580529307
0.014599407962169578,0.02076575734086374,0.016186720013593243,0.002507593696420558
0.009831170864745296,0.01111646297445414,0.010398407081089148,0.0021975214936250727
0.014462431259727017,0.019431684680185583,0.015465079545897513,0.0024219364700133555
0.008568847496470524,0.008134699851684551,0.008584987770206918,0.0021125145511115733
0.015360749442826113,0.01840829356631417,0.0161738209113392,0.0020356787044413386
0.010686846583564434,0.014648883132642466,0.01145814101160295,0.0020437786907208724
0.009637373499849774,0.01206458960971628,0.009759380520712551,0.002144575767703235
0.015507604820956427,0.019342904855221114,0.01654863216593303,0.0021993372154908925
0.009631183589638328,0.009252038554664527,0.00967639217172999,0.002207217714628397
0.013777838519502487,0.012591748075288093,0.014913671129525902,0.0026310729492934597
0.007162554895063716,0.009139862355057206,0.007560702579740887,0.00222407766138402
0.01995219997183498,0.02562441722742598,0.020655999005194402,0.0023186549227278974
0.006330885498110401,0.007201116364520341,0.006852540757684646,0.0022261948825573934
0.016820925822838704,0.01754159801312642,0.01762566357272856,0.002494971812949565
0.010568438347067978,0.010176443281191966,0.011469868919308231,0.002624364919443921
0.010902957019673292,0.011205225943387779,0.01128510196789768,0.00211780502107764
0.008375959699612672,0.009380757262454588,0.0087847441115056,0.0022977909727167054
0.011951436011020129,0.014776740375776897,0.012508012710644004,0.0024106365641258587
0.008927824877234852,0.010102559618743208,0.009777760671121398,0.0020969015498648095
0.006510372362313402,0.007705288679708823,0.0067881147285134315,0.002344002090605601
0.01164075805178389,0.01084182240591271,0.012086915298132305,0.0020173399864461955
0.008889324114017591,0.010622373192893098,0.009382801027742515,0.0019090701738906561
0.020321250913460442,0.02776649073490977,0.02127416364545685,0.0024312121487496696
0.011471516290832479,0.011408878215385566,0.011866907811392949,0.002423782353991333
0.010920308055791196,0.011633434416500627,0.011585080862366157,0.002340795305593122
0.007936326586264858,0.00837182190644026,0.008203020059495126,0.002442295158659775
0.005279927286076616,0.00755553030292888,0.0059029720374574775,0.002210978849233432
0.009919030081792493,0.009976573624836454,0.010756800208287457,0.0022342331723549094
0.006664871670520467,0.007085558789630085,0.007155843474018724,0.0019230930690494175
0.007202734535966932,0.007459831743913127,0.007081306414177688,0.002138826137488308
0.01179773606716216,0.013677459372238396,0.013023151754363574,0.0024759385116602064
0.012792856815998007,0.01610837809313772,0.013025549277463027,0.002585781714957492
0.013195646278275013,0.012743134793179633,0.014238507909964386,0.0022543930194692694
0.016972356605348415,0.016376018148975706,0.018820432711244922,0.0023626297835171238
0.007059827686364915,0.0056543851860789114,0.007481073093746028,0.002344735563315175
0.01149768713118642,0.013860549834531437,0.011620616985638002,0.00230580671730108
0.008922717385729528,0.011970269214886154,0.009863312112056625,0.002263174368779454
0.011006173688720117,0.009155738176227021,0.011347429288171887,0.00266471429616066
0.008093186501930047,0.008670812343524122,0.008756571244067845,0.002327356239944267
0.011762223101721293,0.012639383205152871,0.012978033835084533,0.002339009153211516
0.007050104567160171,0.0059257671930569205,0.0071463469677729525,0.0021378647209308235
0.00764025829674468,0.006568725975383628,0.008200142893794301,0.002153193471682539
0.012882181739139196,0.013441919025527223,0.01341884906031131,0.002223706399404162
0.010618159896015484,0.013471038753373264,0.010835861324406677,0.0022399612014586583
0.016859445016149263,0.024557486767510146,0.017931916633986963,0.0023942186754214983
0.0094766078724348,0.011799327985352874,0.01056674858613684,0.0021325772951672037
0.016609263055433494,0.021487572712813503,0.017273858899895703,0.0021412016453164536
0.007085342028277568,0.008290237220600072,0.0071175413492305896,0.002288898795382256
0.010896075849491477,0.012778548607283592,0.011750327404643853,0.002334815527886763
0.015511008970433053,0.01178267367972503,0.01808025938501436,0.002483364119525965
0.006718340091479859,0.007104757727951714,0.006910656808372954,0.0021009294605531035
0.011303643876810597,0.011848259470594948,0.011616782218279248,0.0021495097310871877
0.009014520503093948,0.008243713213256646,0.009252807474842497,0.0022965099694871394
0.009950941255329882,0.012328801796572385,0.0107479099083814,0.002264955278616224
0.010940364208653686,0.010158371389197248,0.011171600641154822,0.002137182027048102
0.009763464198698035,0.01638533435203576,0.010011501726617628,0.0022496236785741128
0.009216391523796495,0.007783910477500745,0.009965283084873709,0.0022359904593879107
0.014833664422041027,0.01770473631517023,0.015872363901732862,0.002097573910674416
0.01084947853360966,0.012095138215242853,0.011624525304975125,0.002065057331537764
0.009854281827412117,0.011051854078702688,0.01046679555114341,0.0022127944294875294
0.009138633142562415,0.010243348856723518,0.009709572096290104,0.0023329094700936573
0.011088225670417345,0.01108820404707473,0.011779539889276902,0.0023935424791505676
0.009257176825950352,0.012094844448600489,0.009779805197855665,0.002459789370580706
0.00869699425678903,0.007283295314845582,0.008726567815855195,0.0021148275484739747
0.007837516909323139,0.007788031780212027,0.007828229632639802,0.002047393989314741
0.012383471266596101,0.016868636118775118,0.013042386090838513,0.0023585030159930936
0.01098134258539723,0.01224288641736239,0.011475852055554937,0.0021222569531053827
0.010357336709981346,0.013330203347267606,0.010744597751213069,0.002094341192055615
0.01491286329253542,0.012328982971856613,0.015904172175681606,0.0025014923434218835
0.013172342617565178,0.013476612610544392,0.013602563846370843,0.00207575464796338
0.008076473864598218,0.008839897152419302,0.008078771962416449,0.002227728890017595
0.010100854558185256,0.009094206480179808,0.01096720711435503,0.0024636032237812396
0.007797677929604349,0.006747712766871902,0.007657861808915829,0.0025818413275058316
0.016523983865811595,0.019741474663187892,0.0174247591976971,0.002204213604346259
0.007514887731105452,0.008173007483804893,0.007826633869359,0.002208796608738033
0.015308268489739952,0.016870548897007225,0.016379662372853043,0.002488629744427765
0.019813469898891923,0.020603351260988334,0.02053065913961005,0.0025958945026891707
0.008968660240012484,0.009996986302913357,0.008753961883627351,0.002026084416160748
0.011465435431535963,0.012229290831955952,0.011376888252422699,0.002063529002107984
0.009393005456374153,0.011777454279082956,0.009599092942256275,0.002104050849207239
0.012017283658892488,0.01514332665264797,0.01258116540270047,0.0022367227442638897
0.006522930579370311,0.009466198704898317,0.007007415221643592,0.0021412779832084387
0.01223613624043709,0.010036263882743849,0.01227850627834012,0.0025597224971757662
0.014458238854413056,0.020085286921137407,0.016111655570520578,0.0023742484292969073
0.009088964671004425,0.008202236643005402,0.00958121807706657,0.002481052404216829
0.009770751405433122,0.00673802118602748,0.009699443400293656,0.0023611201554464374
0.011603639535131327,0.010517164829819861,0.0121856668069401,0.0021440886728140004
0.013626333461010212,0.023429878024918655,0.0153647034532998,0.002306405847145734
0.010386191959049844,0.01392144704276301,0.01077836239485802,0.0022925554975521518
0.006010100810017603,0.007006839925985644,0.0062396813396521315,0.0021275453206476137
0.010873897345576297,0.012871096275955063,0.011551304402780715,0.0021370119673431143
0.014759570018911252,0.014914493872420184,0.015588492566967536,0.002252920070567253
0.012826462416638608,0.013772793553397736,0.013677988251041235,0.0026599908718785556
0.012723667960892273,0.013071192017409807,0.013282961347045357,0.00208769710403535
0.011895212655875533,0.017948238706975966,0.012767742324360195,0.0022951727933797073
0.009360356516067155,0.011271821525095057,0.009421643914995805,0.002480056648205113
0.010782598193525767,0.011045920150272356,0.010896324895952512,0.0021969772707967974
0.008604252594276033,0.010506160901929774,0.00902342565275506,0.0020472241201721923
0.010646942134923905,0.010157635904471725,0.010724754850875023,0.0024244699103519894
0.013808977649086205,0.0189256197068192,0.01509758250886667,0.0023689625687991957
0.010595584557747235,0.016090315824171066,0.011424060565137294,0.0024276155143574145
0.008553740754315706,0.00952167755074104,0.009093931968455704,0.0023122534740012387
0.009764541513263345,0.011869961488984749,0.010063156374835113,0.0023498241721949522
0.01248802784343101,0.012528012326048246,0.013993133691427847,0.002351147198128084
0.005098840464396954,0.00754225436163668,0.005647667628427167,0.002199906149779366
0.008689189802440645,0.008895312727467231,0.00917884829685308,0.0023061504680894195
0.011019899503776213,0.010976152962132772,0.011677364915076685,0.002571031760595831
0.01088487697253107,0.012161458477582161,0.01140284345503578,0.002224793658344132
0.009025470860393469,0.00835031112071264,0.00913851943572587,0.002173474403702555
0.007092053568710507,0.00723313122907421,0.00721395000768398,0.0019522783611699685
0.01713193863839863,0.020886300257535715,0.01938105918780584,0.00246406116952247
0.008507814749062058,0.00757260281483518,0.008986701957916845,0.002135339331350368
0.010048391132043475,0.01153771867383055,0.010323290635314,0.002293287568925285
0.013617503717474375,0.012053851646699752,0.01436950582067173,0.0022694914437054277
0.016031018628039104,0.016388652588301425,0.017273101871310224,0.00217865157032924
0.01444741317358099,0.011930769753945435,0.014950365672476124,0.0024238666931050853
0.00848772983476834,0.008157388953805102,0.009309851590928855,0.0022656737767754653
0.00893363865687986,0.009185128136159954,0.008998626992334325,0.002113987732147625
0.008829069620138316,0.010704863789749936,0.00937868242659421,0.0023455160221114964
0.01080828289151051,0.010780917146698349,0.011360473508661359,0.002675589936753274
0.020866037315125048,0.022421970444292602,0.02213909671244064,0.0019974925843314465
0.009414304307962652,0.008795428946261664,0.009897407007788578,0.0022914921177392055
0.00990024983357946,0.010906204399142336,0.01022980490257242,0.0025025808998872805
0.010279706504347626,0.010399673067740723,0.010656506378876843,0.002105281260879567
0.012024673798024806,0.010519781639357528,0.012265845402148787,0.0021401497452690037
0.011053914339338377,0.013195820026304062,0.011440560095053818,0.0020471506025927294
0.009795900760162148,0.011876039512841635,0.010299958259388698,0.0020895474536280546
0.01102371230390791,0.012835718257609319,0.011378740494111885,0.002207399925376654
0.015406961176838669,0.015219735597417622,0.016359394878883455,0.002350138385971643
0.011700437461844626,0.012549123383359567,0.012054181924817312,0.0022990486686974747
0.010186216661698423,0.01647682345388427,0.011057420913363822,0.0023734582896343523
0.010541734061677568,0.009362779521649996,0.010679660844113818,0.0026207215648719976
0.01304443604110569,0.013322185506664702,0.013609132443391658,0.002692176551061313
0.00656742404456229,0.0064757574605763925,0.007081936523733257,0.002211491569449565
0.012510442717219364,0.016333916184895384,0.013407715533054672,0.0023913531964785905
0.008360629861277719,0.007800322123497333,0.008656254250392414,0.002073404532173258
0.013861343993699623,0.017184470671867524,0.014628421142420776,0.00254498188692357
0.014237253026936424,0.01710016718393013,0.014709512439181529,0.0023599753367277653
0.011051432995488365,0.015275745241041435,0.012266008589931127,0.002347037480831178
0.008353980889539744,0.009795501927288638,0.008281718661344875,0.0024011034665940845
0.011608876056151287,0.01356112985929891,0.012527083196942275,0.002539836577868567
0.010201958093657301,0.013106036616032764,0.01034856931193254,0.0021048258246288793
0.010526022363146906,0.008765806892042599,0.010776680136865635,0.0023684003904622286
0.012465714799230275,0.013223744188064357,0.012908013872308152,0.0022196592648555946
0.010752768495852627,0.013376536480134019,0.011293802645103724,0.0025799258767258983
0.006922271185093055,0.006986395390885044,0.006971756226670123,0.0023426266721032194
0.012564595907460728,0.015518310035100312,0.013161535670093021,0.0020806287667053136
0.011132736328463053,0.011763295597970359,0.011459231530315701,0.002018477185028037
0.0073213963050846684,0.011853717237714598,0.00791276970947748,0.002396908026454641
0.009499697419787524,0.008834620087951137,0.009701304529426358,0.0021360904723582005
0.013914769402566547,0.015591624292747085,0.014673945962467993,0.002504692999300418
0.010041413389386132,0.010553837437962853,0.010976295087385329,0.0022893577690067564
0.011439938613858952,0.014046631338087685,0.011974619331994283,0.0024460760996635055
0.008265267446784316,0.012865550040705616,0.009412545955054188,0.002194915617815614
0.008772575637344952,0.007924778288305082,0.008766772659986637,0.0021157352465463936
0.013349887907806997,0.013448966752621248,0.013559416498103813,0.001936279437991781
0.010898929754324814,0.011423144600668976,0.011504157069982961,0.002185994435759683
0.011509960848866659,0.008968089470388484,0.011811575113555687,0.002115875109973249
0.010132117663329323,0.0100775892408387,0.010571417584163351,0.0020487440811939386
0.009105187120182982,0.008665344289153418,0.009926294745100631,0.002258103169921264
0.01239695714115022,0.013518871921430559,0.013072686354212935,0.0023073519143529315
0.011681481813301437,0.012247639750435002,0.011882783813182245,0.002272514941726
0.009064463696385743,0.00827444784813578,0.009339418371861186,0.0024383952357542133
0.011382148741689574,0.008590755315634776,0.01189216654836227,0.0021065835646784607
0.013605189372010341,0.01924862057289828,0.01420833645738863,0.0021612630526433516
0.008219930251567772,0.012792204791799495,0.009171365511286682,0.0020424018779001325
0.012741882875446049,0.01966627697512302,0.01373438494692364,0.002007772119703704
0.0166600320471232,0.0206665242644219,0.017376704821538597,0.0021340155136342835
0.009976117803120941,0.007544406326852023,0.010817662087611776,0.002453365399507823
0.011877382492739291,0.013194291318144433,0.012330944742463486,0.0023075507940677068
0.009366820197666255,0.009134584543047879,0.010019534437300437,0.002326046835978507
0.014426100975641138,0.015573221480888839,0.014957231180201943,0.001990405484895913
0.008122597230131921,0.009163424427013197,0.008567008189213247,0.0023717706388084393
0.007308328530172949,0.008764182060710913,0.007355160108624414,0.0023746665110964504
0.009197949616748982,0.013150805840033494,0.01012858688018895,0.002269170138966804
0.008326268147637513,0.00805216661210821,0.008347999514986458,0.002147433886714928
0.005362469867756001,0.0047134066058481085,0.005250197207179194,0.002183213856049275
0.014854768280120289,0.020904579498430532,0.016411135112014814,0.0020072507974252976
0.015299296409037889,0.013513259724629282,0.015592730305696908,0.002264280758583634
0.009167514996807461,0.009663967332361318,0.009763762600347548,0.002177904201408411
0.00838554806539284,0.008428149245946205,0.008934577733518807,0.0023045222284162055
0.013392084445544832,0.015560116507709913,0.01377140815911408,0.0023848752311080947
0.010299630771794644,0.012223826683692963,0.010757290831179139,0.0021302249931490435
0.011670680187815686,0.010007626898874245,0.012312048463890543,0.0024718907335745583
0.00934572040247478,0.009023456834982834,0.009534010668804549,0.00209242794146322
0.012018235479124654,0.011217950034200903,0.0124351118383603,0.0021749148706803408
0.013059439308808145,0.014304920754001632,0.013986763054534968,0.0024335291844655082
0.008324625929414,0.009560842080457578,0.008849073787197839,0.002296151959178756
0.010895452349151243,0.009551054721050759,0.012018020289561742,0.0024133484217862215
0.008101649691581843,0.009330153412306157,0.008734225258358031,0.002130194943886299
0.011842841658527914,0.012492562079242039,0.011894865054090454,0.0022816332968631737
0.009647664817329173,0.010340446434261373,0.009971068511990094,0.0021470397917567087
0.007400782870928152,0.006360740996544862,0.007985510199669327,0.002274609436645537
0.011175965860543726,0.0109855911281055,0.011382256576845926,0.0022213310410849753
0.009732343330382795,0.012140944006006479,0.010913847599915392,0.002448196672225089
0.011765931913766766,0.01717699788975394,0.012563386705022743,0.0023048555247537467
0.012320132658275735,0.012068183094609823,0.013545048639165651,0.002346197629029986
0.009574227376752524,0.011008521448082235,0.010425972889854371,0.002166410589664386
0.012664328003092393,0.01396350633668574,0.01357673048190587,0.00237129831890175
0.007221029217648131,0.009401043568012322,0.007720349917474738,0.002180507723267309
0.01311315849739265,0.01841635832895514,0.014434629411124807,0.0023751707963435443
0.005563923677386941,0.008315955216185241,0.00549631204669031,0.002229538348805715
0.011914164481433294,0.013131274832783146,0.012660697398492418,0.002148674221315088
0.007471692249094524,0.007934048163394465,0.0081193047018416,0.0021455754545865896
0.012216970458508784,0.01617061092341029,0.012906471296611358,0.0023924908789188975
0.008969716443939896,0.009996307731908434,0.009990586285496735,0.0021747459537207695
0.006910036025803988,0.009462759734130261,0.007434644857676074,0.0022270766248970947
0.008410102024550264,0.007026341454723083,0.008253274677256428,0.0022245411822611268
0.009960453665216714,0.009915157499113812,0.010016701508935525,0.0023281204913460393
0.009954362333253204,0.009955149544240339,0.010571701264612326,0.002081066583016061
0.006237847233105175,0.005740973294671977,0.006241081005410226,0.0021377256520974165
0.009461202747642297,0.012511694302110282,0.009836071457967483,0.002305615470949934
0.010975547281694439,0.01569987102146179,0.011669871781095428,0.0022917635327070907
0.011539891464912591,0.01035589698158747,0.011794776789573481,0.0021930027755063214
0.00822838155373403,0.010870493760470645,0.008734489047448982,0.0021779721722901563
0.01021454815597203,0.008500914155800933,0.010186851447247873,0.002251462528099028
0.010745458728039538,0.010941702846636736,0.011423056299566076,0.002371648019616502
0.011575139178709525,0.014208630048099658,0.012798650461119429,0.002291710607041842
0.011949065506158426,0.011237098365767697,0.012011958334992141,0.0021733494727587755
0.010047015689703589,0.008556737123009616,0.011078342646375108,0.0020521979295630094
0.011521019212939224,0.015320978529992898,0.012020622522177922,0.002304531443323161
0.008072732296816508,0.008691647500531282,0.008806974556804561,0.0025047994882785767
0.007118612603479532,0.0082989735613308,0.00699722337881792,0.00208015326791039
0.0173311335812539,0.021034597903011747,0.01887950422623271,0.002561255535349025
0.016660104575939444,0.0253762593562634,0.018286927018548626,0.002416854844818832
0.011407309347914438,0.015054522530773573,0.012158512037014419,0.0021465948476669357
0.008471628565826424,0.0103692780383941,0.008702240475886521,0.0020058763223548028
0.01316470299695678,0.013665197821471669,0.013693743248905207,0.002130592392023768
0.008988552701875074,0.007723827341798873,0.009743103682452537,0.0023525971025635654
0.015085022711132741,0.023822249695743702,0.01642597148378759,0.002257353162003189
0.011496049933720193,0.010274496433668331,0.01173300170581188,0.0018835844606650204
0.0063434100774573685,0.008751301891755357,0.006642901542433515,0.0020866214421643514
0.007273535286012757,0.007594348320613831,0.0072615986738449705,0.0021220630780886146
0.0072787434458461055,0.007092838260788704,0.007588432416028415,0.0018736112132869702
0.010266512024036696,0.0108230522427161,0.010837890433963562,0.002387808845745805
0.02408677911485589,0.026826447521693154,0.025573302025075382,0.0023689005147713308
0.012479984797321302,0.012513608479136894,0.012676586461753708,0.002173867093814126
0.009219445355414482,0.008618437282552316,0.009555637872490627,0.0021391535671441463
0.009439341375707599,0.012060797612708729,0.010338722910161737,0.002229052097544158
0.011191977774618675,0.015513695442324305,0.011746674294677222,0.0020231724858491115
0.010125992533171823,0.0069985321025237985,0.010472907022370737,0.001972766475351728
0.014612597152501907,0.01419962429729262,0.015681809270188227,0.0022352627142212117
0.013786266157233563,0.016049119382841828,0.01461646022365959,0.0024317951317518005
0.005055850836809253,0.005831394339294474,0.005081036167969324,0.0017528730933495263
0.009294042566837364,0.008573656487076555,0.009586938171597293,0.002124319564090105
0.009549769457612335,0.00990974710599194,0.010414474325298417,0.001633499821105241
0.011346428775293566,0.011795586575543285,0.011794993998653708,0.002342275154158244
0.012093689935491422,0.01382986883524857,0.012371569373941507,0.0023861420172645144
0.007655828816708826,0.010257648226338768,0.008167966798391981,0.0023470704590869158
0.016749098797675766,0.01568445905460354,0.017756954864800965,0.0023156325342213284
0.011668070362602406,0.012285309936128776,0.01267758704896259,0.001989233428548391
0.008018850240961049,0.009042791559968474,0.007907355966332838,0.0020818952063486745
0.006151140759376325,0.006660121804501494,0.006312293589980202,0.001881101942343323
0.011726836753129542,0.012474673102533583,0.01229177637316049,0.0026518147607683816
0.00945285107389038,0.009414530082329087,0.009735744638454837,0.002426980573926651
0.00769955346034519,0.007569048133911225,0.00847121203515251,0.0023527154821520397
0.008394381065310107,0.01098557351455066,0.008830167215578055,0.0021616940034772207
0.009533047369804908,0.010366251799854407,0.009864201013767105,0.0021666620626519754
0.009199135510210498,0.012874742978665485,0.009333057140714295,0.0020445889597547925
0.010410715474474665,0.010734172983636905,0.011418086484845763,0.0023595576591583117
0.008832188734695696,0.019319186955492743,0.009278769602222682,0.002380379781208671
0.006596469781703576,0.007316020922568326,0.006880350115600391,0.0022370442290596247
0.011147117319931857,0.017481485281090055,0.011736964483725902,0.0020771938654359293
0.01407284233553147,0.015984576548731585,0.014544696028382135,0.0021120914307959323
0.008140932915182753,0.006881336835761765,0.008414212597609183,0.002140874990780886
0.007486596482595162,0.009199621501581188,0.00775975031596883,0.002217819004268837
0.00965681383881805,0.01008079036893267,0.010291249793049894,0.0021306458222274463
0.007786155189032851,0.008606331635746567,0.008361516793030828,0.0021814576383093025
0.008958530643252671,0.011599832410820146,0.008923853316402731,0.002318552241991526
0.007556058483477326,0.007427016504341187,0.007670884430558464,0.0019718224038948874
0.013598985222909574,0.021498767178493017,0.014282160164352707,0.002313638848763864
0.009050819434706864,0.009652096097733312,0.009556269977804666,0.0020890744474149773
0.011841618427121725,0.009216205318943446,0.012416846211634896,0.0024624923054276646
0.006504877825680737,0.0069810412948552196,0.006850129450800814,0.002559755022809342
0.006652877427324922,0.008976457364351821,0.007171102954962578,0.002080350045631255
0.019170198311036703,0.024009298461607455,0.020010735255713223,0.0024816922999929985
0.013954263950373393,0.016945266849659066,0.0147448511360105,0.00229205311226646
0.01358788385119939,0.015210314183764607,0.01446565666114465,0.0021562612515817355
0.010289398066748811,0.008749426136519611,0.01085671350566434,0.002120532339625538
0.010659090484677987,0.010693895743996389,0.01126354593022466,0.0024773064946343806
0.00757215812224346,0.008577403423053609,0.008248067663071958,0.0020997946198555795
0.005828093588081524,0.006283400728175232,0.005712248124633762,0.002273334540988326
0.00916950042884165,0.0072572149358913485,0.009003502579527246,0.002287776718396116
0.009773769140121624,0.009412678597077877,0.010521515322649715,0.002316892328255618
0.010754479150046398,0.010283976706930537,0.011083125746516584,0.0024187354024351273
0.011086966690021143,0.012306403951158786,0.011058865975316877,0.002258248072720512
0.010310427557557986,0.010309917086545774,0.010542580678818874,0.002164234580056688
0.01278000636272058,0.013025624782281645,0.013459104810582831,0.0025850305712035756
0.01605918284334536,0.01979521596736662,0.017542810488981545,0.0025403118580730327
0.0124483156416998,0.016016554658002075,0.013598549885923657,0.0022520466698603375
0.011007784434848292,0.013111304063707648,0.011691192271691513,0.0022573220153579102
0.008476418610239596,0.009349160530052284,0.008556910961319811,0.0019849945394828337
0.009571818879295643,0.00851650278157873,0.01006169025522919,0.0019326419597046882
0.011294035688871069,0.010218203870293643,0.012245345786105118,0.002470109479444718
0.008928759984730165,0.010302281214083945,0.00944742733665647,0.002257385271293197
0.006401883400559659,0.006248165384152077,0.007076056232371043,0.0021510466710732428
0.010441225601755841,0.015878869332134414,0.011025071161031696,0.0022859863503538187
0.01863559676965004,0.022542040643906247,0.019582038809096067,0.0023365736233553046
0.006900046068848899,0.008940835378635294,0.007307125854566483,0.0024381754861019637
0.005490826984469209,0.006430981104952675,0.005571775940657643,0.0023321781988326117
0.013743606826399074,0.022460356694856153,0.014692373688772296,0.00208853622030618
0.01108271833330402,0.011233920129298152,0.012190968497598065,0.0024348323660842823
0.011340695824968623,0.013903952211237696,0.012055731878479265,0.0024727024066769185
0.00829762441803295,0.007992554227569669,0.008332083630136138,0.0023895918374590105
0.0159640017090538,0.012835771867566164,0.017207434300818763,0.0021291534071880007
0.015327015710077548,0.013678393748475867,0.015870109158012572,0.0024945862907801873
0.012263164802812853,0.010714983894223328,0.01250506337906106,0.0021029947578019874
0.007335176769673523,0.00722340402245789,0.00796378174199623,0.002042952239223233
0.012466390934450837,0.010983584827777934,0.013781050977329795,0.0025024836474876774
0.007361667883827216,0.007770886954285549,0.00788364297607649,0.0021558959084560297
0.009769688379022066,0.008992641357359745,0.01031195477324709,0.002142632143617162
0.010961351160552454,0.0104683215752282,0.011174187372873769,0.0022154687333176943
0.011104122779990372,0.00975646508586508,0.011580534555647889,0.00221014830205269
0.010723997462559727,0.011375412056122337,0.011672893634482208,0.0021817667990697465
0.009677381749987264,0.009409468288994947,0.010133430040858702,0.002095913723599447
0.010167365942069807,0.008591559751683726,0.010312450968977802,0.0023250833165514677
0.011080940324906134,0.013911346107476378,0.011273312207171824,0.0022515328174194404
0.010003206246633515,0.010342335969357193,0.010720394358558724,0.00241665294851616
0.009124564448081074,0.010099526096416305,0.00985609215947875,0.0021059579067476348
0.009044617275380988,0.010587540983640826,0.009503591093372123,0.0022406761630223678
0.011113927277541675,0.012452566217305767,0.011591635523790616,0.0018840139705583205
0.007938592456866527,0.007728188101119377,0.008227856619944865,0.0021340854831583796
0.007720346038898366,0.007757441438023139,0.007995068367297326,0.001969116349799562
0.007962278768812258,0.009003223309913249,0.008606158305658713,0.0020742655020365513
0.011263354373315564,0.01214246533559638,0.01159172231795423,0.0023099014884626116
0.011204544796990396,0.013531996213357808,0.01207071720070269,0.0022000945384770486
0.008716414633588803,0.00891711441955344,0.008634745759326585,0.0020741253813683696
0.01737052758949404,0.015524606853731892,0.017987363169260036,0.0024025561564608223
0.014684621804434916,0.01558148451652537,0.014906984396058425,0.0025385693603470934
0.0076381205749269975,0.01031944558518919,0.007874908145057008,0.002340095513523176
0.00867717485648711,0.007490165488500591,0.00910125772489584,0.002411955761405546
0.007307335910665419,0.009246208522952578,0.007726559762648943,0.0023265382918145282
0.006594741556248811,0.007527930456877609,0.006602482540165482,0.0020173131921264603
0.010087402935576901,0.011934382599008217,0.010902423756657028,0.0021617569887206244
0.017757064333981585,0.02217744802971905,0.019246320615448186,0.0024393939926897878
0.008539706796304843,0.01189852795585191,0.008727000795340466,0.002282710729642058
0.010299833355377557,0.010492883343907427,0.010862358176069911,0.0021764879642075636
0.017489153206535903,0.024615176473654597,0.019593474979033413,0.0022793138233807566
0.0058050744850642495,0.010523087319038432,0.006062594955325136,0.0019620032833408637
0.011794489481406571,0.008931039603300476,0.011981126304532796,0.002496989918044281
0.008387393815681985,0.00884316848094492,0.008690691984667296,0.0019678583713728594
0.011939771135738167,0.019149965944844017,0.012860416202090816,0.0021657314569310444
0.010334149985868773,0.013659494293487227,0.011016019384301613,0.002261487890757112
0.005955904300342179,0.005962031009123479,0.006296852558318173,0.002122665958079069
0.013648082707846959,0.020325765950626663,0.014531853698770806,0.0022016578123307297
0.006768774553501369,0.0072170169473184005,0.006754467617154426,0.0020624547681632006
0.010371096747565539,0.008304498890516918,0.010673157988665968,0.0020773415472957395
0.009484047742202344,0.008233557197338539,0.009397878872665882,0.0022097912705393175
0.010749066847358227,0.012633042578801235,0.011313838493842772,0.002061635936944732
0.01222818422490543,0.010161772209466971,0.012550112411910282,0.0022186492794897786
0.01248956836230878,0.013093208959259427,0.013356249880293596,0.002515378280494235
0.014285590192482413,0.016686519149130743,0.015315975563586229,0.0022823087879252284
0.007802783702219275,0.0073344587039059815,0.008288712494728389,0.0024065905816688837
0.013452090239994914,0.018487336204581865,0.014412222454770753,0.00241705642721492
0.008153093261405857,0.007921723377101715,0.009011393690539922,0.002451441496605532
0.011243034429849174,0.014044338761627731,0.011611970055328007,0.0023108034893912516
0.008015088872358156,0.008244840138194022,0.008373405647569132,0.002303329464772021
0.011711486797380835,0.012418481963209393,0.012140530043928954,0.0023230666382294454
0.0071504906956771684,0.006710502537915583,0.006972739059074754,0.0020264064356227463
0.01124053514224492,0.01299855909794179,0.012590782284243636,0.00246274728082127
0.007592375404443397,0.011746464185485136,0.007939107457553682,0.002107958879519172
0.01315715781083485,0.018638374062788173,0.014234329232616234,0.0021855069287613884
0.011788902884256366,0.023365914016855466,0.013450506281417977,0.0023142366802247055
0.007584654946898999,0.008966310154216518,0.00813005668078978,0.002049913390196858
0.011875749457349864,0.012640809790707482,0.012215995227420427,0.002540109209475296
0.007907329006594112,0.007694837548182564,0.007829270211301859,0.00224192286695407
0.012525306134829836,0.01736886989719737,0.01296315152596517,0.002290347265288708
0.008323291843659432,0.007313726623256438,0.008449743448760295,0.001986606042631522
0.009632831200592077,0.009410583526858548,0.010235354839704195,0.0021650232650085536
0.01297465644918189,0.01546337025588269,0.013648924398442465,0.002371374768523767
0.007352994197179747,0.005811006242994975,0.006985119200997954,0.0019028689256143582
0.014383745616131325,0.01782811956408456,0.01527435189589711,0.0018728652703631592
0.009180905903606505,0.01128602978463671,0.009882415198991199,0.0018838074282567
0.011164419437661338,0.013071423230045428,0.011750007702727433,0.0022552221542123142
0.008449475564812847,0.00856311939119006,0.009155751431513834,0.0022531046159016154
0.013845056895405335,0.011887463291825334,0.01379293341366484,0.0023038820938530644
0.007880158476764787,0.009755760048841506,0.008389062942794208,0.0021426358502987
0.007254401150919808,0.007383771733585468,0.007233613863022566,0.0020960204821165672
0.006115290703458715,0.006496641899193382,0.006183308935893757,0.0023289546381741614
0.012957509891992328,0.015609568569559553,0.01357265494943427,0.0020889380002594156
0.011817798536261344,0.013790879791975045,0.01193127101667361,0.002248656955972417
0.008554850895211562,0.011575222155452083,0.008984860127840414,0.0019517425406325028
0.007655482791431922,0.012055660490235145,0.00841535646422587,0.0023011700783018094
0.009076763700602342,0.009598217604438295,0.00898899871450868,0.002020887904711646
0.009476398363594249,0.008718318699361578,0.009480730613389759,0.002124570312031007
0.018418150116062675,0.025041026890291192,0.019518053434915743,0.0021828382824052215
0.013727847963197252,0.01591311530114525,0.01426554979450752,0.0022121867384726577
0.008818561814585107,0.011299274754624717,0.009143210994741583,0.0023622143463896263
0.018343862350128547,0.024683733313600045,0.019094770859358193,0.0021872184032125557
0.012473223687134652,0.015376768241524723,0.014192106086101365,0.002504250586302762
0.006432994896369823,0.006677053433595388,0.006488938744243053,0.0020587322467553247
0.013716682733876311,0.015623150752316963,0.014045285340953088,0.0023254952907480063
0.007976782014902102,0.007312095765990587,0.008037714606534015,0.002050365835672336
0.010143820113069257,0.01343495329092771,0.011168371609260512,0.0022906284781933355
0.009332799810216376,0.009191863271757448,0.009210150561966708,0.002415849713046082
0.01257714769638143,0.014063969933302013,0.013532695981832828,0.0022666905002933628
0.011339696891385285,0.012124108880116738,0.011727352233169307,0.002257184673008457
0.010606283407524276,0.012503492645181344,0.011024667444826762,0.0024248593770373585
0.008834671174356929,0.008678033676573807,0.00906780655927568,0.002334220057484909
0.007571585829899329,0.008901733267141282,0.008750924176194842,0.0020377309723479667
0.009167940047595208,0.010417465675346762,0.009663022276230745,0.002535196130851669
0.009119232146751905,0.011055170347081096,0.009864262696395475,0.0021403025440084726
0.012181473384355386,0.012572347952466966,0.012666588262031316,0.002212976079776132
0.012798588943376469,0.014042239549237117,0.013417235167106287,0.0026041010883011174
0.010796482629560804,0.010981361398056975,0.011516199717352422,0.00220034936615002
0.010822002679710502,0.01041854586811075,0.011695460380815377,0.0022787823051338228
0.007484827826379218,0.006802927787891251,0.007879171225751597,0.0020070909182846835
0.011289067625008288,0.011106279788437316,0.011630754427833593,0.0020257876683224133
0.013080225143766621,0.016677118425733814,0.014078137722765668,0.0023972781639600167
0.011837232722334206,0.012757258464221342,0.012475496167443877,0.0024681658934459015
0.007650211860771418,0.013975896887490319,0.008609014740166308,0.0021825855058411987
0.0076452031435222285,0.007634847160991451,0.007824245185435702,0.0021001204148062527
0.009345712550599595,0.011586063029174582,0.010185153887134065,0.0021271041024342767
0.010596498097853062,0.012777562135894071,0.011038222213496748,0.0022499830277473744
0.011829433982941416,0.013487465400190045,0.011754589757400022,0.002013041335776668
0.009643124181320595,0.007844152817489437,0.010053657470423399,0.002156895411728421
0.009307726427586555,0.009409577632441535,0.009859150588864083,0.0023150819381950755
0.01403875867125118,0.014223761101598828,0.01459899634542083,0.0022717781625899245
0.011341533894320462,0.008598812542232074,0.012724626473587356,0.002348876684523007
0.009158950091645423,0.01028921928186406,0.008924808069986872,0.0022384795666507934
0.010429155668403219,0.01605829819324923,0.010858893206477442,0.0023002328622851323
0.012222070005061824,0.012157358473714965,0.01231669066645772,0.0020362812690193845
0.01315935199755035,0.018086177139629782,0.0139091976953973,0.002222609631060221
0.009345841600347897,0.007945475728267423,0.009832896461597846,0.0021401031717861066
0.011053531364258157,0.012357445760118475,0.01139170070477901,0.002449294493358412
0.006638806623073548,0.005807787797722858,0.00680151319907524,0.0019320503673978544
0.016702149091494346,0.018021355126823527,0.01753867784492501,0.002345626285477107
0.011474387219459677,0.016813074013944437,0.011677314311649737,0.0021664338917843995
0.012375992819494742,0.01908323523205734,0.013446786382024218,0.0022986810064000284
0.010046176253836192,0.010345265849914723,0.010579067222773466,0.002176466353021602
0.009918350598552212,0.0120815836010492,0.010529346802862985,0.0024887620308157803
0.012039959201868781,0.016942711116327745,0.012801057150832736,0.002144958369490788
0.0081507563073744,0.009638859623224794,0.008457105899527532,0.002615353852971115
0.010127869594529182,0.014723032753395832,0.010418318821848446,0.0023185794746709686
0.011282098902914374,0.013406033250638988,0.011917591340442717,0.0020669362897069513
0.006040825048121709,0.0052101004800563944,0.005872881365873223,0.0019856725851399248
0.014560262479799189,0.020039735496786223,0.015121228186465335,0.002490911563207759
0.01519276771409436,0.013042444517424735,0.015909535918313216,0.002077768317148985
0.011216489606301842,0.01662563613083654,0.011356583561432116,0.0022045754456720182
0.009929153964998258,0.01286883727279742,0.010019408141782543,0.0021614313793016002
0.012328307289175064,0.014315890097801364,0.012939680934840693,0.002521931333355807
0.01002635659300731,0.010585305784685872,0.010949779326541696,0.0024325170636731635
0.008666530025458542,0.012028021871624751,0.009559038773392868,0.0021895986298385898
0.013858865235524171,0.013143399032775586,0.015273782175837204,0.0026205234236388528
0.010962646730844685,0.013435120742524611,0.011683841925409699,0.002605737571381588
0.009678444207131192,0.012190444872402787,0.010479546183317487,0.0020725712497662386
0.009789686102763822,0.008177165625933498,0.009910778780687099,0.002189606391251196
0.012619965538537826,0.018416314376985217,0.013113760307177666,0.0027017181172953077
0.008076494538672704,0.009292856527233408,0.008120805681394694,0.00218812360815959
0.010117774905714002,0.013493569665965077,0.010925789947475135,0.0021592798922873717
0.016323556702181947,0.02285378608957245,0.017347740611288773,0.002459648792973889
0.009232693604493235,0.011874787826110263,0.009190615171090285,0.0018973754337980122
0.01088638682449594,0.010636807735509062,0.011687932541013676,0.002436360601464498
0.01084355941509108,0.012289243566050548,0.011164909419611103,0.002339757871023091
0.008847530481173385,0.008911892854788082,0.009074516186820713,0.0022423981290103485
0.01069945660078489,0.01256895283898038,0.011898680251610411,0.0022704969288687062
0.012417120859369395,0.008908674814765897,0.012604038818170826,0.0023507169184463555
0.011611059182545683,0.011319309715989967,0.011670873564836308,0.002056615609717442
0.010773067476310376,0.012042305235589622,0.01097442569279827,0.0021929654353867174
0.009904834590764416,0.010991282285543254,0.010723253213426511,0.002168011451838378
0.016509213780488533,0.022522739208833,0.01695942678607076,0.0020437123291220903
0.012505204997117053,0.011627688719066297,0.013632150592758262,0.0022655728473104913
0.010065179065086166,0.01203645566851379,0.010718675527159048,0.0022717258575649453
0.012824639855047892,0.018762437954224918,0.013855865102597826,0.002283250976442247
0.010453577050314047,0.012223815935741528,0.01105194998164438,0.0024375317676743422
0.009890352551335217,0.01113205494943895,0.010727935762365578,0.0022872948311926425
0.008212986108139824,0.010083652174226788,0.008972649906437388,0.0020595517209207968
0.010282346404398122,0.011710226409189284,0.010164591516251618,0.002218490949547486
0.009517195847441541,0.010873794309726846,0.010157970173905314,0.002035024119415096
0.009933424065909668,0.015740025992773396,0.010828380118620891,0.002145060155147055
0.01197626321989019,0.011142942749148134,0.012372333691009653,0.002228162064673431
0.007262493867428749,0.009610652784452207,0.007442854160038516,0.0020364597664068547
0.010881898587986142,0.009474662290808577,0.011552963780174171,0.002400554944563389
0.008642461387975161,0.008856425945263535,0.009053132046000823,0.002143699351580072
0.009590591399307116,0.00930420355452357,0.010524708328215096,0.002054147180291268
0.010060348268689097,0.014018983863386073,0.010476145434741582,0.0022416160756466535
0.009274605085725068,0.009621005620016512,0.009894690408869684,0.002280031328651294
0.009177019920529985,0.010577869112994744,0.009745208402896584,0.002024251475331634
0.009736684875079199,0.010219639360343473,0.00985148139031071,0.0024098267353806005
0.012314308314130955,0.013039564003881003,0.012946326184866115,0.002424063761056679
0.010605218283225934,0.009789259514523837,0.011306420643032469,0.0022184001035175267
0.008990636172817179,0.009896604088404024,0.009410683904142974,0.002222181014726073
0.011028426612913617,0.00858945129120469,0.01117338574523467,0.0024512946382842875
0.008319624749176678,0.008465478377800515,0.008631215440683642,0.0023394286867478714
0.008571189073913438,0.007663663549503041,0.00925124521914304,0.002032507532720177
0.016796735435143234,0.023569242758453103,0.017564591404458787,0.0028651258479671354
0.010812395521304544,0.014323649274147969,0.01192488399986232,0.002071116580370049
0.012071814482725427,0.016077158261295608,0.01226055335555223,0.0021749935068207543
0.011472389239512744,0.011765292037947116,0.012277523233054553,0.002403734889192441
0.012329166797194273,0.011642760004615236,0.01246028674033509,0.00215054323490814
0.012419863929250647,0.013732240673629086,0.013225748469251416,0.002338997931946318
0.010881924823899545,0.01180065951686897,0.011902849788659879,0.0021885614751084703
0.013542711123445395,0.01429676287656022,0.01420096191593976,0.002322871535325201
0.01028496046034186,0.01014720089095592,0.01083594746047041,0.002450639779537185
0.01633010279669329,0.0209507452168588,0.01798799329418873,0.002459966913067877
0.013777077677758716,0.010321632732982847,0.014318892092414161,0.002292347118327736
0.008468435765589552,0.006621229342165658,0.008368716578715204,0.002007622929784538
0.008650502198138383,0.009003345665122514,0.008841926985163001,0.0020727184985224125
0.009420442811749006,0.008989043689109414,0.009688551663314286,0.0021031600505622295
0.012405193720627478,0.014387791876698917,0.0127173480836188,0.0021153872482099047
0.006358294518462216,0.0064319037250705905,0.006861554020727444,0.0015232273853953392
0.008803974661559584,0.012878142984626544,0.00903313680540897,0.002481241816356028
0.013352130167106851,0.01204143589115688,0.015017847959041899,0.0022524629409356256
0.011817410695176351,0.009693960849022212,0.012394478727676973,0.002437426214024407
0.017232621099392487,0.020266985807479244,0.01881573698453955,0.0026341535718782155
0.01017567768777221,0.009692063225675765,0.010724303699895674,0.0023460505821419845
0.010040752271796408,0.010673331941313527,0.010210566105552914,0.0020571445891053334
0.012503917832102085,0.016548129884048017,0.013059266146659362,0.002095576236548649
0.007014409921625878,0.005625899726558955,0.0070793809694156265,0.0020901615610899346
0.012968884948386536,0.011973165394120867,0.013513655108574885,0.0019291783320206095
0.0088719127489435,0.013854411016899694,0.009001093743042836,0.0020307627618223988
0.012137441618698676,0.013790022149872388,0.013208459306353532,0.002328517718506214
0.009552822502957763,0.008838157129855716,0.0097130198728737,0.0022582738587118
0.009644257371858138,0.013422456566387053,0.010139014429051005,0.0021453197918140324
0.016036360221771694,0.021574274050177217,0.016628331173376105,0.002391528191267626
0.010870646975692485,0.011788507843133294,0.011049402791094518,0.0022098472797316064
0.007126076588500048,0.00770333344547439,0.007441528892096346,0.002049858502380788
0.012408047544348221,0.0130651872455321,0.01302983718039645,0.0022610765789744173
0.007930330792079741,0.008761970928457978,0.008460325393616004,0.0023227178185423717
0.009808604418813831,0.013190415706762342,0.009924590463858103,0.0024335709026357183
0.009097497745259399,0.00941149801925731,0.009397111266813337,0.0021609575461271164
0.006905423627198998,0.004744803461382472,0.007559379652057384,0.0017737720856469085
0.010015230393161559,0.008776505781461405,0.010189221922905469,0.0023175570168237794
0.007930813577997032,0.006060672742227555,0.008654839927216143,0.0022807611248829777
0.0058858036371521845,0.007487625862532638,0.006264210658591389,0.0022755864176755188
0.00926598693984743,0.007163032431341265,0.009619246195145693,0.0023079277692348655
0.009940124856836721,0.014544511690677475,0.010651038985512007,0.0023743378457397337
0.009909369762246805,0.011844200948162319,0.010763738337281446,0.002092551166370624
0.009244700756015698,0.011118549089239005,0.009415389756407546,0.002151404769006038
0.006980224979787493,0.008470931980481773,0.008104663287063578,0.0024728848672641297
0.010162467213006588,0.010950264911641906,0.010854510534466252,0.0023216131861660302
0.011673067711852992,0.013353588265318387,0.012465673668627194,0.002328902144541298
0.010409797999413526,0.012816240037429809,0.011283402957632041,0.002322782101125592
0.014590204742324243,0.012820771200764629,0.015132058521220893,0.0021434994377042306
0.010932258861814141,0.009520457350581837,0.01144895006157989,0.0023714647189481152
0.015603499136807432,0.02285326562743633,0.01676641898214332,0.0023939242060658436
0.011372585458399045,0.013682598788273815,0.012193262614997936,0.0023342480337796806
0.009861205533837342,0.007694607663590121,0.010079486104790248,0.002281293089982606
0.004910906391814168,0.005065216614341,0.004987538314356376,0.0018465043617785384
0.008271920800170548,0.010282912200435949,0.008865040664903756,0.0024144667380260605
0.013876531254725025,0.013833853653446117,0.014815410118985439,0.002595119713891843
0.011489116141580437,0.011179267404140028,0.012542218497353045,0.002287202515504264
0.009925328999260971,0.008307413579395084,0.010555629536383213,0.0021708530878507735
0.010715333424824683,0.010800462921081383,0.011329054975051493,0.0019722138993228827
0.01634931090036195,0.018216215435475195,0.017288177778403475,0.0020801171527521033
0.011331039432719955,0.01417508451193874,0.011398622690972764,0.0024631768160563966
0.009915198519301706,0.009368661030462078,0.010740378802398427,0.002186931272453634
0.012008117743851457,0.012978620367962195,0.012617937608794856,0.0021685187193141347
0.024579138163878703,0.0349096973253792,0.026919862691688147,0.0023641704521857347
0.008248612249262622,0.007996009426304497,0.008126134018839503,0.002091111207499424
0.012352230122622187,0.010522128921147875,0.01290171315045921,0.0018020233622325613
0.011363267519439292,0.01607202077290376,0.012490666843646714,0.0022116684996789137
0.0057840227202537705,0.00538034984204431,0.006301952579977322,0.0019793259713116055
0.009220919392562414,0.010428418011402582,0.00953208402784597,0.0024120850805011466
0.010199342450212558,0.00968489069474984,0.010356277287719498,0.0020021400438999847
0.014750375827343223,0.01590161757224645,0.015447370283392733,0.0025034242787017173
0.009212118439905187,0.013063707619815165,0.009291414956387018,0.0023346556201892517
0.007424309779879054,0.006038476177695201,0.007335618614992697,0.002148657584486395
0.01471678795721984,0.011713472503466396,0.015049806857857544,0.0019373241811476657
0.010726231051399016,0.014562414251577062,0.011522073642974265,0.002257841338371721
0.01661361883842146,0.017616885897386206,0.017662903323214484,0.0022968475617454573
0.008946542441340641,0.00970827659079243,0.00934674114547724,0.0021997776345226293
0.009400838453972549,0.009821013579257198,0.009329874748919362,0.002399941189485359
0.013225144362819966,0.010789874361133392,0.013273674474800793,0.0023216300135085535
0.009687197525932218,0.010857974305708047,0.010167897504308677,0.0021074737147129203
0.011314889533493048,0.009372035397204137,0.011782801125519719,0.002306534002828578
0.009690597694467831,0.009269503356001232,0.010469071479344663,0.0020562857548572675
0.008340411807906373,0.011677574415251864,0.009046452956587132,0.0021917752241430296
0.013952400984048156,0.012634771685974428,0.01454206156709709,0.0024216715552987057
0.015369729393727206,0.019143168869814684,0.01662914017122127,0.0029987830257373546
0.010107414691027407,0.009643489284140973,0.010682544033747526,0.0019291368126190076
0.007822425304418264,0.007965627730437111,0.007944366628843947,0.0025276864100100415
0.009676605356161844,0.010197964556861134,0.009806722718789618,0.0020542534166371564
0.009717122696932288,0.009412359713516855,0.0095695178560791,0.0022293515890009705
0.007937047610974128,0.008120427882004828,0.00858575256626856,0.002237530495103784
0.009333611014321622,0.009628608862536454,0.009473192202877243,0.0019830102275428343
0.013036980087232858,0.013590597817035,0.01386171915186318,0.0022257201728040467
0.014648851332989795,0.01943923619667442,0.015252191742087164,0.0023263694034152166
0.010208895005188621,0.01013324710427432,0.010570366736986166,0.002330740393179392
0.013168266623994682,0.015337310296490948,0.013674303978501542,0.0021117533672500802
0.011805009520362219,0.014637053092296667,0.01217363691044986,0.002053942285277164
0.010575727102096952,0.008855461740809365,0.01110086005555838,0.002307317370230995
0.008063099923171946,0.007138668637370841,0.008322456889607043,0.002202738957181264
0.012548887629738372,0.01393999569274832,0.013131744895661606,0.0022673426613815297
0.00911423469442108,0.014378528655879476,0.009488816206101107,0.002023818752182412
0.008423982526869909,0.008316563120285794,0.008554858833119896,0.0024549850200518506
0.009963288353258057,0.011785810662830023,0.010022666166079929,0.002293448333769363
0.008947275852886365,0.006624163261048247,0.009142552565149231,0.00221249780159094
0.008952921195312113,0.007504891735602838,0.00940489599713891,0.0023532305335042815
0.007664716338838753,0.009161809712741265,0.007967089632302835,0.001993981014168326
0.007941741887679791,0.010039216229845738,0.008006694178256021,0.002196758855070459
0.012292274660713485,0.017421539470767983,0.012856961763980925,0.002198331007447469
0.014259336568701141,0.012135932076910681,0.015152225277268328,0.0024732298583844763
0.009662378101529775,0.010018285097558664,0.010524371302813543,0.002159179307763165
0.010850757502238679,0.01027330809106496,0.011131345469919951,0.0023115408834693
0.010998520114856867,0.012366039010290602,0.011001929700324565,0.0022792543798011034
0.010825946361386084,0.013290489023943478,0.012070104490221412,0.002424665988644444
0.0069160481743412135,0.009260003497252974,0.00688057293759663,0.002324702904241613
0.010094409484088641,0.009390061992362433,0.01043443425818621,0.0024709355702182694
0.01247439596632872,0.013945544631613875,0.0129800951399834,0.0020686367069294876
0.010180046600227383,0.008696853487268457,0.010326427150127816,0.0019806280477127638
0.008429383019090525,0.00910729330369482,0.009262568113802053,0.002381732277923611
0.011633011586914136,0.010562836832848883,0.012175129021480218,0.0021993819308325367
0.011285064774156126,0.01286974270863108,0.011856340035810268,0.0021633329415686776
0.009702433645482388,0.01255251956497701,0.010717501642691299,0.0022836004204026972
0.009283462808218077,0.010870550775779426,0.009495248497615289,0.0022846149183437317
0.012144858048558582,0.010692576891413732,0.012838832294630443,0.0022656067832496096
0.01527684984164814,0.021178125232533106,0.01574379084437246,0.0021214799616657235
0.010584916679539947,0.012732556289713603,0.011070252426635618,0.002326817337349105
0.012388569605091252,0.013684998730283568,0.01300623619664661,0.002150459815790913
0.00806148560878985,0.00967656369120908,0.008762889850657197,0.0020804624030232076
0.009142900201918925,0.0070351618499985375,0.00903459045864234,0.0021177197546634213
0.014861322503094205,0.016386160903011423,0.015094479487609674,0.002201648190752784
0.011318484352310853,0.016653324957302918,0.011886297406472875,0.002373649914726629
0.00688904009691131,0.008040030265219886,0.007083768704027998,0.0019940431127665696
0.008113849008129925,0.008114916055268252,0.00859234443498654,0.0023265218622569024
0.009545292425294337,0.0105821121627636,0.010002233757234899,0.002098070998334561
0.010432281023486766,0.012409607602387289,0.011567077136437379,0.0025761299979089893
0.008783065197661588,0.00663820156001345,0.009508370158251758,0.002101369862675743
0.006111720675060246,0.006128312749036478,0.006656048183404284,0.0022158970057493087
0.01000375174650037,0.012004324987953228,0.010794527749987627,0.0022092334764375935
0.009790876213784732,0.007874528811795145,0.009846061922894344,0.0020627319547646536
0.01383006587084861,0.014920199243239124,0.014810846798306958,0.0026389900459263134
0.011482780852347272,0.009283651352018779,0.011586140474706057,0.002491956423339506
0.017665282338713964,0.017638056072198302,0.01814387045447697,0.0024245664091836314
0.00893434511969882,0.00945654426703989,0.009328095319703845,0.002366494539221062
0.014038264665601336,0.01619980141657274,0.014984498880263047,0.0021459525360445555
0.014105272785015109,0.01452534640165858,0.014330235274070142,0.002055632715945803
0.009946399835077065,0.010275976046366863,0.01005053781087842,0.0021451105618196698
0.010803428744339037,0.016831645439300685,0.01145101872612988,0.0022146450450137656
0.008946707361291897,0.009433963349650406,0.009161084945432137,0.0019690039564065763
0.008826746810874253,0.00693663740390143,0.008998666796701926,0.00208550926273329
0.0067170786019098054,0.008981541606671185,0.007035036129164737,0.002112099407442483
0.014269199293203886,0.014996567382780558,0.015043354675863718,0.0023938291917860524
0.00853496930245971,0.010832141183560594,0.009198517797939435,0.0019593414542380134
0.011959189377169496,0.014449342010344698,0.012646967608816223,0.0025154236311772287
0.011494323678701948,0.011367088490660038,0.0119538174567498,0.002124071787219146
0.006848631211529267,0.00753844781558581,0.007652930230209716,0.002150733447982674
0.010819259667419624,0.008152269752283899,0.011496581003056833,0.0021846344160668415
0.007603522994709463,0.0072507013794393445,0.007477943882715402,0.0020831240823731894
0.010947916588374618,0.012982858077184255,0.011864246554422218,0.0027047171439138927
0.00929783183205818,0.008994470150637918,0.009565672846049362,0.001972730163634294
0.009536981890333366,0.010628506090516406,0.009739878321128315,0.0023433669342069786
0.012045501610868464,0.013177444795256885,0.012813419935527613,0.0023581168323191593
0.00794835082799788,0.008309518511638709,0.007889267347824164,0.002053011364953277
0.008860515309784179,0.011733468257603751,0.009576232758805262,0.00228060956785331
0.006886815012475345,0.006223981859935917,0.006839534368094617,0.002188138436249263
0.011071356522569619,0.013995629358222687,0.01242289920819741,0.002021622772859079
0.010906886624237756,0.01187526086473911,0.011587332919062032,0.0024428023756559157
0.007746359187860272,0.006369633308258711,0.00772813684554669,0.0021209754496230903
0.0082858629844129,0.009865561900349623,0.009223913814608867,0.00245706402966421
0.008087296093797013,0.00926758071367369,0.008847396247411808,0.0024788020253208483
0.009407568708099973,0.013542243689202427,0.009507923058423821,0.0022715538433433218
0.011435528508677411,0.01085527022935875,0.01153588681083043,0.001969712290095344
0.009667213533194566,0.009715778720893962,0.01017808566144115,0.0023104926671650224
0.013876240110128798,0.012709922762442212,0.014465355466480844,0.002308826465590612
0.010769197705526026,0.010674284410242171,0.01089083162821612,0.0021681725295923477
0.006444124912263272,0.005585369782267814,0.006303441457496136,0.0017838597124653173
0.010000505593953955,0.009672135510239712,0.010644291030384504,0.0025922519680802282
0.010249088057576183,0.01169791620774479,0.010268335677181951,0.0018061701945028096
0.012429972739861243,0.01353093691216764,0.012519215346985496,0.0022366740681040564
0.012325118039867588,0.01572358700875987,0.013053910938287153,0.002271249909894521
0.010885972174204074,0.010910930205659176,0.011720990312624477,0.00202584698995311
0.007766953419642203,0.0072396785957799855,0.007499545261413515,0.002080271336350143
0.011250601522407177,0.009983529727978353,0.011367188220043347,0.002372663257802293
0.009413380427662611,0.009021876244462669,0.00957818307770564,0.002115661106511026
0.013654624573324989,0.01696003076948498,0.013937325162451985,0.0022356706900222923
0.012392584326238718,0.014931862879974219,0.01261787600947912,0.0023184145641224384
0.010701160365256715,0.011644115487034442,0.010891346006139413,0.0021656799338129174
0.011097402560899064,0.01246598518265791,0.011113671443194676,0.0025471818543827615
0.01967929344230011,0.021234870180435014,0.020847501713258,0.002609708836379172
0.010908298902365493,0.01159243605962798,0.011445426558073079,0.002303230732749304
0.00677553874324325,0.00817312076434519,0.006846385925785014,0.0019410540668250958
0.017501156081487824,0.02380366736829942,0.018549142422704962,0.0024040732628145406
0.0123866749530828,0.02057395837659378,0.012589046988947394,0.0022167104373397874
0.008655347652925199,0.007107200854539199,0.008695327797859913,0.0022003427398433416
0.012328929858028722,0.011215124703540436,0.012978727812459076,0.002343996403382533
0.00910707841488181,0.009468727947188208,0.009837382705809191,0.0022042593593361187
0.009586179530051524,0.01644089017797455,0.010023187466295927,0.002258815510383467
0.009472922190893619,0.008939225477222113,0.010135989483657928,0.0024438480501596904
0.012710080296821807,0.016645336092873022,0.013148538335830968,0.0023913818317636767
0.010067411693102558,0.009709935972250292,0.010755766836343876,0.0023052823836816677
0.0074491423679355065,0.0065829206941850045,0.007273108516883204,0.0022584327753248463
0.008446453659005433,0.007483569754932058,0.00805741612956547,0.001989314520864073
0.008137003820965598,0.007794940150441447,0.009048867563169272,0.0018636458250706589
0.016622389894422697,0.01881397420301099,0.017773668158449874,0.0024611538239116496
0.009711693569533032,0.008708876810213793,0.010100394700301224,0.0019379927653154579
0.00820183851525977,0.012828599503168862,0.008497446199149382,0.0021771668044238365
0.00887659880077227,0.008781175453384648,0.009133880270175941,0.0021443460702204723
0.012598046179162792,0.011279609312613192,0.012768724071267452,0.0019629660622188768
0.010385078083103141,0.012131791056246639,0.010661967245599873,0.001961022353623288
0.01071865125155589,0.01076911109055707,0.011321138239618653,0.0018573353206811397
0.00988869033237775,0.01446379191798759,0.010586478318996369,0.002324324351069185
0.006645186351911931,0.007076690743119698,0.007487860222348969,0.0024236764845656836
0.010642402061276257,0.014599780561763375,0.010725928636828048,0.0024285452772326035
0.009481247410925665,0.009003171758947699,0.010208722889397968,0.0023471722727504717
0.017048856582412023,0.01820076782510183,0.017581911888060513,0.002148289853867536
0.00836999020612534,0.006842802776212309,0.008432303387361235,0.002527830016609282
0.010327249241595575,0.011008205901866023,0.010845444630306796,0.0022988783508362666
0.01126557469631803,0.013292232232481632,0.01162441377443948,0.002513557925615956
0.005617128190383087,0.006581846444844715,0.0063084725781609305,0.0021040889735599567
0.014976406030802034,0.02024641130662081,0.016171279161596407,0.002345011608691937
0.008931914024510592,0.00802242550855173,0.008935018059626642,0.0021871705815881826
0.005937216305880104,0.005847541376852584,0.005939074983161107,0.0020486179023274705
0.010134744260080921,0.010535190756009003,0.010846351365731217,0.002225759419684429
0.008507833075145025,0.008646170488141062,0.008890336850677676,0.0021393362974868146
0.00971487966193548,0.013051188918289035,0.010480117827239748,0.0025519600594982135
0.010103479175020708,0.011519489007719364,0.010463599998606389,0.002072321827430976
0.016557725854464526,0.01754174844047503,0.017927681816103727,0.0026019118767893912
0.007441825541849871,0.006244848342057957,0.008097445198566476,0.0022753578634312835
0.00899910655205995,0.01024576919860152,0.009577450262987026,0.0022949178866644585
0.009829261604006788,0.012018610912075869,0.009961958541426945,0.0024350960958303075
0.007568877593534118,0.0067514995736410646,0.00832442886944328,0.0020686599130284055
0.011249595359173702,0.013385122257193694,0.01164624096111206,0.0024767532364732875
0.007830655904445993,0.00918442367890904,0.007789083105107781,0.00240600515803014
0.010439191298393631,0.012392944715699829,0.011053612802501866,0.0021102837056031867
0.011174194105379988,0.00999450137226114,0.011571968064592592,0.002342056506122707
0.00891115210168272,0.008288085464215743,0.009670471841930319,0.0023300616662478625
0.009240170885216958,0.012179001509706295,0.009893341566228247,0.0021980703228903606
0.006123527377290998,0.00696194714557733,0.005979337858541172,0.002154604473305312
0.006849726233226533,0.005769762005022161,0.00691269550963304,0.0021203619427976987
0.01251363395944816,0.012328841720545037,0.012752045052500436,0.0022315787877088236
0.007853958608184506,0.007932389678574197,0.007883585680949637,0.002098361497576501
0.012247096052924749,0.013251209361956786,0.013159376455987361,0.0020943279223155755
0.009485175037949977,0.007785639401099606,0.009291019404429477,0.0022765007808422106
0.008840995306302767,0.0073048731547086625,0.00932269155682972,0.0020765411929689736
0.007394976619668058,0.006804959853008203,0.007311351998544269,0.0019252524919246361
0.014022495178267761,0.017352466214010282,0.015028547604621675,0.002185482447258655
0.011990388884772218,0.012516534519451453,0.012544923084263067,0.0021090917654790747
0.014157954952431332,0.014144517255782104,0.014672010776583446,0.002028996594105494
0.00798067824021221,0.009374627015629685,0.008583173551921534,0.0021340193896244174
0.010413390484977806,0.014482892553643595,0.010558752451429204,0.0021737761898427267
0.008031048008643429,0.007276745870875908,0.008453979735514542,0.002290243490531858
0.013314501059889577,0.013615947484190292,0.013389679006370586,0.0020637875864060965
0.011082004628245044,0.007358952858034177,0.012186901591455482,0.002472724466827167
0.008194685825121041,0.007928508112748645,0.008523560590728663,0.0022711429993681658
0.01141319341500845,0.015806240846550496,0.011989402156546742,0.001838854032253161
0.011993394114348516,0.016099378311929334,0.012576868226090117,0.002373818246240817
0.01120110188631787,0.011510725153158005,0.011586732550515486,0.0024258206601768537
0.012653415282421289,0.010887303370424324,0.012983178165676955,0.002297160462303758
0.015164361954105261,0.018944186162499967,0.015999448443544315,0.002336036903577169
0.00976803982556813,0.010306609228736992,0.009826585096368043,0.0021236808105165005
0.008751808988890705,0.009642050373709632,0.00900441931789642,0.002217041189316696
0.009882894756220319,0.009022778385437386,0.010724379005903615,0.0020814557751241414
0.011398278674600052,0.011860231458713594,0.011713991308392653,0.0020784167277348737
0.008525017460930418,0.009112082678972183,0.00881402812258898,0.0020694878239465022
0.008114253949428094,0.007656394999056802,0.007901963283346325,0.0021457525148710532
0.01352607539332226,0.011880507412453783,0.015085068012480217,0.002107056884406728
0.009982040058221056,0.008916489559276777,0.010156323474926973,0.0023562380061521145
0.009703243205914704,0.013641327337581142,0.011059216158012199,0.0020015138630415704
0.015462926803453304,0.02156131409302776,0.01628145255173217,0.0024154570827735165
0.008262952805593738,0.007491305331646311,0.008830251471386292,0.0023069995129077225
0.016872226618708595,0.020298155671160164,0.017595752047295275,0.002446744446081548
0.008034796137214516,0.009118081123698404,0.008085617703429634,0.0022981672926069754
0.006305583972105178,0.0060122468898895776,0.006717498007275958,0.0020076654521635085
0.010115699002577883,0.010324928670168976,0.010862289229794162,0.0024457534521885767
0.015739322354889205,0.020875797611372288,0.016974903922105516,0.002133878667070465
0.007388955958532413,0.007925802316350273,0.007174856549614364,0.0020064367556187498
0.014443680339388852,0.018393555919316164,0.015265279934295958,0.002374824535252023
0.01473207563797681,0.017935403728181424,0.015071440282114814,0.002277578503554247
0.010869843475343215,0.01334576696475727,0.01174157219726395,0.002054119862700833
0.009772044899651472,0.010122580621249074,0.010604169015200903,0.0025777124457789543
0.012880389151927366,0.016399110144058218,0.013674620940909897,0.002199826037544473
0.01183293258108212,0.013051256377470392,0.012560149143424324,0.0028169866170080467
0.009358302549556592,0.009834351513003417,0.009449170301535335,0.0023007854605437326
0.00834546269703525,0.009451274967827016,0.007957698232049748,0.0022375076693485286
0.014749941906776837,0.019537875735212637,0.016710751878974438,0.0020397059751758226
0.011100150795176539,0.010644260870519822,0.011391051982006744,0.0027101910881854653
0.011301583441535104,0.013785068720833737,0.011833294306865975,0.0024704902026599666
0.014570606500126409,0.01984570538561076,0.015490254516273925,0.0024414827044751193
0.007487272602182789,0.007857122451635154,0.007698842101584574,0.0021930746687551243
0.007149782313283109,0.006901097694524612,0.007836541596249367,0.0019079724915968817
0.009814520761557989,0.01033215468160436,0.010144088395519342,0.0026694728600094456
0.005850391488554808,0.0064493030046198834,0.006004897031810949,0.001777014445736577
0.013607043016917144,0.012355701185036837,0.014046827210738225,0.0022535082189089057
0.01004391376606671,0.009565497950518519,0.01014193754156353,0.0022288657248273783
0.008849124640603508,0.01228564161605193,0.010237089909497107,0.002241372039761811
0.012500982661561444,0.015281614488632238,0.013267887520512507,0.0024972806177524717
0.008897387039760464,0.011153889519396911,0.00938477537087753,0.0025641722751280345
0.01693361056910258,0.021239461019201267,0.017785149299315718,0.0024094618531282546
0.009250038733366873,0.008878165699790672,0.009194647179087842,0.0022419924687363496
0.007833876013549021,0.010055736012029106,0.008170730836552008,0.0021318635044569978
0.011192785357988639,0.010454387249256144,0.011748066124015315,0.00241358163837025
0.01254372054566401,0.012069908887185147,0.012886393685292024,0.002157006915133845
0.012500324994491684,0.013762044251717705,0.01332938280222041,0.0019514088166885117
0.016015707322476782,0.01765544676140098,0.016647149217256095,0.002444394731883354
0.01121894660551766,0.010023767350829115,0.011775344829695993,0.0023731957586941286
0.014883932731785109,0.022294875947433707,0.01585209687870435,0.0024920331586495486
0.008209202546582731,0.009771488148359328,0.008912533635007559,0.0023291297633522604
0.008019007630133334,0.008744594908984129,0.00886017699964651,0.0018694919688076223
0.008315224189904305,0.007361799664301107,0.009566953163536136,0.0023465949667505837
0.007888568560799789,0.008317775799042327,0.007947944614308635,0.0022139369428550494
0.016719347413655074,0.02059437068986333,0.01767751267951615,0.002448219838981379
0.01047602312361526,0.009358212537548238,0.011855345551835936,0.0024116616773200202
0.008987358772457675,0.009626217888484837,0.009732171734693462,0.002144247760372615
0.00948392504825292,0.009448820379729049,0.00968955643409799,0.0021918724332838243
0.00893763033775433,0.007110061756047188,0.008792026225129673,0.002281353852177438
0.01311091615543865,0.018947417179721062,0.01478715052125655,0.002198562611039312
0.009154910454265412,0.011663412373492518,0.00993765735795493,0.00225455768081131
0.00969555470538616,0.008884034815467835,0.009718897779647328,0.0020330971594094177
0.009791807451170665,0.011519481689160092,0.011125080520429109,0.0022706992049011834
0.007232556269811355,0.005433605723420241,0.006901571032453669,0.0022009043098821816
0.0069194546738087165,0.009216372119198618,0.007884644985716888,0.002226283104940616
0.009374630582723184,0.011006396129196976,0.009359706943604449,0.0023119225700774936
0.008244076862491654,0.006332088369302314,0.008372892358439854,0.001969604242124602
0.014331007137564696,0.02128494173598773,0.015340591951399826,0.002248146025204515
0.014579233659198911,0.020237858581755287,0.016116668493081517,0.0022781775309997335
0.008228025552236567,0.011012184280591461,0.008274007805970023,0.002329088455281749


==> data/datanew_theta.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval,sindy__eval
0.0019321895368342534,0.002310323176414192,0.0019732820971839326,0.0003776953034185039
0.002149533454220051,0.00212415185903798,0.0021729474739432403,0.00040203092369706474
0.004362823682483372,0.004709771448830562,0.004694550554449283,0.0004338227749655376
0.0029661135487877954,0.0031894936738245017,0.0028706241193575265,0.0005728436459935269
0.0016208368201920782,0.002595118619719483,0.0015828858438987675,0.0003889890481008566
0.00249271950742757,0.0034047078275524665,0.0025100589940828563,0.00042009297551758636
0.005168501641660252,0.0060039998387167275,0.005293687517131297,0.0005034085000329326
0.0027640229928949673,0.004449007698525746,0.0027113287086305304,0.0003741848693866434
0.003509937484091284,0.0057551100402680536,0.0034943765530332494,0.000456021441614456
0.001605431284157316,0.0017428580576437965,0.001569434798422733,0.000423686103982626
0.0023863029736940675,0.002239204574102857,0.002407697369012779,0.0004036439377672085
0.002455207127082166,0.0029759996327046153,0.0024950212474179343,0.00035281143295059315
0.0016463899392245066,0.0022416249992662247,0.0016511894873435897,0.0003592395881185078
0.0017918381593407834,0.002587035502537422,0.0018119855941502888,0.0003332961629929062
0.002332435480949164,0.003225448090888867,0.0024444477306253963,0.0003838934347870667
0.003760821049179334,0.004273944371590081,0.0038010569180467082,0.0004352400891235443
0.0020403119080764573,0.0018844378359591338,0.002056532637346271,0.0005449548288063933
0.002362607098281,0.0027128914822705996,0.0024588783092719755,0.0003794811784046392
0.001493678537298842,0.0020604566695356765,0.001532605953475313,0.0003382100336846308
0.0012994279703572524,0.001346734137744676,0.0013215267362296633,0.000301465833906752
0.002111158641514957,0.0031639145528750173,0.0021824554817469898,0.0004046822917854944
0.0026858095695511657,0.0020543513811621113,0.002734210746801536,0.0003397769315495942
0.0013659501470125884,0.0019329143407676899,0.0013753873773570187,0.0003288661708454059
0.0015698022356824036,0.002404611279980077,0.0015527225814747055,0.00039881920971534596
0.0026864059325202453,0.002038715851225824,0.002778019286888903,0.00036328348174833713
0.0023361591736775706,0.0024464872810811204,0.0024192076011252134,0.00033708024268631887
0.001792448167033159,0.0018283049264733009,0.0017825554009327535,0.0003636753682771155
0.0020597347352038042,0.004057019192091971,0.0022989693359101032,0.0004311808210786613
0.0024531291889626585,0.003142087424956913,0.0025876845342769207,0.00039049509562104416
0.003153809867913935,0.005035648283512466,0.003249539395726443,0.0003805272137863709
0.003371895404644161,0.00473113730953923,0.003425978461229329,0.00037525771511343276
0.004287197982473764,0.004996111673719152,0.004480754061499916,0.00043897618938726763
0.0035022310016304624,0.004358434586020199,0.003597814433273235,0.00047267990609538323
0.004260514828230007,0.00521362800257932,0.0042952686026478185,0.0004517447547362655
0.0010976520775385504,0.0017146414229034465,0.0010471790892732167,0.00029198496323356573
0.0032045478875681057,0.004345277104882225,0.0033174911490557067,0.0004006522434949021
0.0019406182330382758,0.002215313588070359,0.002048243385427131,0.0003639057068543267
0.0026914079002001304,0.006663123512099933,0.002876295058757202,0.0004739235551751366
0.0034457650398416416,0.00525951279082129,0.0035858849669764352,0.00045919869829331056
0.0017802019681344477,0.002473540509752515,0.0018088957174352625,0.00039238571381422597
0.0025034063753472235,0.0021814394028424177,0.002605712305671859,0.00037297055947377414
0.002910133706462228,0.0047222196960367245,0.003049977297941796,0.0003929472465321705
0.0036492984704254126,0.004642991021749707,0.0038332166416399885,0.0004181808598811249
0.002030151810732603,0.0035448865567759926,0.002106983095152177,0.0004088471075459873
0.002808282029343478,0.003757561768885607,0.0028977255613876164,0.0004126929565349102
0.0034290635872568343,0.003665142393395585,0.0034580531459226706,0.00041471927239702076
0.002097308806520562,0.0019088163664946025,0.002161396939558846,0.0003566725319081706
0.002639798354599888,0.0029878636952606406,0.002748480282799116,0.00043005333975728135
0.0024927031251973843,0.003251929374350121,0.0025307353038127563,0.0004698607010907142
0.00238849634204052,0.003466246797842541,0.002421443394582444,0.0003829425571741456
0.001804544470546202,0.002299268485029592,0.001850188185615787,0.000376006883268117
0.0032660105350795767,0.00646182264097936,0.0033342824162013213,0.00043336185328094823
0.003511955605171381,0.0035221167519230738,0.0038455354002175385,0.00035344786866062564
0.002141946168225491,0.0027876915395193473,0.0021839438613040552,0.0003903660869009359
0.0034279282863356585,0.004777918255582921,0.0034592639983991543,0.00043006341060449914
0.0024803953661662005,0.0021009219782923707,0.0024882444286526907,0.00035840426007416586
0.0029567402402567553,0.0030231045276818387,0.002960989163693419,0.0003359334510621505
0.0017390236376435475,0.0024499306957743256,0.0018205991233798745,0.0004223188276955315
0.001207920991669223,0.0019791732109540137,0.0012253378935986974,0.000326747147726045
0.002163713483384112,0.0024720352455001576,0.0021948399847917573,0.00042744040260726503
0.003921071976581379,0.0035286961706874824,0.004094855217506697,0.0004090056150068212
0.0023598083897855946,0.002936664107473129,0.0024507328945090143,0.00035706082021648135
0.0023602141811268585,0.0032457390867864817,0.0023089452023047777,0.00029660344022144734
0.0035455046666803373,0.003876501377708861,0.0037204043440592686,0.00039981589695652975
0.004542345929959873,0.005658830434020476,0.0046374360337422755,0.0005108063954542567
0.0037958642507320644,0.004293510040877462,0.0038479822194574897,0.00044755784341795186
0.002701485419466126,0.003831253269336797,0.0027651232042470936,0.0005110710803359772
0.0022328210387443158,0.0018693715105518548,0.002334041276812624,0.00035494186170874744
0.0014703740380068717,0.0021947944813931995,0.0015219623692156578,0.0003569075542396907
0.005358467650109946,0.008573425147003969,0.005954094766330704,0.00042559593630151
0.0023914093956289737,0.0025594652061022905,0.0023703335507362605,0.0003658584247817268
0.0031605573201030066,0.004526454258498764,0.003351790046570616,0.00040227824469163967
0.001904249389978376,0.0026597011448601117,0.0020309181525736907,0.00039844196679872325
0.0020583962150184727,0.0020387306994997995,0.0021422782074504826,0.00040159845335439106
0.0022599819769769307,0.002992193812917204,0.002268259789944068,0.00032547979620389437
0.005079793320013838,0.0052973625314489785,0.0051072531827013,0.00043639341600247133
0.0018217344565388234,0.0038429606567487963,0.0018819133815188703,0.00037649689403173605
0.002259809981373828,0.0023069493046391754,0.0022853215783482784,0.0004119496210430023
0.0016467659609549136,0.0017768694503987586,0.0016297203580080155,0.00038791563910269006
0.0021398430663580985,0.0020035878714127248,0.002167202743477781,0.0003741082270808683
0.0016925714944977083,0.0022343329002541784,0.001709295863989573,0.0003415356726247893
0.0021825494393851843,0.002625502134379507,0.002281095288390064,0.0003258854395033227
0.001252553126816085,0.0013988053144122947,0.0012341742181974861,0.00031379496488373573
0.0030741784769548978,0.0036247355400825555,0.0030690849834495095,0.00036460359975461795
0.004225898765118586,0.00510579740125436,0.004180808815098436,0.0005528466534213546
0.0051851275111875214,0.006311099344255822,0.005389763579361842,0.00034547865016885325
0.004825073822660071,0.009279906886164277,0.005245783410092338,0.000552259927177323
0.0010747584973755677,0.0015785416492235273,0.0010823835333726175,0.00030426983172905815
0.002520371930437416,0.0038352195161403682,0.0027268778221962134,0.00038901167660319093
0.003669365045904573,0.003506936327379828,0.003727122551669227,0.0003682931907638715
0.00260594854965504,0.004397438209175225,0.0026124039121935387,0.00041070153212172247
0.00465184018006133,0.00583962626078617,0.004903406976992998,0.0004673498249077437
0.001989178900223379,0.0023449345621541795,0.002042433515083465,0.00035827241799490727
0.006033852338314976,0.007318010473396019,0.006178418163845274,0.0004000282995707966
0.00195422698227892,0.00280163809335668,0.002028597983834383,0.00035121287289038914
0.002079878706795291,0.0024156461794965483,0.0021269409438194175,0.00032328856227557877
0.0038332218689928785,0.005532112672200356,0.003952602873544404,0.0004986694828210104
0.0016970116561038037,0.0024362221948993957,0.001686320393119595,0.0003069480521114035
0.003499281904490303,0.004747836120909453,0.003669439650973595,0.0006358625629377464
0.002564216462660028,0.0037943163425695915,0.0026468827298314454,0.00046782291679482073
0.0018908984654524656,0.003507508240379465,0.0020144313507163927,0.0003827061869203912
0.0020706930600967724,0.002050289649507099,0.002138375510758756,0.00035359497637182594
0.0029312650739331957,0.003633898566481807,0.002855327485964283,0.00036770964172683354
0.0011629082930065997,0.003210863218501486,0.0011924252039068942,0.00034061651455273215
0.002023332707073943,0.0026029782641136287,0.002096261619798849,0.00035350268639728596
0.0021803456185802857,0.0023743254517724485,0.0021211968838661787,0.00037703908493860635
0.002663382301293142,0.0035887033427984315,0.0027417025806655265,0.00041027679469472783
0.002000634555325554,0.002179378893275662,0.00204886411264933,0.0003931967736708168
0.002517440119876305,0.004272300789782088,0.0026025038730347816,0.0003798240701701982
0.0017592235669878235,0.0024075533852964703,0.0018137139221092793,0.00036943633277747225
0.0016903327324446916,0.0019820196192904993,0.0016571025973947217,0.0003747200425239536
0.001790405609952324,0.004534247370223277,0.001999081784714602,0.0003471899319442643
0.0021377208277242065,0.00168188674334536,0.002105263542509945,0.00032689416770689697
0.0037790145661656385,0.005153022799805005,0.003837935178826865,0.0003697878540544365
0.0025605325949123636,0.003798891198475974,0.002626634005186882,0.0006758732238152767
0.0032815676412064343,0.00425140707089785,0.0033486628312255355,0.00037774312654049606
0.002674838622391103,0.0032445861349033106,0.002710283399034413,0.000389384818581807
0.004930875334687007,0.006833138235098487,0.0049745719324735945,0.0004190703432513104
0.0021734207264539392,0.0020922680632600825,0.0021555147035513607,0.0003766799263087386
0.0029823099112018165,0.0028604160974336867,0.003136073573750879,0.0003693569539510166
0.005315415038357564,0.006532475946240215,0.005359525828596392,0.0004343766261791677
0.005299544234097456,0.0064476782225653265,0.005409299607553424,0.0005007053945915058
0.003054322713847396,0.0017976831225963161,0.0032917362470665894,0.00046009751175449666
0.0014369445475491168,0.0020535199176617103,0.001466913895580097,0.00037640511178829575
0.00442622557351047,0.0052675480903275436,0.0044446850735587965,0.0005221598492647044
0.0035141124751257367,0.004899748113669983,0.003575478780535894,0.0005026472966570356
0.0017929209361371,0.0022500887355216743,0.0018165784280686184,0.0003299182698597934
0.0024687060437568673,0.003512041236897187,0.002567670264380871,0.0003857000923341611
0.0036023396008827103,0.007806410919562964,0.004061240925403186,0.0003895933624275804
0.0018028787615265137,0.0027174190548676295,0.0018584494109141366,0.000352832643269041
0.004870184777274592,0.006236132060778598,0.0050831928231393035,0.0005318352882742758
0.003652358656429526,0.0031913012498460303,0.003830940842677388,0.00038290324565492926
0.0021185338889171436,0.0030337552322887455,0.0021749457479313433,0.00047650463060913164
0.0028354629138818356,0.003821106073994,0.0028996506337525996,0.00039003179539369854
0.0013344550593226718,0.0018613352404680133,0.001302254072713935,0.0003296332838017756
0.0019505927606328418,0.0033116845708279835,0.002051965016226117,0.0006553114859400354
0.0024828995205421153,0.0024508904548348827,0.0024835228583605638,0.0003856944340996232
0.001962413595652527,0.0022604733062323717,0.001960616793296795,0.0003728437825635976
0.0021866467293075657,0.004045390376341601,0.0022660652646579486,0.0003762633223161007
0.005343407569844921,0.00686273894655528,0.005616204357121096,0.00041897618413479557
0.00153886967900744,0.002157207255196746,0.0016132026506373853,0.0003462711223847869
0.001921749862479602,0.0022501790632351725,0.0019160542597001342,0.0003541973909152951
0.0026311035175787373,0.003925662095537535,0.0026802403535379363,0.00042535760693991593
0.0019094719395329094,0.0020304531417899073,0.0019582307330227645,0.00036142814012629437
0.002545284406410358,0.002744683119492224,0.002532153718628773,0.0003973930677019518
0.0023391530680464193,0.0026994171019407236,0.0023929729196886344,0.0003554303162536675
0.0028144172483488515,0.0037481755297065654,0.0027935338167989388,0.0003445870381398802
0.004799676370884164,0.007701533581142181,0.005078861659722933,0.0004621091339064209
0.0020864801300620297,0.0032924692407138023,0.002156562331997141,0.0004474139709337952
0.0037126837843522976,0.0075846809552727445,0.003780976611741881,0.00040627259075468264
0.0047930406211367,0.005809388426840542,0.004904042552528314,0.00041878511310340194
0.0016120799501739673,0.002052079528275156,0.0017281341594792862,0.00033475224924606607
0.00127864741876619,0.003016122905025133,0.001262387419797625,0.0003618811238917032
0.001437159149727138,0.002679299029906574,0.0014523577333725942,0.00038475478467964625
0.0055053332367527965,0.006937414816611813,0.005707668366861239,0.0003932285642180105
0.0025076661718614673,0.0033515914324996213,0.0025485041602495333,0.00043355362193653156
0.0014017231875344887,0.002032965320337534,0.0014399103271858114,0.0003674367699263474
0.002790913924131471,0.0026613341356791034,0.002834732019411867,0.0003373805906840189
0.002831286393069936,0.0031086187241375365,0.0028765957859816955,0.0004267642780427597
0.0030898603343133884,0.0029580976956779807,0.0031441588692883355,0.00040900734818178014
0.0018956653827298844,0.003015263966040283,0.0019578403447282817,0.0003855144977647968
0.0024423141636381214,0.003141688412055907,0.002452083745019112,0.00036780689347399784
0.004451278258113973,0.004798200171773834,0.004541129676406993,0.0004102875171337313
0.0014443168476751195,0.001864350317857796,0.0014490175665782662,0.0004258425591039021
0.0013824028026067031,0.0015573546736029865,0.0013563930284614398,0.00033811775647697105
0.0023273399809493373,0.002224184157631902,0.0024176664769168465,0.000411399595133283
0.002245043116563026,0.0027166655846430515,0.0023026267261535118,0.0006143723269571426
0.0029611108213930554,0.006333709536010913,0.0031824862224931728,0.0004935861409969862
0.00187507950749788,0.0018710061558053737,0.0018378520983971347,0.0003830743606730366
0.0017936935009090877,0.001862525006408445,0.0017998190547244444,0.0003249479814443846
0.0016226970426603399,0.0024645367194847507,0.0015748098676800538,0.00032525897442387664
0.0029340269364181272,0.0029982511812638567,0.002892902467002922,0.0004324431870977959
0.001850475405626058,0.0019302085809766876,0.0018446923707246675,0.00031994650688536874
0.0026124981731089677,0.0031772574993511856,0.0026710185567801045,0.0003227093795005418
0.00183224237312368,0.0024552025785612736,0.0018273696576817894,0.0003724843159161313
0.0011812444642980177,0.0022273425428960725,0.001160343850132398,0.0003331794870252066
0.002127728329964817,0.002680667948381422,0.0021509771378256156,0.00038762690347685455
0.0014240657284295317,0.0012943997175156436,0.0013371091924927743,0.0002996774886137888
0.0014015047671314099,0.0018724662553072007,0.0014281086471021206,0.000305864820311441
0.0027907092290041426,0.0028417115539841227,0.0028574764094271943,0.00039113966739286573
0.0037577919956965403,0.004161819750283479,0.0038757478167817405,0.00042083133626379934
0.0013583884114004218,0.0020241337316400884,0.0013698891189930697,0.0003382846118635211
0.002671860963676033,0.0029886512211706887,0.0027029439240426937,0.00042905079038332893
0.0031618452503308215,0.004316993170953253,0.0031770735663477056,0.0004628614841444481
0.004589888370814963,0.006185147405632087,0.0048394479805019715,0.00044577685949145473
0.0022019570918141457,0.003409158828554252,0.002352624496492619,0.0004458916292413461
0.0023559217551205433,0.0040147290981541305,0.00253095875618387,0.00039923620204090134
0.005573976787643712,0.004446463149765876,0.005888476095829093,0.0004016004875438677
0.003305262676100796,0.004105621380406533,0.0034486810216656787,0.0004587017760217495
0.004648356664627972,0.006904176843103747,0.0048414012208954135,0.0004126189607725358
0.0036574421159661233,0.008883378303980777,0.004486371580029258,0.0004083482164135347
0.0012455196055343937,0.001815750760408525,0.0012939778800532408,0.00033761277618270496
0.004145602881835393,0.0071398793904483525,0.004752955955837567,0.000471163268948876
0.002196200802715966,0.0035580972487120883,0.0022760345672782826,0.00041483256476932843
0.00465776976173314,0.006057112440782353,0.004785924678103544,0.00037805469802918654
0.00195469249193964,0.001998758840151541,0.0019642828302770137,0.00039133594634886866
0.00424093797237934,0.005579068183786049,0.004402415830319506,0.0004199084169133655
0.0026488764017698653,0.0038159448840085785,0.0027686898154885204,0.00033752600664009477
0.0022940248845693735,0.004088964693238248,0.0022443464115825752,0.00035963204880399305
0.0037510891783170837,0.005688606202483924,0.003941293195684347,0.00045324811893463667
0.0028569237615939805,0.0032569488986545453,0.0029343660573071468,0.00040558610219028617
0.003104277649311218,0.0030132100452642616,0.0033153864395312252,0.00039110716112310566
0.0014842899674191222,0.0022095114927523475,0.001530548024651247,0.0002949789172372051
0.0061278024125561385,0.008221540812848031,0.006245583164844422,0.0005001704087844719
0.0014259717606708254,0.0018037766897736507,0.001466895206076839,0.0003132600392982348
0.004492703984946731,0.005413915645378312,0.0046299538383208,0.0004889026381386464
0.0022263374720233728,0.002565397947508539,0.0023466068402365615,0.0003838594606936565
0.0029781668184436757,0.003141372743739187,0.003082173740004377,0.00034170370982611293
0.0017905656881453157,0.0025934451828554606,0.001824412502741314,0.0003862111867477239
0.002876151276277253,0.003887972201353383,0.0029189986771003176,0.00037634660536401814
0.0014680555973534835,0.002555006674537174,0.0015161116261423354,0.0003686775294532978
0.0011910223710732146,0.001867916718068383,0.0011869245611816383,0.00032809204394718046
0.003565715492076625,0.003395496855377157,0.003595756843988138,0.0003628178802885005
0.0018772755110916773,0.0022797317720640374,0.001918106090535762,0.00031283124500148916
0.00731540429341909,0.010129553354723625,0.007548619510622813,0.00048181638695193803
0.002992951787470811,0.0036371446913375017,0.003096022848677278,0.00043108319457397224
0.0025281075712712564,0.003136587080213854,0.0025682069972308543,0.0004589817327104647
0.0025914527750305768,0.0029926175216230706,0.0026564425001500106,0.0006728250349730703
0.0013348576472016938,0.00220819561254413,0.0013794064675748776,0.0003348189505926457
0.0027166397685252086,0.003121425563377757,0.002714985542458714,0.0003783857956488939
0.0015574488374456479,0.0017351850694988628,0.0015548317871838778,0.00033961109438932396
0.0015302032189719148,0.0017266087359128657,0.0015294825665850167,0.0003005754963724261
0.002901102784805685,0.004894010047864895,0.0030515157249505183,0.0003943686223979405
0.0034508618306704074,0.005019321132173478,0.003451897052487855,0.0005213999757198347
0.0025258093868905213,0.0031825716523165184,0.0026871219776865712,0.0003401236545279472
0.005646432803254853,0.0057390128788172715,0.00624374401129957,0.000445819341603536
0.0011735601092488209,0.0014249910594547703,0.001162063893879123,0.00033757995651036404
0.003376554572127929,0.00449079273248376,0.0033485373043359236,0.00040895253643245653
0.0022076590788348968,0.004252347862275244,0.002304073660464136,0.0004410639826958673
0.0023059804940524426,0.0026032373552776237,0.00229780680956321,0.000375801786039532
0.0014362828487787444,0.0022754333989309706,0.0014803796540367874,0.00034132368479378313
0.0029311843563206573,0.003393783303203567,0.0030148466854340353,0.00037864872816858813
0.0017744566934290455,0.0016995060262788616,0.0017488395842709967,0.00033720266255105757
0.001673211789248287,0.001648182714042187,0.0017644336105595649,0.00035285491108886336
0.0036379093146446796,0.004288423860969238,0.003801721308427142,0.0005663253135963383
0.0017778554113923395,0.002690887372446631,0.0017688800642146074,0.00028970509753280217
0.005147122876962955,0.008261745641922067,0.005336981691227213,0.0005507689749588968
0.001893294392643281,0.002901672821007335,0.00197342001169471,0.00038572288610619235
0.005314112360044362,0.006812538294349651,0.005433017813826541,0.0003769218085139761
0.0015306156718527073,0.002164684678740216,0.001499003742748423,0.0003668642764332019
0.0030063019915960256,0.0040955045858891,0.0030858637361011777,0.0004787519398522157
0.0024902401489956074,0.0030226217167370925,0.0027190427358147655,0.0003441954174415651
0.001496983334708892,0.001962148091469962,0.0015366197396721878,0.0003798219221311281
0.002746335027766507,0.003427552113319048,0.0028776737325264387,0.00043185350609312205
0.0015881579111499137,0.0019240493413784454,0.001546360371471123,0.0003492043230878531
0.00243796893449138,0.004077621277046832,0.0026333632649567246,0.0003943310809943831
0.0022625337947643504,0.0028339986850519417,0.0022791458161361302,0.0003618859799251643
0.002249190939245837,0.004605400741841178,0.00228115610434375,0.00048422612234990916
0.001817953599601209,0.002035313424710344,0.0018545108674457697,0.00038089256992451077
0.005195140416026692,0.006493201807724662,0.00557943218707473,0.00041893035598117924
0.003294424240318101,0.003808301375981257,0.003379836670547308,0.0003699278105171414
0.0022479168926520057,0.0033120184109257716,0.0023201301463785227,0.0004225743129250515
0.002289545083492242,0.0029299175357657367,0.002375571285530381,0.0003814909318707725
0.0029531169447873755,0.00380242676182755,0.0031769613297356865,0.00037594365388972525
0.001804401316850701,0.0031478065144353996,0.0018578394739260718,0.0003475440342347734
0.001911906412788909,0.0018968202511162162,0.0019070289552781349,0.0003695257607338927
0.0018793765810375292,0.0023342019247173293,0.0019036729743728991,0.0004580203618232241
0.003008473949248763,0.004751066551710883,0.0030980524162175093,0.0004776365764710011
0.0029159221995287226,0.004067433788415731,0.0031227943837657153,0.0004129175340761766
0.003430898945062114,0.004592789678768413,0.003439053190028562,0.0003693461217452512
0.003912667470583792,0.0036193944407816613,0.004056116080036746,0.00046687630370690866
0.0036286868042275447,0.004129977468027086,0.003847383650805861,0.0004453035531758312
0.0014829398961944695,0.0019223466250941682,0.0014706684544354316,0.0002937659959367342
0.002288104339507602,0.0022959245871532943,0.002419086981041129,0.0003813797293356273
0.0015166475634067176,0.0015927912521238343,0.0014793903247941763,0.00036334763105471985
0.005180493078957734,0.0067967998336086926,0.00526059451946264,0.00043916190867709215
0.0018079665972576965,0.0024524749856338975,0.0018405266771021654,0.0003605642913036508
0.003823338986785329,0.004976326438814512,0.0038676648913662194,0.00038003245113841106
0.006251826876614554,0.007648698681897424,0.006540461363960885,0.0005200005476264147
0.001541442463762043,0.0018128837435632589,0.001481765728924687,0.00034706021740292693
0.0033592809969265236,0.004237599301124638,0.003385246910316209,0.00041354330421380627
0.0021157288166079916,0.0029884121329208195,0.00214445874068716,0.0003380962813967544
0.002959133348565646,0.00459936879090551,0.0030227787074086836,0.00046976840311750717
0.0011756111308553964,0.0020641481081827705,0.001213336470732722,0.0002864368360787844
0.002650719970507102,0.0024322009882208457,0.002687351788225773,0.0003311485179220514
0.0047026644099114525,0.00818907837278157,0.005083164045520517,0.00047005749961461044
0.0020040637568417173,0.0019514294491571676,0.00205086667502055,0.00039990611150576605
0.0016989461670404269,0.0014202034364999582,0.0016624969490022026,0.000338256495982327
0.002832821646226246,0.0032437967198711594,0.002939782069229178,0.0003849139507607726
0.003520022001403187,0.008653570051058638,0.0038774363427330847,0.00038038161754960347
0.002439161934329319,0.003947623125533777,0.002466624468436369,0.00043398618089390557
0.0015087273660299187,0.001952195531560534,0.0015054997393584325,0.0003168087623955517
0.00293746897874298,0.0041383114202762986,0.0030502983911912733,0.0003904462850960943
0.003600697172597297,0.004138462951977545,0.0037127677264737692,0.0004072073653215317
0.002650187952321017,0.0037378585718112274,0.0027118154109806547,0.0004174308497422751
0.003387218919231965,0.004343096932517079,0.003368337323017382,0.0004109632817176628
0.0022306867778105976,0.004005185418303452,0.002324177573283107,0.0003437165106771243
0.0019394896128541446,0.0028891921800585523,0.0019573979919880243,0.00036153979627985436
0.0024714688342435394,0.002953999298628628,0.0025209221128030534,0.00039460217902298104
0.0023846034312655913,0.0031836715480702675,0.002371877441537481,0.0004149222259105344
0.0031072142987126953,0.0030738412767505703,0.003078146032773441,0.00040521464081750343
0.004993651182104984,0.007518389816182465,0.005443818188624023,0.00047272575576017776
0.0022603331158426174,0.004378760725317166,0.002272193955734317,0.00040457573017936755
0.0018182964981711604,0.003088969793215277,0.0018933078913633183,0.0004252809749404599
0.002232886851556202,0.003458123241001002,0.0022802726183387477,0.00045580390426260177
0.003326485094747444,0.004024270777011653,0.003640114558498102,0.00045181340223204554
0.0009747191511001913,0.0016247686076460229,0.0009864050031847902,0.00030858926782207675
0.001751911351893453,0.0025212564181504673,0.0017961507116647736,0.00035295767066938785
0.0020111989193204215,0.0023883343843864257,0.0020793517450436597,0.00038631835756447404
0.0021283097991466717,0.002921564480353787,0.0022313416684971448,0.00039340037765242807
0.0018574306068656786,0.0022943060534447203,0.0018776984809104474,0.0004131696783551699
0.0015626404267114363,0.002229668111263373,0.0015550549287914914,0.0003972138812443157
0.0047280566111914685,0.0066772760542511455,0.005320716320572014,0.0003965663239812034
0.0021265986533118846,0.0021985974754643364,0.0021951952529000412,0.00036889273037089316
0.002414725208447274,0.00388026419730246,0.0024969220282750294,0.0004192334417521496
0.0021543748204145125,0.002016363832896534,0.002228188143130494,0.0003833711895256112
0.005145477081338419,0.006163530276039738,0.005698033064012411,0.0005692889608148819
0.003540519721094872,0.0032715059952020133,0.003590317041118984,0.00042091123562715857
0.0014414240002774642,0.0018335440666825476,0.0014904991703643467,0.0003216688976159682
0.0018880583426358261,0.0023208812962808864,0.0018794794547927725,0.00033423602810434965
0.0018995241917347382,0.003870238028653311,0.001964046272032198,0.00036423658165302136
0.002085655310245557,0.0018335284649984957,0.0021407529632630354,0.00039829821050958296
0.007942714003764888,0.009195557431463951,0.008368702695081824,0.0005484381772080792
0.002390142337427037,0.00253021247629393,0.002390707337802248,0.00043317979130179965
0.003058198963157672,0.0037407110085178837,0.0031373838141264677,0.00038140345737372537
0.0028430735120130155,0.0031736690924571,0.0029894264795815293,0.0004133004827555268
0.0030732955762004808,0.003161449997242398,0.0031304748389846177,0.0003886370836239534
0.0032096046001681157,0.00374171813948314,0.0032551798936864677,0.0003448293984909669
0.002540404815908573,0.00355975470379858,0.0026354035206761104,0.00042020618049788114
0.0028902575217494546,0.004033516444839772,0.0029086400706145395,0.0004314942581197154
0.0037956546336310928,0.004844409000486631,0.003924580784299919,0.00044113846562186815
0.003196698892663122,0.004178961523112885,0.0032493499286722315,0.0004833849019061292
0.0029814074224848424,0.005309501903429406,0.003137303932990474,0.00040482645810201786
0.002832714855160582,0.0029878452778645164,0.0028481903629025175,0.0007449448267251282
0.003476681210381662,0.004278540150956502,0.0035507085302674945,0.0004262666763719416
0.0013603703679128762,0.0017357303892563314,0.0013576766310580387,0.0003407513487546568
0.0034144108166695606,0.005012450844030264,0.003498238980922008,0.00035364891536926734
0.0019430563889499379,0.0021580038833082875,0.00188334278642252,0.0003625764627810246
0.00444950101469863,0.005467757363165006,0.004583218488371006,0.0005949838782433849
0.0045091567068250215,0.005597765189712442,0.004498733685330218,0.0004459471569170614
0.002398916342834083,0.005132096741169315,0.002544798299768032,0.00047539570377190223
0.001935196083395571,0.0025791027757480116,0.0019102820632740621,0.00035349646075128334
0.0026465510807708384,0.004444357742204413,0.0027821651028309222,0.00046350395344512264
0.0022798527746327587,0.0038833512318616646,0.0022672281819366568,0.00048608612781075834
0.0020724400154202437,0.0020109400485136416,0.002102723287514849,0.00036795060865644764
0.003023723932388113,0.0038763817265012,0.003016069607064525,0.0004039415144629152
0.0027321354341641353,0.004466362573433738,0.0027950088678092583,0.00045011216367893934
0.0014980920795634389,0.0016718783918820133,0.0014979423209631922,0.0003248874011901691
0.003865787781726826,0.005077584832490787,0.003905998408100441,0.0004399106789593013
0.002774729094337744,0.0035190333460918557,0.0028606017302315726,0.0003305405619570884
0.0013463181225647537,0.0028452296944727158,0.0013544058405833123,0.0003786344512991142
0.002494996062441234,0.002385419845944913,0.0025007591250940436,0.00041877268970237977
0.003748135259894696,0.004694381588998169,0.003916261295829736,0.00039658179448448717
0.0017608964893976852,0.0023062998403729396,0.0017937364547849742,0.000308058693933072
0.0031933639781523216,0.004354888779116915,0.003315762414296415,0.0004016411575412389
0.0020076599240769276,0.003728837646411723,0.0021137993894383093,0.0003899577630337693
0.002062968289116838,0.0024498513472239344,0.0020202537816947455,0.0004156776297475593
0.0035708328288345127,0.0037287944600663627,0.0035339931023243964,0.000324838905159476
0.0030040485447900608,0.0034002018874891267,0.003058057548067323,0.00038100388019665513
0.00407892426000541,0.0031409895094622517,0.004211423603103053,0.00038383758209362785
0.0025617654447552133,0.003263618104614716,0.002594383158184003,0.0003914276725303298
0.0022377602986616498,0.002350002566471315,0.0022952383862498934,0.00035783979709709757
0.0026760557544693807,0.0032832707747624517,0.0027241947065661694,0.00044641667484031247
0.0033156621448634685,0.003453921619758182,0.0033040633348085406,0.00036274151655451696
0.002459266679593789,0.002934917700781887,0.0025211244406678477,0.0004407359452399892
0.001949779391005137,0.001785104717766994,0.002004367139890565,0.0003270471350182007
0.004851833109640317,0.007276030972401044,0.004953077356914246,0.0005283345970504804
0.0015466760141066513,0.0036582595756492623,0.0016253633319978401,0.00035861846181268965
0.004733693248401909,0.007359191287317657,0.005012624093283652,0.000369570061724506
0.006211409528638515,0.007443366111656537,0.006351762077357218,0.00042640609202013315
0.0017066757858573852,0.0014483086609020795,0.001795183643220529,0.0003458839168479931
0.003116105934332077,0.003975006532110966,0.0032565881321864813,0.00040391797808777787
0.002448089226082773,0.0027900333907307138,0.0025637425467316126,0.0004074026921067138
0.004193036351957237,0.004881817292674012,0.00420918028441167,0.0004301797875455413
0.001662358155568531,0.0018992728585751496,0.0016866629375175022,0.00035954043549609284
0.0016612356815517706,0.002657089965860882,0.0016659161333060918,0.0003536443582862024
0.002442094292205035,0.003910646319746247,0.0025374273972132563,0.0003541172541607619
0.002085706447736403,0.0023886144550529674,0.002125547164737233,0.00038331889537013725
0.0011293326113199702,0.0011362518340565662,0.0010892308441622228,0.00033066955724470206
0.0048810616063845865,0.0068825961409610835,0.005343194049821132,0.00048283389396389895
0.0047115376830727295,0.00468026370380247,0.0048420664846275914,0.00043693018647698807
0.0020190175994460585,0.0026986795889869003,0.002019820467533832,0.00035036825806769627
0.0019099247007169804,0.002462623538408707,0.001914809300901491,0.00040782437068647613
0.004439953224065984,0.005872855752070154,0.004579950355949664,0.00047557290405851973
0.0024394757670450707,0.003607205028557619,0.0024554309804727292,0.0003914155272184711
0.0023216520715200564,0.002392369564431404,0.0024435246139903007,0.0004192163369799988
0.0019970817940131017,0.0026632051332994414,0.002040758941416334,0.00035254784292307936
0.0024996270652061178,0.0030242395425865215,0.0026145213344063063,0.000360253320463416
0.002847490953754673,0.003354452418903464,0.002939581169649902,0.000410863066571656
0.0017397335987891208,0.0025528861219479655,0.001797732658211471,0.0005292683340881724
0.002207310147606402,0.002024399983588445,0.00228454282849966,0.0003721336746812515
0.0015427717892297895,0.0020188830861668176,0.0015236038155237099,0.00033944450111030245
0.0029459079305227957,0.0037385203650614944,0.003040872257290461,0.0004111211322429366
0.0023210417170898617,0.0028093743775136314,0.002366346227286485,0.0004028424281677526
0.0014724361731904344,0.0013433013696348192,0.001514253426361314,0.00030392992724191247
0.003227600362057162,0.0037516326746648556,0.003304206874863067,0.0004160324016837233
0.0019188361426721388,0.0030568339162785623,0.0020080425887217495,0.00044412228526366856
0.0029395005188743353,0.005330221327134279,0.0030703280661979987,0.0003357496486831781
0.003483643766170889,0.0034643729237097505,0.0036167736206958643,0.0004658822727129452
0.0026667387374587678,0.0034405763939952387,0.0027433538929314666,0.0004737447256027509
0.002955698671241212,0.004507606185547467,0.0031148349269306515,0.0005656085265232774
0.0018199760612483476,0.0023794616812160612,0.001871259492976082,0.0003730928751125127
0.0033823071202920053,0.005669267096134165,0.003513451586883958,0.00044825328170609066
0.0013186618887806323,0.0018089965327299188,0.0013112429846820113,0.00030924423453401013
0.0031393990366097918,0.0040648860525194916,0.0032269699598126427,0.000428443064528848
0.001745604266151647,0.002510488179694461,0.0018069791287082739,0.00037624405535288034
0.0038356055474788576,0.005511406241904395,0.004004754445816999,0.00047068501867114567
0.0020129211707319316,0.00308079407264919,0.0020584278372962547,0.0004725102156390281
0.001602733599437864,0.0028226662415219267,0.0016464949042278125,0.0004397975557294442
0.0017831518756413782,0.0015511374884774512,0.001739101799797688,0.0003291109768443857
0.002820415893794345,0.0033872093992857667,0.0028289234083475764,0.0004271905425031175
0.0027713009254014434,0.003347172631901619,0.002927315425326954,0.0004070511414897111
0.0015562469168983258,0.0018872525299680543,0.0015684722398712273,0.0003449310574084371
0.0019009340012391077,0.0027822525421337834,0.0019472401320956428,0.0003275569288629875
0.0029017720932850567,0.004575382831058134,0.002974016587933318,0.0003604845973142759
0.00340472829804539,0.00322042616691205,0.003478911646363452,0.0003997784135935934
0.002205942152713029,0.0030895279937907705,0.0022585241573070697,0.00041145045433526163
0.0025781081635931112,0.0022152670623008753,0.00259402702278859,0.00042649397236856507
0.002842031712811237,0.003304382167287529,0.0030345833999352915,0.0004771389007100482
0.0028053321343486613,0.0050382379917154555,0.0028707193648852985,0.000434393587743579
0.0022554406207699546,0.0023892556521243197,0.0021754021824745206,0.0003546793102729386
0.0022470368810558255,0.002134723670087109,0.0024035018119146216,0.00032504194681222767
0.0030011933448556138,0.004441898204348179,0.002949728682807166,0.0003929425458743238
0.0018372446560249802,0.0023523976604899973,0.001856611241091976,0.0005584566527298428
0.001438626818513208,0.0021695452410898522,0.0013873561017640542,0.0003731828041971594
0.0052200405401166255,0.006578373489823236,0.005429706239507754,0.0005175989774870987
0.004884122732280775,0.008517327220901075,0.005206364188511874,0.0004385194602404273
0.0034679127289317887,0.005104303208211224,0.0035854582445893324,0.00042335018759074065
0.0019972014184779013,0.0029932856982073834,0.0019421607578798278,0.00038007033534059664
0.0033689807425651584,0.0036088080576701085,0.0034522190200499377,0.0003749771646543304
0.001999838818238609,0.002057219012716497,0.0021092352365315913,0.00036125824235262586
0.004322139651894597,0.007778905406759637,0.004602689193427875,0.0004594592445140288
0.0032319226090170346,0.00297971038746212,0.003347615178854546,0.00041597878402441316
0.0014344250102870564,0.0020461732500344416,0.0014467244821265886,0.0002789484321826998
0.0014176891146309284,0.002031724454863124,0.0013849455500920724,0.000398561682989208
0.0016083485297687433,0.0021704515682157478,0.001635719332491356,0.0003846619239665302
0.0027758259452589293,0.0032968342797236117,0.002943248283864818,0.0004170954175972075
0.007674436761020379,0.008987479231791596,0.00800408535028041,0.00045715997389999505
0.004191080713834193,0.004471539567378168,0.00426616449283509,0.00043033777532311857
0.002753992342794681,0.0025056187920166435,0.002795203977165265,0.0004934821378193553
0.0020700961220545544,0.0036548768458833916,0.0021062328823572467,0.00037754454529674754
0.0029005091722753276,0.004544911804503391,0.0029775152067684847,0.00041254546663219735
0.0018469379858055178,0.0015436993088528358,0.0019065448185338514,0.0003074891856110928
0.0036501580486354456,0.0045691420763823406,0.0039047225799360014,0.0003482577740338194
0.0038029490546131824,0.005018262334903872,0.0038558824261279404,0.0004268282937033857
0.0009053135690725083,0.0014381314144935812,0.0008721088623670963,0.00026944724286344585
0.002140888680919137,0.002081609444378633,0.0021521738773561862,0.0002920357071501013
0.002555323555672699,0.0029077636316301846,0.002602083050665385,0.0003353409297134167
0.0029477183349189222,0.0036938501222317423,0.003014459830541669,0.0004350213719681829
0.0033636968210767493,0.0043642150854975,0.0033805823540282434,0.0004108991290613609
0.0018385526751667838,0.003631869065832782,0.0019307715265126646,0.00044471027901083583
0.004846720730200222,0.004706488135187534,0.005140514810888433,0.0004911443411770313
0.0033058952948139203,0.004247566756445204,0.0034348835925482337,0.0004359331118691093
0.0018201903558916989,0.002862592139330678,0.0018452646804672352,0.0003804355652126001
0.0011653390355268573,0.0013683361590666537,0.001162622016403513,0.0003205357267219948
0.0036286585362384142,0.004384487527877529,0.0037734959892093845,0.00039579488325748634
0.001463082530421907,0.002303037618323082,0.0014273512223730975,0.000360122855808646
0.0019232833140120122,0.0020036751258511796,0.0019826871110369296,0.00036195939538174917
0.0017291409506537464,0.0036183437556900743,0.001753746059874007,0.0004414236721712397
0.0027175332826161105,0.003220855079601945,0.002789532993104908,0.0003806026329128114
0.0015915168177876111,0.003379765282317316,0.0015928510715062264,0.00030607903050921593
0.0026784472356483698,0.0033080277903881814,0.002847712916240516,0.000460099151365158
0.0017313439829859405,0.005142140378465404,0.00172445788226507,0.00029792501692377796
0.0013273966852506032,0.0018527468820171502,0.0013360234301540827,0.00033279738741452496
0.002576889636238299,0.0050831107239406505,0.0028251787253860926,0.0003446315653980954
0.004759624687377859,0.005383207432977254,0.004885665440547532,0.0005150299170181852
0.00218815669570256,0.002131602974181162,0.0022001903810601547,0.0003797226796138363
0.0016157633224416386,0.0022715214512968027,0.00159963630606571,0.00033442969160354507
0.0027072546397232484,0.003114625756103236,0.002877113188503079,0.00034803339648025144
0.0015648478911205813,0.0021076686139580585,0.0016303061454515052,0.00035436738432159464
0.0017349252826478114,0.0034426770223302174,0.0017159364248899376,0.00035407559813279435
0.0014461763144791983,0.0016908839924880507,0.001437100678583374,0.00044223642320386836
0.0033745562851313134,0.0064654974507346,0.00350253451168007,0.00034348620416124823
0.002355926695338417,0.002844457286688614,0.0024671592527101428,0.00040133681109595014
0.00222148936513336,0.0018345021020347517,0.0022087387435887162,0.00032486525334719736
0.0010839000205347892,0.0014702786792110411,0.0010935970840999908,0.0002896384611974283
0.0017622537775834738,0.002581871784925105,0.0018781033708563715,0.00037788768730077145
0.005804032035423975,0.008114318807676607,0.005942569472031144,0.000637023435952964
0.0034275776238161027,0.00430231757708238,0.003580050362412622,0.0003644768118115521
0.004436894399971427,0.005441143416091353,0.004721598241584293,0.000459122423892273
0.0025384959398836683,0.0030839386676128197,0.002540651065379412,0.00039065874613856613
0.002211445443052034,0.0027608819898965065,0.0022583176371800172,0.0003782433446904429
0.0014835227587591353,0.002218932204850176,0.0014817235083241925,0.0003395877139721241
0.0010032858017562946,0.0015651588689962238,0.000953691004945062,0.0003455009812292248
0.00262497162924193,0.0018553679187442076,0.002583142690681207,0.00042277649407263006
0.0015897619016166642,0.0022958794071810187,0.001645552697006787,0.0003283136999046358
0.0027972223365242367,0.0032524839656161144,0.0028138856601329088,0.0004181914760461165
0.002954283105920038,0.0032569528016401423,0.002967017282773309,0.0003872478754155225
0.002881399084644205,0.0032328201637348425,0.002957857384389975,0.000405090525486039
0.0036148391600709802,0.00415147376279019,0.0037732338743323344,0.000529805247350171
0.003426837544620028,0.0052814688170178,0.003543449206136387,0.00039927326057609804
0.0033116180425724444,0.005273352320526402,0.003712141502515074,0.0004148771778811843
0.003460972138894782,0.004577154453214869,0.0035883496281167056,0.00045240924379115233
0.0021871416468974753,0.003098461884602434,0.002233972340554772,0.00040342504326805
0.0019538930182217765,0.001890448398801225,0.0020191175525270996,0.0002939864546996998
0.0028512293187836274,0.0030549437951896286,0.0029747722640963833,0.00038541954476335256
0.0025265895789824138,0.003705152747754317,0.002647724603958432,0.00037231784239733466
0.0014779766678973578,0.001469191561331283,0.0015194375102551344,0.0003222445385882324
0.0026621016708769825,0.0052032052105375525,0.0026871773058149678,0.0004944287020588783
0.006239839303354603,0.008224815100394606,0.0066314638849086826,0.0004867092501398451
0.0012145160201980903,0.0018738515464995448,0.0012657972081048122,0.00038326244467520664
0.0011754113249254298,0.0014270840778573424,0.0011406362285899063,0.0002987370553420002
0.004085669003824255,0.006687241631232678,0.0043084698928636395,0.0004057575851415582
0.002122782827326076,0.0032676062588065094,0.002328516680512135,0.0003440453983610676
0.002246696473438211,0.0031735143708799003,0.0022740125646429255,0.0003713250872121344
0.0018259200593694154,0.0022891460657946273,0.0018336905540838073,0.00043319802891678486
0.003302628826785767,0.0029508904179909616,0.0034778972466871128,0.0003660143776812822
0.003335325263992552,0.003484799656174903,0.0033954126557604524,0.0004538802740371314
0.0035406273869299366,0.0037291928653076603,0.003604989952048156,0.00036127861105564855
0.0018086298683472936,0.0018177407907121398,0.001828982408766407,0.00032994951772327566
0.002339933516407361,0.00274750155245472,0.0025137395190817924,0.0003878324936416682
0.0017050672653403586,0.0021836888303159454,0.0017109138461341635,0.00038717813604762717
0.0021225074685798677,0.0020700404208849168,0.002117048742208841,0.00031751010386636013
0.0024698321357192804,0.0027951765292652635,0.002498837178489812,0.00030863682893380066
0.003370771954358875,0.002787917281502784,0.0034426825253115016,0.00035710994542891635
0.0023060833321244902,0.0028942177536139713,0.002357675178811407,0.00037651006491378733
0.002534142623516501,0.0024638548283652762,0.0026601269134487273,0.0004070684099696951
0.002171746540036582,0.0023591291648155676,0.002177525799726631,0.00042263719116870176
0.002690443394306081,0.0035170625727249747,0.002644066986844497,0.0003902183699609248
0.002117177145272349,0.0026828164640296053,0.0022511549148100936,0.000394623508531157
0.002027180419988148,0.003042581951777237,0.002083897322634424,0.00039986083759337057
0.0020152641091642663,0.0033810153796069026,0.0021228579532606485,0.0003965531156038504
0.002240574505004777,0.0030861686629179907,0.0022829344639635333,0.00036648011361062604
0.002345750699778245,0.002129559751714168,0.002336245491245782,0.000335308254755486
0.0015861842938844138,0.0018627685191018384,0.00161288827545256,0.0003722429677099903
0.0019096613321859413,0.002605559585174331,0.001956800850911418,0.00040438111818049283
0.002496674179376489,0.0037652207224587258,0.0025951153536342194,0.0004235600917748843
0.0027282580188991643,0.003995236623444842,0.002822902616063487,0.0003446494464493728
0.0025009009248844276,0.0028001613622397115,0.0024483281406724525,0.00037762489976625013
0.005044621806638437,0.004870764501540135,0.0051722433473725266,0.0004053001560726893
0.0049408441242611645,0.0052725876257166985,0.004971925708273248,0.00042085774579658504
0.001316999955484938,0.0034055399774724705,0.0013357673655956025,0.00038392682531965597
0.0016471739487834008,0.0017624114458334303,0.0016899731204422855,0.0003211297221263665
0.0014470463157730724,0.0023005796999549795,0.0014467140480982738,0.00031083554583277
0.0016714296020703355,0.0021166230676297657,0.001717284068511966,0.0004140842380716504
0.00202008934301934,0.00307534651160404,0.002256845915253692,0.00036475708897501795
0.004039689108368443,0.00592231289443863,0.00437450057486883,0.00042896085001709766
0.0017473134776730618,0.0031831480107591507,0.0017925509980175373,0.0003464768930720145
0.0030236442301505876,0.003119501215017661,0.0031960320715558287,0.0004100259669536437
0.004808368778358828,0.007752402629491365,0.005591085213562546,0.00037530956208639755
0.0011717165367176458,0.003216882520594334,0.0011884810775450554,0.00034583625937421257
0.0028934139267337796,0.0022678417773654798,0.0029196760924974814,0.0004037110724575605
0.002285162467423935,0.0028440049990722535,0.0023288770976545212,0.0004254814430001564
0.002264020214923046,0.005057965290481454,0.0025606363474525396,0.00036091814201742706
0.003180387183390535,0.0050883376954351705,0.003351317009839803,0.0004889809286043513
0.001065472460004744,0.001177435150461728,0.0010653906078892225,0.0003096914305410558
0.003214913706915875,0.005454785567475982,0.003363827226134681,0.00043628054856530027
0.001324926388741389,0.001534437891815836,0.0012928777559333185,0.00029794713390391195
0.002762972145308146,0.002463646670246936,0.002884886148127663,0.0003506420941154562
0.0024312161828066127,0.0018611906487703553,0.002344579619508535,0.00029908846721782387
0.00286837609559287,0.003901896111777015,0.002996166070628458,0.00033247322460317006
0.0027742178678027566,0.0026790689914258435,0.002851029292748173,0.00038136775050744517
0.0023809587355000253,0.0030206203164554074,0.0025187669754145547,0.000370644078422835
0.0038595261951486753,0.0047513021242736615,0.004028188763009762,0.0004281239928124429
0.0014683128740943742,0.0016915043796071568,0.0014757610636146948,0.00035918444128013176
0.0038631466871445093,0.0060275294145438465,0.004091783623344791,0.0004372706058026767
0.0014423348208898266,0.0016361880067072873,0.0015140232130714986,0.00030671260592666773
0.0031488289138014085,0.0042010427961339195,0.00320515688517137,0.00039637904215481553
0.001805735910353911,0.002335446088655392,0.0018617126298427448,0.0003396757230141408
0.00288408496342714,0.003688019680832836,0.003024068356652822,0.00037560607366336464
0.0015409257434967542,0.001848433498187227,0.0015200244600343962,0.0003330002636735898
0.002388168244478621,0.0038684824317554056,0.0024898489865383924,0.0004268963506806803
0.0020500323457512356,0.0036998473227237145,0.002121803279977984,0.0003464769568133644
0.003989103279110572,0.006963229266607575,0.004196306473519634,0.0004471759742659015
0.0037029697644906014,0.009423413239759077,0.004289313168794188,0.000490369240799445
0.0020286546037518193,0.0026754868116001616,0.0021271289158525976,0.0004021559600442836
0.0026285399687090956,0.0031978805696226643,0.0027356415616101213,0.0004100784176086094
0.0013206397118311526,0.001805924501259603,0.0012987358916508745,0.0002960219946757938
0.0027193957794616704,0.004115843215751521,0.002770041210806475,0.00036894696434597063
0.002160017550229489,0.0022681865634592594,0.002177954760200516,0.00037654258248358556
0.0022625895119672028,0.0023939434090047527,0.0022609915981048885,0.0003936877090969169
0.0036341593598220507,0.005379508207241673,0.0037395761915634085,0.0004128818779501306
0.001516491150742326,0.0015926673479845234,0.001425614904622761,0.0003508314918706996
0.004683518713255991,0.006375718162823503,0.004882780676008086,0.0003537961292648352
0.0020603696265291227,0.002895335249610207,0.0021034178001180398,0.000366725081666412
0.0032975515976412977,0.00433684305651054,0.0032565540381558193,0.00037959472846188627
0.0017976437573021047,0.002280136028530227,0.0018552705476731198,0.0003130780636566366
0.003867401557371306,0.0035088820819839475,0.0038483085426337603,0.00042714188110943245
0.002204246944085988,0.003305292605746072,0.0023452216408843063,0.00035870334029636567
0.0017570471154082254,0.0017547970112713328,0.0017007872805336443,0.00031356998684374423
0.0012909324510544799,0.0019890203960687795,0.001274510490441729,0.00035689920700034014
0.0033353620809927218,0.005230342054249238,0.003451086202787156,0.000449646638980027
0.0032711983371717934,0.004224268573649356,0.0033149238741612143,0.00034014895445918153
0.0017997645520985085,0.0027806852952004875,0.0018031978043354694,0.0003200867975871604
0.002125693129373165,0.004025854110838449,0.002220068474979738,0.00042293741608510796
0.00168731296338751,0.0021610998710563764,0.0016748694087086993,0.00036363544835501464
0.0028993229692615705,0.0028818231498603623,0.002894797586133295,0.0004316187162153968
0.006347783880269813,0.009227527916916002,0.00665973510895429,0.00048649608548111855
0.0035098810487597513,0.005359134200849851,0.0036915834384909185,0.0004439659575214264
0.0019938473371331794,0.002667705961773096,0.0020735636507708934,0.0004896462796532288
0.006249127781855257,0.009176426332965077,0.006492254230595474,0.0005271744693891641
0.0028006094208929,0.004195369901180723,0.002938262567565601,0.00039395003723540785
0.0013518812236679478,0.001519920517937241,0.0013253866432832023,0.0003666800880758065
0.0033267333545063276,0.004236751813008178,0.003346586202882727,0.0003946789093062722
0.002012638967437625,0.0017208250554675304,0.002013352522497109,0.0004874235502593152
0.00217152957377946,0.0032193467489185657,0.002360255901453629,0.00033332562177301256
0.0024190373036416177,0.0025126642504145914,0.002401373739061288,0.00035753037658907476
0.003803164995389067,0.004848392718220656,0.0038814724756999204,0.000481536001793182
0.0031968933268513118,0.003457607387555991,0.0033403318233996854,0.00040615493869282176
0.00259923003296717,0.003829724017793625,0.0027024515506366017,0.0004706490187121294
0.0017123137211565041,0.0023984100938980804,0.0017734494993584156,0.00038582664246876843
0.0015469300226807513,0.0024452988167958083,0.0016008206844432766,0.0003287331596700171
0.001890445301596256,0.002438556544636599,0.0018767312186623822,0.00034326721752126843
0.002264668776781872,0.003215687473399275,0.002417363218991404,0.0003467212179359024
0.0033731352929791216,0.0033045664772846373,0.0033339494380156287,0.0003823654176999466
0.0027273200603940124,0.004328618883485919,0.002867802541946422,0.0004117489955029041
0.0023858279662512813,0.0031263498767170428,0.0025128913568838746,0.00034105739262114244
0.002419328664700268,0.0030774223540196866,0.002657066156308595,0.0003369981063358714
0.0011958836301919045,0.001420142591035588,0.0011944867962157821,0.0003236846413637694
0.003574812724073284,0.003980626340534966,0.003635329180540559,0.0004027756080742716
0.003074729332157166,0.0043696192164223305,0.0031798792533818147,0.0005284477651405206
0.003590310981033106,0.004147540583943598,0.0036862488691056985,0.0003616668657569116
0.001297460759859863,0.002729295001697311,0.0013980573002482398,0.0003491980480769342
0.0016744854202554828,0.0017769997104272852,0.001715053578026511,0.0003536569710263179
0.002339765191011313,0.00312012534662227,0.002440098395064176,0.00038020513148360937
0.001628549105826021,0.0030417425440859083,0.0016738179469182345,0.0004043904416051529
0.0031385474738556654,0.003861929866278413,0.0031057494298361147,0.0003993890251721359
0.0019126665070670536,0.0017525453662278465,0.0019744643057364093,0.0002993839382202237
0.0024254436046865476,0.002966758992347789,0.002416622050532723,0.0004169844396384733
0.0037303886433501057,0.004578294428649399,0.0037647885078875474,0.00039213878812443604
0.002016162764531095,0.0024345298225845317,0.002068486503612694,0.00035383213675220477
0.001974722419552566,0.002787875912074987,0.0019605501195454067,0.0004117294574493702
0.0024727200159279927,0.005591754906084659,0.0025212472848551875,0.0004177153077592669
0.002522715085861615,0.003020711974125371,0.0025330487921214075,0.00037464391988833784
0.0038133121758419106,0.006392808810204576,0.004095752050368252,0.0005282926320164572
0.001477217901960495,0.001443668219926567,0.0014981529803312172,0.0003165922652699618
0.0026127529793373437,0.0032469063344854315,0.002727158999322173,0.00038719219447064365
0.0014861739098388936,0.0014979423950168707,0.0014973679256524552,0.0003458402660034569
0.005077411742090429,0.006240545939797023,0.005159743922118241,0.0004872797987321978
0.002716339049457121,0.003908200313227492,0.0026942827938990824,0.0003694526216863107
0.0023795777727993028,0.00589946989456377,0.002543761529154846,0.00035650207523977705
0.0027956837984893846,0.00313479141470448,0.0028910869549525968,0.0004126930459115447
0.0024776640216514012,0.0030708579620811354,0.0026055652570335978,0.0004411878133537786
0.004229485235244896,0.006563573746080388,0.004353894175528921,0.00048571127319971453
0.0017557294207660877,0.002934876915137207,0.0018009829852564762,0.0003491065156337871
0.0027166283239481656,0.005024739026365255,0.0028034086836364693,0.0004310675524888433
0.0023645529823180292,0.003141152282270146,0.002468543082556649,0.0003943380211526696
0.0011413252472614382,0.0012148504701558992,0.0010864944872530649,0.00033444652699394215
0.0043366459919080575,0.006863733860103287,0.004447285439769293,0.0007441948317187816
0.004016667073305238,0.004229190039380126,0.004169775348058088,0.0004425371589711232
0.003601391011190103,0.0056876691332207584,0.0035693334867501806,0.00046259682694536593
0.002808763961267789,0.004307951758099932,0.002859493163089665,0.00040509562236644496
0.003385789706667242,0.005475974898869908,0.0035369084400222977,0.00046586103686804587
0.002082551858148944,0.0031003875705345563,0.002222041018123247,0.0003434184914412571
0.0019371195656838038,0.0033806258306895124,0.0019993286969229966,0.0003313316064622335
0.003563693705282483,0.0043304623621628294,0.003788133903625251,0.0004354397242432998
0.002858240928805708,0.004378131250360854,0.0030835213641427486,0.0004394646554043396
0.0030938976978868455,0.004284176130722144,0.0032318428403903254,0.0004062433451780513
0.002629399597662356,0.002204957242574013,0.002672230804526645,0.0003335213880395248
0.0040297484443681305,0.006421517928300619,0.00415484249899856,0.0007641047234676092
0.0020435701547134957,0.002708193398907075,0.002047270654800682,0.0003845721805858019
0.0023392370199982913,0.004534634133571185,0.002489973855857803,0.0003854672958774353
0.004454484097034509,0.007128667068244515,0.004748753473464951,0.00044993085723816947
0.002374708809210487,0.003546811376315978,0.0023973514060973977,0.00039704864637868533
0.002782353086273762,0.0029175244458687186,0.002776303142461083,0.0003786280731503147
0.0021387329263284124,0.0025760042133865513,0.002099851639109044,0.00037844957037298007
0.0016998188246604034,0.002317641032532281,0.0016941117784328545,0.000358292117961836
0.002173318207366535,0.003687690247689006,0.002273571720149491,0.0003779861763995982
0.003525638511439935,0.0030924210054102856,0.0036055560610366443,0.00040902601795636903
0.0029224688339073374,0.0034364383741964663,0.00294411120542925,0.00040964395812715504
0.002894106581610633,0.00343505211578448,0.00289958802599015,0.00036466065232758664
0.0027010711485509447,0.00364838128180465,0.0029407540194697507,0.00039330766452937523
0.005391874521874629,0.009188317976882424,0.005549650635821154,0.00039029442777086096
0.002497511591331826,0.003183474360267976,0.002621746898569612,0.000375423077631873
0.002517429405746387,0.0036965886906234775,0.002615709833742129,0.0003851241684049676
0.002976147418978226,0.004486776599482899,0.0031902043936065856,0.0003477173048074262
0.002310128625434832,0.0032243118480539067,0.0023785222531198295,0.00044003750414258814
0.0026180240388909435,0.0030451756467885886,0.0027452221266537056,0.00039572279407611475
0.0019337490209689764,0.003262970404992004,0.0019718612182291523,0.0003614416331672426
0.0020116215166656095,0.0021528783235967167,0.0019570276545110518,0.0003541848103198368
0.0022087486797481514,0.0027417702751348612,0.0022916992377542203,0.000380827802556426
0.0021869209518877502,0.00421956014849586,0.002236164944330552,0.000403186300175511
0.003693894002006042,0.0035025960480233706,0.00373581280061075,0.0003852025481517503
0.0015449938558743266,0.0024816695017406145,0.001559646039771048,0.00030508730552251836
0.0027714089690524346,0.002744630405780168,0.0028888681128895794,0.00039579518423061454
0.0020800293545899682,0.0022681313687781296,0.0021265291017493844,0.00038343062257367505
0.0019702610283377237,0.002683522417254854,0.002049283355158343,0.0004105856959937063
0.002249044877785989,0.0040280124963879005,0.0023490022716599964,0.00036352714773471876
0.0021895577329569074,0.0028986631634345594,0.0022863807262530913,0.00038385913889704936
0.0022913299076129955,0.0029263276174438177,0.002390578931143249,0.0003468196697549208
0.002015640630836818,0.0027382707125426175,0.002062829437408987,0.000421464803457698
0.004244694586775313,0.004668246936355512,0.004464739578484636,0.0004958999736980207
0.0025962896439576965,0.0031000454154341095,0.0026441723567453205,0.0004355689605806952
0.002110040538246105,0.002576732363960275,0.002144077008960683,0.0003986527515724918
0.002171229066753151,0.0019361901683553986,0.002124908453630596,0.0003799332270081633
0.0015819728695959248,0.002490282303859912,0.0016353470624949104,0.0003752883184964122
0.0016962103092487018,0.0018770903697029402,0.0017048951426361049,0.0003555817259015971
0.004239507420693353,0.006650775610219852,0.004390823536232447,0.00045608746857330644
0.0029527956452842794,0.004308809096312069,0.0030386029875911977,0.00034531360235806553
0.003558479998042702,0.004799485510198586,0.003560132607456312,0.00038500009984313504
0.002443295796269964,0.002809306687349516,0.0025646641275286455,0.000365323462203285
0.003120040278366455,0.0030880629739382793,0.003111199841113206,0.0003989748761332299
0.0035317046162036195,0.004276266978957243,0.0037932131304860388,0.0005295433401460058
0.002814113424746113,0.003679490734409035,0.0029736432333554263,0.0004040466328678403
0.004487261516037696,0.005077741489416876,0.004508225764547573,0.00039816633109249243
0.0020180102974305335,0.0016663497206688823,0.00206360316081943,0.00033379852344750757
0.004653911570768522,0.007250831989654096,0.005123058285035763,0.0004023121766657306
0.004780588973802093,0.003667233529891023,0.004887056631913654,0.00043626618115541113
0.0016236153472879455,0.0017783664595477922,0.0015123729347129818,0.00028086818189589454
0.0019355725277755663,0.0023041961566792456,0.001964759058779414,0.000321972597045674
0.0017768318301233587,0.002402390784410341,0.0017731367188849436,0.0003302295624973608
0.003892295520885843,0.004659010855804039,0.0038534900989609364,0.0004207183206203887
0.001132249229792654,0.0016672703060551441,0.0011305624018452174,0.0003681238148200543
0.002077427330175497,0.0036307650522885418,0.002141768243556147,0.0006875183429333987
0.0035723709966004064,0.003471894935562605,0.003871996473775409,0.00039749656421062153
0.0022408369280860975,0.002212974053602646,0.0022615260833170336,0.0003430747161562069
0.0043738608308966035,0.006315083732681173,0.00456370597260201,0.00047091577571055826
0.002285571415802759,0.0026092688054829925,0.002353941725543459,0.00037484417677909884
0.002833140358049252,0.0031430936775253,0.002861012454970243,0.0004344175506482842
0.0036543827453151094,0.004973524367694262,0.0037566471010138268,0.0004245798663669115
0.0015920449164437806,0.0013175746319297747,0.0016320042646968196,0.00035601737962115724
0.003960850055701141,0.003831845343408012,0.004236376624048116,0.00043298595946826394
0.00204161057488419,0.00511501590365512,0.002053250836527295,0.00040197557326827985
0.004255926000562484,0.005347405107723099,0.004605621515753232,0.0004802563678038772
0.002046586876301251,0.0029263995071825617,0.0020968657754551912,0.00042266822869476344
0.002090065821093643,0.0035259804970121616,0.0021196249318711515,0.00035408786044626605
0.004757440976711976,0.007406836605223993,0.0048925687234714944,0.0004513825705313403
0.0028334985199231087,0.003924154866640354,0.0029127764635955215,0.0005184509816756009
0.0011314495732749424,0.0015970209494867726,0.0011173045145135736,0.0003502628954003863
0.0033562036430009263,0.0036748660749713726,0.003556644462423121,0.0005054537079840579
0.0015155337754570535,0.001980879114009784,0.001557599020092272,0.0003529542889295206
0.002083152974454592,0.0035862311355156205,0.0021050445394299898,0.00036842152557082727
0.0019299392077497053,0.0021633299526281576,0.001968749934301392,0.0003538542697564413
0.0012219920766525709,0.001192716171755555,0.0012232497272904308,0.00031471328220446015
0.002462890917683272,0.0022170782261540906,0.002483945075356498,0.00037566214995341966
0.0018848495714478724,0.0016962629298484804,0.001962102616645825,0.00041774204404549574
0.0012946827255371134,0.002213889836124389,0.0013112204545584955,0.0003515080678746731
0.002040298430457908,0.001471082503602993,0.002051132951396948,0.0003471140782340623
0.002058945436634571,0.0045284356174817315,0.002126750156187567,0.0003393713707172815
0.002692841048652007,0.003987293733308756,0.00283765648655943,0.00037827565572252925
0.002345470567293924,0.004153653639468833,0.0024448968645396784,0.0004563994846703605
0.0014746335903476748,0.002181093701072099,0.0015465906381515009,0.0003441180163362182
0.002880474841836952,0.004139365232275507,0.002949204728887393,0.00043735005747808537
0.0027897018122021067,0.0036747192966727293,0.0028094080759250915,0.0003517327039837519
0.0029026807890662476,0.0045355225247982875,0.0030473506838014394,0.000437780480496409
0.0034304385253393745,0.0034661662397658883,0.0035039145587234376,0.0003575456918668613
0.0020315930954550947,0.002222201822631774,0.002117265334884095,0.000402903433501394
0.0045847522518290655,0.008059233941782188,0.004852761786229557,0.0004472878132808795
0.0033832920443817843,0.004553178373832337,0.0034188254807569463,0.00045464646969814633
0.0019424038408748796,0.0019216559160185106,0.0019431234915309047,0.0003383230553983845
0.001132035315913877,0.0013908654484587955,0.0011251026451678451,0.0003674255554953499
0.0017578399834287145,0.0034237169340106386,0.001819060743081728,0.000531552499820141
0.003614030840109565,0.004470110624966703,0.0036909499200424587,0.0005546126877954746
0.0026726818543111124,0.0034292970645444024,0.0028284808837921492,0.000364266461488571
0.0018838584634993532,0.0018508313044691218,0.0019335474394056413,0.0003153269680781856
0.00372696428846529,0.0037062733241007523,0.0037195079536313617,0.0004925709237875379
0.003950009519732674,0.00478845517201891,0.004035584107126057,0.0003495160720620633
0.0022534154284607087,0.0031262129054029095,0.0022119988238791873,0.0003137626481926498
0.002162223910975264,0.0017929584427485237,0.0022345278772369368,0.0003722882742388971
0.00436121716818643,0.0047783855097500525,0.004490360017620145,0.00044417340672152583
0.008326454327777918,0.012545211024753576,0.009167641139199306,0.0005076145234182012
0.0014530609826343783,0.0018520714260239553,0.0014012679875264424,0.0003072534096303571
0.0025757620522036772,0.0023842379203977597,0.0026667929093212293,0.00035360742749359123
0.0029390532926541245,0.005793308388183754,0.0032589374081590833,0.000420448932805097
0.0012048751629853043,0.0014734845638256068,0.0012285813856521485,0.000350005948782615
0.0017748879942681146,0.0027164074224781645,0.0017909605165351984,0.00038389108744200657
0.0024140180984246577,0.002081612508526109,0.0023969266898198212,0.00029117975759102856
0.0050662050417249116,0.005775629517175574,0.005342281619240552,0.0005334374287285345
0.0019178211126904294,0.003916093048207857,0.0019320795513872039,0.00038707790598562186
0.0017873592035808682,0.0018302367440300466,0.0018227680327679652,0.00033432247663382623
0.004444914698518892,0.003788334699708681,0.004626742027914763,0.000353028167546368
0.0028819935866024092,0.004348225753364055,0.003001128625172296,0.00043368509833185856
0.0059180937203838265,0.006712174776951998,0.0061592018479736345,0.0004944559766108813
0.0015558431856809312,0.0020741700061526883,0.0015839862416614317,0.0003230648973547343
0.0021520946658139034,0.002582085927332885,0.00214945953808949,0.0003876598129036168
0.0038615437710420694,0.003112513789463479,0.003960839529972277,0.00040471917902239044
0.0028827897323096263,0.0038961908355087324,0.00297737756491364,0.0004316684337678769
0.00261748465057622,0.002898441518936199,0.0025954452764900787,0.0004178941789365745
0.0023468820952157613,0.0026357000858339193,0.0024399122143021635,0.0004437997965101937
0.0015782734881668425,0.003466425804945736,0.0016391087177840113,0.0003151392099573289
0.003766979003809979,0.004080278731913614,0.003876775196500946,0.0003904025263533169
0.004291537357327734,0.006106806827675454,0.004437388390540009,0.00101191915036137
0.0027314731958358045,0.002986513659640598,0.0028329451184421063,0.0004511482500040824
0.0019016229395608243,0.0026233962862111317,0.001887952724689683,0.0006516422451722586
0.002524319986756586,0.003204110417751623,0.002584075297201377,0.000370209322311942
0.0029054974357586995,0.0028930264160481143,0.0028026635298527666,0.0004066578462098403
0.001580012303542498,0.002009724579434296,0.0016394926732680275,0.0003905669640639683
0.001971049278610396,0.0028155618954014854,0.0020161574943930336,0.00036346512225395445
0.004654265317588138,0.0050448300099615396,0.005002659834055383,0.0004252924954567633
0.005132644516984439,0.007455995928631403,0.005330234165142402,0.00043907260967983796
0.002356082253082224,0.0030355349182894027,0.0024615862484527232,0.0003647758936749938
0.0025628660086848805,0.003366774902067819,0.002659442811630572,0.0003528974629449183
0.0023963120061347423,0.002813611117600994,0.002409495503350817,0.00044534666791156585
0.0023554524050613352,0.0025116525638179963,0.0024202876933723245,0.0003693254417913302
0.0014796843410542799,0.0015792602086802776,0.0014615205281328545,0.00028318239405660694
0.003207388417116049,0.004147346850276811,0.0032989719214815117,0.00039363866276143094
0.001958988768721187,0.003749008679806904,0.0019889555254677407,0.000376998045373378
0.0021796762004400025,0.0022206267706669203,0.002217122257072617,0.00038980800142838465
0.002722374362709657,0.004049315650437052,0.002758725201217254,0.00037039877096285034
0.0016760386675765367,0.0016112206927568525,0.0016639615777671785,0.00035856410175936414
0.0017348443422823558,0.0017494275855270123,0.001732606620063822,0.00037193058078087123
0.0016782745937389775,0.0021332254358164705,0.0016715405685202615,0.0003644912579574513
0.0020486033502340106,0.0030399848220407834,0.0020059322593529464,0.00037173966583996677
0.003181540146456331,0.005460787082541443,0.003329022619122216,0.0004204084816132687
0.0033518795717025008,0.003938811246924227,0.0034931965240996513,0.0004823783059667818
0.002713645354022597,0.0031059920562131367,0.0028575154043112526,0.0003597562798708382
0.003202032785878585,0.0031031542416917906,0.0032304719339018486,0.0003525064217651017
0.0025089675172237135,0.0033044857532726303,0.0025201179134437864,0.0003566736048006594
0.00255268457107414,0.003984270569477041,0.002664237136379349,0.000371229202331337
0.0013275832797200562,0.0024461524129760505,0.0012897593133682976,0.00033598964532539715
0.0025282749930228814,0.0027000488765924276,0.002630556829561862,0.0004127917383255073
0.002959033961970227,0.004437170938643705,0.003155000346915583,0.0004145608989823385
0.002841540084683174,0.0026801704503479243,0.002918656541017859,0.00036215538128277723
0.001584118669341193,0.0021605575126645506,0.0016366558453604645,0.00035380955304865
0.003028236220929464,0.0032403504065925794,0.0031017963548600853,0.0003748254634121668
0.003068400778189207,0.00356256848778051,0.00310822808837299,0.0003514275348530283
0.0014704208488154043,0.0024530328351150925,0.0015407394892436586,0.0003455621844254435
0.0019070503236789452,0.0038245890161877406,0.0019044708633618242,0.0003923390949954878
0.0039478719365169095,0.0034379154926028775,0.003995552688020593,0.0003921546877977838
0.00515346466939629,0.006909978869995799,0.0052028621672407585,0.0003962800385468239
0.0019863043261073438,0.0033150853737097226,0.0020450146146976295,0.0004163192906316353
0.0027563882351825286,0.0035118566484677633,0.0028830832724415314,0.00040403168717814117
0.0017023876354010916,0.0025408713394465972,0.0017682589347805622,0.000376216193093327
0.0016369450959706146,0.0018329117006432776,0.001602410200029904,0.0003667871765901746
0.0043863845859050095,0.005288037511515869,0.004338968944800453,0.0004420470529838971
0.0028333877963721264,0.004537423604668467,0.0029041900205805395,0.00040981665932644974
0.001700439755848208,0.0025868635038822658,0.0016995137398487712,0.0004952382366553638
0.0016663087286513938,0.0020245248440746546,0.0016924564815148078,0.0003027682816478727
0.0018977171032801283,0.002829602428649162,0.0019233192181691433,0.00038816949627370345
0.0018450766677128201,0.0037828296207840398,0.0019673642183184238,0.0003431696633275997
0.0016098889937610455,0.0014273085477359523,0.0016275463832878165,0.00030897573372469246
0.0013365619837439353,0.0015968098264997049,0.0013989966765416036,0.0003583824421736003
0.0027870775702030386,0.003999306597126908,0.00292365265352656,0.0003972149038655719
0.0022968952404083987,0.002021239608474319,0.002299430890960015,0.0003600303810151851
0.0025357771002578644,0.0031841929104813554,0.002638639591078554,0.0003487370276607186
0.002088996035087927,0.0017897289769338912,0.002062354161583179,0.00045885046521101995
0.005193743136082113,0.005445059125594609,0.005330928973233992,0.00040477522443508457
0.002222017530443923,0.002805704873096521,0.0022712317270264315,0.00038377902612643744
0.003055622703665462,0.003829310795282963,0.003189387328274286,0.0003039361023800454
0.004319015600931175,0.003993273287865092,0.004306786774819808,0.00043744391056078815
0.002387654069756613,0.002530810303353694,0.002384130997905431,0.0003081795592782991
0.002955398603283477,0.005624823838649327,0.00316377274954395,0.0003408099760839581
0.0027790978101503955,0.0032451871534549632,0.002905402909771422,0.00033413475379441234
0.0018877692654247643,0.0017890528101613273,0.0019009198163162933,0.000410624498796166
0.0018056108324435213,0.002660404886544618,0.0018887594272245997,0.00035351162461620136
0.004044951651412519,0.005088083864892583,0.0042705561939948,0.00046369128550669534
0.0020077609824720915,0.002815835831162134,0.0020987017476065913,0.0004012069763517513
0.0029382117433531703,0.004152719452862612,0.00313277363058936,0.00043307468417799104
0.0037752084168264704,0.0041002703868057416,0.0038353907069877476,0.0004415269591615183
0.0017872088677907804,0.002154381416600564,0.0018358939327596281,0.00038533759376820645
0.0016827606321651446,0.0019350272580797839,0.0016885160891347672,0.0003468718063768229
0.0013460550390021655,0.0015921295457539998,0.001299082668772777,0.0003415289735626146
0.0026526258678183385,0.004137321858368166,0.0027102118204823194,0.00045271191543606783
0.0018078250167015291,0.002008359300120424,0.0018184237961229159,0.00031025252951838
0.0023507647451957935,0.003211351523740585,0.002398719374349815,0.00040206762507285864
0.0033290120267009658,0.003872124784861727,0.0034002716650527753,0.0004917031207497167
0.0017273237852401424,0.0020576449625447873,0.001731064398239437,0.00033569496289426155
0.0021976714629370216,0.0035764992139928043,0.002245341419317275,0.0003346954437372828
0.0013399401702947967,0.001237815863020803,0.0013354458142012474,0.0003603330042640732
0.0030035078469370638,0.0051225622991177494,0.00316901782346496,0.00045748433984979113
0.0027090360740019267,0.003528761790596514,0.002836709828627536,0.0004258513496957451
0.0019638015365715956,0.0017163352580334315,0.001957096552168819,0.0003267404368819785
0.0018323840431380303,0.002692692774827647,0.001889371379886807,0.00042755172470499136
0.0013675937615643514,0.002115825301150927,0.0014461159987110628,0.00033655556102175693
0.0018914180806930395,0.004387610883311665,0.0019544427753043067,0.0003672882276349342
0.002956773941642731,0.003413908287649351,0.003031686954800953,0.00039466455059691125
0.0016771139142974427,0.0018388835977294373,0.0017250674955650467,0.0003302743477212358
0.004120369068986965,0.0041875090207115825,0.004281274990411034,0.0004216466507540106
0.0030331657435912875,0.0033615219455603047,0.003102980238639687,0.0003868752063240906
0.0012257558844047409,0.00139676452692343,0.0011685703496601746,0.0003015200664656957
0.0024659711592005164,0.0027512353149155427,0.0025410744781281507,0.0004152144313365136
0.003189544438666221,0.004119835816827648,0.003216177775054582,0.00036599800645263023
0.0038348256528060224,0.004206050473788103,0.0037766896027108324,0.0004141761256217655
0.003974635961918731,0.005113837912094027,0.004163222653161219,0.0004237979027958993
0.002128955679074694,0.0027803484891047053,0.002211101898510153,0.0003383157739152935
0.002049119411167896,0.0023137789581369286,0.0020733563047110096,0.00043063329165666256
0.0019559060186529207,0.001859446614688371,0.0019245192200586585,0.0003172895460362724
0.0023271866844635117,0.002045363706910258,0.0024137904796891524,0.00037320591404822924
0.0038002194800277308,0.005003575466088229,0.0038432097309128153,0.00038986949892040856
0.00371680482629128,0.005002894151669334,0.003796012924771785,0.0004968809461020544
0.0026465979617586862,0.0031395032926069466,0.0027592951664230274,0.00036449203200810716
0.0025187315042410926,0.0036393804165860705,0.002508817391959422,0.0005349437244822803
0.007289511749845281,0.008240900143334643,0.007645932482425452,0.0005307759161975687
0.002960265044180126,0.0035163717046048258,0.003023367590577097,0.00038636818269457534
0.0017875973877622903,0.002570622676079883,0.001822401055062012,0.00036543278240717063
0.006427241644309741,0.00841544728441684,0.006732956207895775,0.0004282753931877099
0.003398461253352394,0.00633158666520569,0.0034166437250841447,0.0005218008081480969
0.001697063829218568,0.0016512313167119752,0.0016562297640140512,0.000363928487187653
0.0024417581773304334,0.0026281751302710938,0.0025175190464529922,0.00036280182337891144
0.0024345132082712706,0.002952957303006698,0.002424079493702855,0.00040282696894406675
0.002639034721964867,0.005776704238857936,0.0026330670884265397,0.0004606948321890034
0.002109367034934666,0.002623313681413109,0.002179808615149615,0.0003543090866158137
0.0031661832323431802,0.00507427517016669,0.00323837158450027,0.00038161229766653804
0.0024918222517352367,0.002645620177632762,0.002622350956819438,0.0003468603347709189
0.0013882152861121014,0.0016053975185150921,0.0013552842132825258,0.0003389931862550121
0.001776033939578687,0.0020998323627259403,0.001709133040141238,0.000335093343667819
0.0017963602404033044,0.002404079509622042,0.0018497492192363968,0.0003880716163214985
0.004634481637182388,0.006679965773657713,0.004841587526245974,0.00046871898644044763
0.0021308153059076216,0.0024425327202551752,0.002176690788014176,0.000418819734069824
0.0015631665888706,0.004130662535504968,0.0015953139990930538,0.0003512568147145026
0.002213904196590693,0.0024514970037768295,0.0022951885273654053,0.00034503882672275437
0.004068503872718855,0.0036764190620729217,0.004031792614055888,0.00036394417972901124
0.0028452407621223858,0.0038136657572308153,0.002833450221802489,0.0003395526964023387
0.0027717089986720846,0.00290681504781676,0.0029740884944492404,0.0003112327244117815
0.0017624544487613995,0.0033262435427975847,0.0017983850986248062,0.0003608643038608393
0.0012513727520929133,0.0018254546311631571,0.0013209573162927578,0.0003365854817715178
0.002907189547593763,0.005278387228135678,0.003036054051024442,0.0004984739555538882
0.0019286390067761712,0.0022450952889915936,0.0019947320267878,0.0003585891277099692
0.0047166877567334795,0.0053759499805015555,0.004794339844642946,0.00041630288972127925
0.0019369876947822422,0.0016813552101767857,0.0019529587928135384,0.0003572845820271447
0.002350553771222806,0.0029902155155317493,0.0023588862958033485,0.0003740990291605191
0.0027936189067767573,0.004020545337178504,0.002843922646989019,0.00040615046000697476
0.0011665559970606527,0.0015973225580469756,0.0011768805729869968,0.00032287379127445676
0.003961977026775703,0.007242092307591957,0.004291710731770118,0.0004559107139886433
0.0018654694134533896,0.0021194806824065995,0.0018961063661321657,0.0003209046583898302
0.0009551679903337178,0.00114023195474159,0.0009147600949504801,0.00029078356960257076
0.0026759627106629825,0.003867954520556706,0.0027476739303889377,0.0003871827553803512
0.0017737049940699094,0.002292425593283014,0.0018327882995928615,0.0003869218729365943
0.0023669037487835786,0.00415663230433189,0.0024159820606191374,0.00038926365279351525
0.0026315554013609447,0.0034918904622431727,0.0026866556525405407,0.0003603927417662716
0.004101207647789504,0.005655042125329246,0.004289077246287668,0.0004529192659418493
0.0014622244107770485,0.001217139851727801,0.001499740214770899,0.0003034769771204835
0.0015663362846560747,0.001900099960740397,0.0016129142380367388,0.00037196683046117167
0.00192099735625314,0.002834125619616794,0.0019188771912603583,0.00037753277384948924
0.0014744608519724415,0.0017246327493460848,0.0014960181388294488,0.00033485500026000887
0.002690927031814903,0.003895183609430516,0.0027725220531366964,0.00035709072667525237
0.0016191392459272613,0.0018620431088672254,0.0016147399874538294,0.0003847556287147845
0.0025427027942110125,0.003931174278836398,0.0028365570211993717,0.00040501855930362917
0.0034445433542115655,0.0032281018297837536,0.0035232010649835625,0.0004708038832489437
0.0020313402976846326,0.002227953630845219,0.0021257516082397875,0.0003868037593384409
0.0021755772605072795,0.00380021978887834,0.0022719828573316233,0.0003607805140408711
0.0012502969953076266,0.002308519336935785,0.0012278990186869515,0.00038521007797841065
0.0018162003908223396,0.0016040170936316436,0.0017730987396369876,0.0003272444434332872
0.003053741203048741,0.0033538925867327963,0.003108511743620504,0.0003925043297637332
0.0014651121897561585,0.0018869260325137104,0.0014496141389258239,0.00031682533768369916
0.003111754698308165,0.00375257002660983,0.0031074049739130754,0.00033083534820007037
0.001872942015615715,0.0020213318982201067,0.0018537546574196452,0.0003834503528753871
0.0018621264033498368,0.0016998887470782921,0.001879778085374388,0.0003784378151770356
0.0016886951665893402,0.0018588976639766271,0.0017039440797602932,0.00038231197586255003
0.00457237187000115,0.006284554215367364,0.004898742074217327,0.0003944731616815872
0.0028988541727361337,0.0031154041368953228,0.002843255806387359,0.0003834450582695426
0.0035328334411109386,0.004500406350203256,0.0036809820416771077,0.00046691123472280757
0.0013658944970378133,0.0020078799986646104,0.0013984154422175962,0.0002927714392688429
0.00212969199124109,0.0038315975133031807,0.0021640759457144847,0.00036538680751085
0.0016591055089000774,0.0016026224445480704,0.001702410329726501,0.00036025269613431
0.004451621562592156,0.004549483019258713,0.00440977085195028,0.0003858665513916987
0.001764875229653424,0.001872101942606347,0.0019685567256003886,0.00043881701647344537
0.0016782902577848796,0.0018356991517897452,0.001667922322543865,0.00035546216466699236
0.0028104221480259877,0.004738379122920659,0.0030223379814311347,0.00037497113840499464
0.0034731846038580185,0.0048762238582723385,0.0035062426722753033,0.00046824377697178717
0.002900860127704476,0.0033287495530701103,0.0030452534290553194,0.00036857875312978737
0.002320155543949706,0.0023035797439318233,0.0023483272396443407,0.00035886199923331803
0.00520670197035658,0.006601492948334383,0.005425183142224438,0.0004115084866151186
0.0021089140848917936,0.0025320267160330472,0.002107269003169069,0.00035899006367601157
0.0018619791043831483,0.0024564958868343013,0.0018688404518780878,0.00033594395009056536
0.00242781100145562,0.002636369633532749,0.0024476710075609118,0.0004524092071190739
0.002172049588212105,0.0023448645491119134,0.002162172532315154,0.0003034522472204837
0.0017964374469769165,0.0023173080746592928,0.0018816705544846038,0.00033341452181355935
0.0017748978970446886,0.001907053294941438,0.0017831124720825908,0.0003421526457857173
0.0035351443689994127,0.003970956166086092,0.0037479366075432053,0.0004658979618259449
0.0025242892669918504,0.0026677625551387698,0.002600205535899069,0.0004234812792317789
0.0017449952865595728,0.0032724023500472123,0.001958511785078752,0.00030218630486175305
0.004986193877085954,0.007519198890233708,0.005209096701724507,0.0004923534783380134
0.002107075284026961,0.0020555902310756616,0.0021191087766572352,0.00044447561420564967
0.004715281021771522,0.006518918427516544,0.004886801870579064,0.00044366979420638674
0.0017014643571069033,0.0028309838452647658,0.0017031629947852954,0.0003337402286950801
0.0015754702485625553,0.0016923601548568508,0.001618296501850359,0.0003214262932918662
0.0022325232854763957,0.002743440958165434,0.0022995364072954097,0.0004040191194547786
0.005286819616415159,0.00773604276872535,0.005669341976953696,0.0004524726046353641
0.0014562795610160092,0.0017261280483053551,0.0013612955816530326,0.00032001226267541256
0.0036831737187045413,0.00526980138694777,0.0038185497563498765,0.0004635100735219118
0.004487178779209681,0.00659813182192836,0.004549674117344105,0.00046906018188744584
0.002559708702119924,0.0037510664095827696,0.0026886735023448965,0.00041943258722105565
0.002653906762768566,0.0032331114375895556,0.002775410507986182,0.0004057814123635088
0.0038973700252202,0.005384618500025763,0.003935717812674742,0.0005647362926739436
0.002753326986522008,0.00407505795345607,0.0029407520631407583,0.0004970497763063854
0.0020165062670219605,0.002705326573734621,0.002048545933420623,0.00041232668146234225
0.001625587507241344,0.002638867935266836,0.0015743205195846198,0.00035072416371152655
0.004701727835686451,0.007149339131429755,0.005470440381890992,0.00045385712564756256
0.0025303482633366797,0.002654179036170112,0.0025373161060058074,0.00042584149747377885
0.003485716917458825,0.0050574107836624214,0.0035662150558192574,0.0003871885641609888
0.004245697608046445,0.006847330845133402,0.004405160520001485,0.00047400478184869027
0.0014814542104512544,0.0020927304334826076,0.00149962488086725,0.00033371646850265053
0.0016956138589218368,0.00204060942911247,0.0017212277714388287,0.00034830606669890724
0.0018646716411313848,0.002626298328376878,0.001876601112314479,0.000393700679767236
0.0018207007819844212,0.0017950592675645635,0.0018572711991898814,0.00034260776823162814
0.003832319836773816,0.0035963001604330165,0.004025471772091686,0.0004049810953953399
0.0018212905799597997,0.002178014484822501,0.0018222015512197258,0.00031650332534035523
0.001742675145619301,0.0032518208191710707,0.0018015055324906361,0.00037548194725926966
0.0028876993437610115,0.0036570057554896522,0.002856652691761669,0.0005375668258270586
0.001989346658250019,0.00330920726534499,0.0020325475581193767,0.00048057974217177816
0.005251517111469664,0.007680205341056722,0.005537197460323918,0.00047093991804812187
0.0020466609016397725,0.002361367442915487,0.002068989340800676,0.0003749730921123755
0.0018193672146178512,0.003234663485279347,0.0018049911694895135,0.0003859516774931985
0.0035693648787505266,0.0034788592593036523,0.0037833597298918154,0.0004283513563945727
0.0029344621071639913,0.003305392387832615,0.0030295414900072507,0.0003587606292686426
0.004030833602077827,0.004576532821966042,0.004326684241368476,0.0003417540704377677
0.0052465620722743035,0.006115096771581293,0.005511973684875458,0.0004760255162238045
0.0025808414912600183,0.002695355378227162,0.0026871084698317713,0.00042628644241859655
0.0033795190158249586,0.007194743539078669,0.003571461168795548,0.000464055598778798
0.0018163319718915898,0.0025601123302562727,0.0018804090319376608,0.0003762025361384783
0.0018881892189619184,0.002171948377767614,0.0019449717911257229,0.0003180064470208737
0.0011392453703130204,0.0014629832976027612,0.0012292559690313114,0.0002870581136541014
0.001602624266970016,0.00263788909098273,0.00163291672003758,0.0003739510082646555
0.004935642084914035,0.0076088568776850815,0.005238130854423764,0.0005078544717559779
0.0023355973377570524,0.0026059921039059825,0.0024054326033014647,0.0003487377571717257
0.0021828881333070035,0.002768223100020154,0.002144154349460621,0.0003766647694688264
0.0023439850077328,0.002202520265355251,0.002370686545427688,0.0003432049397814285
0.0015665054673356076,0.0020586814474979906,0.0015244556837412412,0.0003889899300675501
0.004549497208801839,0.0075080756566253785,0.005114186512444596,0.0005051460077360303
0.0023089827686489715,0.003396776458746397,0.002420967464285078,0.0004378263038309179
0.0017408118088846345,0.002381808032894843,0.0017147824568023268,0.0003018899075930054
0.0022622812963150243,0.003243687123305853,0.00232019582400336,0.00039605514693521213
0.0015100300679368396,0.0013047995943020483,0.001421762776713339,0.0003302494673688117
0.0015513850371166394,0.0023842685685396886,0.0016203750495307188,0.0003510886346182497
0.0022855408429844266,0.0026715621432477,0.0022946882329276633,0.00039544099597329667
0.0021014502785415196,0.0016163236315861612,0.002176947947406321,0.00032711356660251824
0.004610318785861305,0.006557178123996088,0.004681071572225149,0.0004565807534253319
0.004224766708816384,0.006833316918691587,0.00459432801906492,0.0004228107131561366
0.00158849432492318,0.0029012145788507994,0.001566440924075161,0.00037042431380435875


==> data/datanew_v.csv <==
fxu_euler_eval,fxu_rk4adjoint_eval,fxu_dopri5_eval,sindy__eval
0.0009054253434888994,0.0005006007811752392,0.000814285183357837,0.0001683767848100711
0.0008718650045276744,0.0003562415808259609,0.0010761677779566646,0.00018130877023396283
0.0009224452864379829,0.0004629912405420937,0.0012269579821756699,0.00024333126993174772
0.0006590336283021827,0.0006502004618399211,0.0008887560873230717,0.0002142390482167158
0.0009395065874787529,0.0005966978906904241,0.0008615496344790533,0.0001544863747789157
0.0008330646507570511,0.0005462093229722118,0.001090852103170816,0.00017790367221910523
0.0009638293872666523,0.0006703767094112059,0.001263459957742428,0.0002626608813941895
0.0006293717508338039,0.00041498592697051796,0.0004638212585175826,0.00017805956574551
0.0009531842591303506,0.0005026378019379236,0.000847880468071232,0.00025435125279429374
0.0007304133307041698,0.000436438695791359,0.0006829275559524388,0.00016888325520286827
0.0005159398717375348,0.00039381902668957216,0.0006226146655746039,0.00019736837716800956
0.0005853216400598112,0.0005472742764965682,0.0006075012613657679,0.00017965411767155773
0.0005226899583438576,0.0005813294432397859,0.000608966340926326,0.00015904869093632512
0.0007455273210228067,0.0006806894916605604,0.0007315167424210035,0.00013749602987222102
0.0006247470508303186,0.0003578102410464169,0.000555741419031432,0.00020895205483387248
0.000754700113450582,0.0006402768818503095,0.0008931349675208481,0.00022842556711543497
0.0008704777933257336,0.00037830217551847905,0.0007314083989364959,0.00016303846579832678
0.000693357719771214,0.000628654056764913,0.0007621490747042149,0.00017895595137090313
0.0004925440638182632,0.0003534485668076098,0.0006203900065153598,0.00015822572277839948
0.0006093973979868733,0.0004277420710196471,0.0006653245158277527,0.00011788060660834135
0.000845624587747378,0.0005278797444366101,0.001074716766427962,0.00016224767704981985
0.0009927182036578188,0.00043736735903686423,0.0008603930141693853,0.00015864549857151283
0.0006336024752793494,0.0005599474061510561,0.0007682333968828264,0.00014304415821224067
0.0007275487166910776,0.00047855508143743246,0.0006326724111980597,0.0002119541417677658
0.0009375157136594371,0.0006066343424906098,0.0008628165379936603,0.00017717359677430056
0.0008673443007324796,0.0006411081990076835,0.001041966695048288,0.0001249932921088338
0.0008090694507486698,0.0005980585007864497,0.0009170434228481216,0.00012385425391251602
0.0010060227609868108,0.0007251609431410328,0.0012134399439329307,0.00022659921809596768
0.0006336261089843547,0.0004575524469116627,0.0006233148664103677,0.0002310041519729463
0.0007652210543483066,0.0004912588285132781,0.0008012311971666557,0.00017780618198651367
0.0009378568470174222,0.0005011205884615946,0.0008248669750519134,0.0002683977783152139
0.0008807371239795392,0.0005306317127933419,0.0010885254670743867,0.00024288483412588584
0.0009917198105536746,0.0006231607074210627,0.001307576089775653,0.00024848527112504934
0.0007022005706718293,0.0004592766220962746,0.0007741551719696733,0.00023740489795120564
0.0006489872558830988,0.0005063989696581136,0.0006837771806666081,0.00013298425994777023
0.0008176516793316537,0.0005394244906508257,0.0011091960383117431,0.00022285456808794708
0.0006224318885579861,0.00042136571891349345,0.0005972763887141491,0.00018059165221579406
0.0007540998444593448,0.0005963837017365786,0.0008193189906428825,0.00022826658128297572
0.0009430967792839233,0.0009953120489142432,0.001271337876699526,0.0002472732493699521
0.0008203950369840117,0.0005623600033123434,0.0008071670576328851,0.00015684240630135492
0.0007575284674004462,0.0004642632010192991,0.0008151794208922794,0.0001956346790588947
0.0010256107711874023,0.0006524230689606667,0.001255034925723149,0.00019287555793012112
0.0007532134841788885,0.0007221308280959919,0.0009289252618826505,0.00021079989455732726
0.0010254535218087604,0.0006751896780458698,0.0013534332772976816,0.0001521991340169433
0.0006997073492207018,0.0006828811594511452,0.0007462166178473887,0.0002470127909679633
0.0006336723985481172,0.0004699221372004483,0.0006660678344724472,0.00023466513208251203
0.0006597346133997431,0.0004269752223840291,0.0008178308103044667,0.00014879722230100727
0.0005705428799894883,0.0003939816050462412,0.000603794719402859,0.0002202932751115749
0.0009548655818813605,0.0004684366995724031,0.0008364422174539172,0.00021949183867809807
0.0007720813776134368,0.0004396053561349245,0.0006714159750746521,0.00019430442177807274
0.0008995722370115956,0.0006558477420416028,0.0010271028306666023,0.0001586735504110351
0.0007230818895229541,0.0005297716318400068,0.0007875363696246533,0.00030033877837812626
0.0005583014182198846,0.0005150601471419537,0.0007208759217893451,0.0001781342191351872
0.0007491289072569428,0.0004501301501497915,0.0009139668498235622,0.0001923185339250769
0.0007479155428379811,0.0007115410294120804,0.0007749111740337535,0.00024677544362870936
0.0008385030119245221,0.0006002142058390492,0.0008907817197559889,0.00012128608479968038
0.0005565081482853208,0.0004425021021334286,0.0006718869056784899,0.00017310924967164703
0.0008386432694139009,0.0007018485936003005,0.0009730347548438532,0.00020486570080244544
0.0005202066559640573,0.0005454462503807324,0.000682396407284469,0.00016475608538142261
0.0007927185567838529,0.0005102055604081225,0.0009023188959091659,0.00021006914465877184
0.0006260136182715582,0.0005956560380553485,0.0007620306448075945,0.0001593621286497791
0.0010093042461872463,0.0006609194353653743,0.0012449283301986444,0.00020774620545099332
0.0011070947764785894,0.0004945732138533083,0.000977512780974469,0.00020446749300784465
0.001026736127760361,0.0004958475428079761,0.0009397236206674332,0.00016476573158531594
0.0011036297949070055,0.0006404890506891544,0.0014209701958866252,0.0002580156736016479
0.000884644613793754,0.00046652060950589145,0.001002829056708459,0.00021895859974810114
0.000827208881627371,0.0006077788264492135,0.0009843123688814434,0.0002349818700256066
0.0006431614351329983,0.0004343475175489253,0.0007022137584932692,0.00013835499512189072
0.0005037919259294055,0.00044286613872913943,0.0005576443251400236,0.0001619902033669842
0.0008539967801814691,0.0004697556858266108,0.0008343523761484697,0.00033715053237019104
0.0009025516113944266,0.0005915369362178112,0.0008592646121222935,0.00018920929190861997
0.0006352279589812791,0.0004342420456615396,0.000763459512400735,0.00021331468768724754
0.0006875124362301195,0.0005087152839117554,0.0008278662100540307,0.00019581162479166206
0.0008076994034539102,0.0004102278426839652,0.0010143832695499002,0.0001621167437820104
0.000887454218571894,0.0007034354354908154,0.001171446279355826,0.00012999065601704876
0.0008370340918320366,0.0005545835949775139,0.0007875715467099386,0.0002697450403146039
0.0009172019606634309,0.0007339962302965712,0.0011329926686301276,0.00017098698961734476
0.0008952014650158116,0.000424630440629692,0.001108745691906693,0.00017889102608924733
0.0005899838568869752,0.00038247189816015313,0.0006708340867194081,0.00015566322920529318
0.0006061237077719141,0.0005049092634928513,0.0006997959757347582,0.00018014988838724671
0.0006618312768440429,0.0004969655986004251,0.0007576569996484344,0.0001830056286046912
0.0007927111436504977,0.0005893800058352531,0.0009530937586033143,0.00013491571777240452
0.0008167103498058056,0.000537788511808052,0.000803466419048343,0.00014135218638364923
0.0008209817929257648,0.0005249329516106108,0.0007419027906394203,0.00018262246012418456
0.0012938580927580531,0.0006381266015352784,0.0016307011325384553,0.00028870029657250226
0.0009739825663947503,0.0005925308119735182,0.001055550759481225,0.00023683537838535752
0.0009481358649056696,0.00081281768750834,0.0013025787088625257,0.00033839202681466526
0.0006776574896975631,0.0006044905564013164,0.0006602181096565456,0.00012302780097149323
0.0005644140436573872,0.0005508448188719692,0.0005650893322205481,0.00017886368550908523
0.0007979015574174931,0.0004504545488010195,0.0009737894511157597,0.00013956329403039117
0.0007929226967500249,0.0007041775334649473,0.0006946534483135115,0.00026812994166789
0.0005810748456808881,0.00043083586928350864,0.0006282176019260018,0.0002306514864985937
0.0007635740818649219,0.0005930391308942709,0.0007857275219566105,0.0001643962760168882
0.0010503786558614138,0.0005134916051464688,0.001395821066556269,0.00022883327511691374
0.0005327532890014983,0.00042832756911690935,0.000664060999417654,0.00013765627592794648
0.0007216859752381128,0.000543848447377137,0.0007179577838959359,0.0001684259165672369
0.0006454820564484298,0.0006849211110193326,0.0007913893904731212,0.0003103363546812804
0.0006723915011883283,0.0003858804744935118,0.0006498528710512115,0.00014777684197435261
0.0006691491990704505,0.0005555681585832044,0.0007153017767142052,0.00029977395936740624
0.0008992542658202235,0.0007046723337704467,0.0010786265174419867,0.00020297732854371897
0.0005957179250294344,0.00047001463323471514,0.0006178637548927743,0.00016075396871578006
0.0005690428813853726,0.0004645009316945946,0.0005859643891298838,0.00014489810857658904
0.0006838020830102204,0.0005117949986545318,0.0006804135403386178,0.00020269429037584992
0.0006474165735172358,0.0005880552855916241,0.0007090901183811446,0.00013383320794848163
0.0007178022628219502,0.0004232429723158834,0.0007376874758700841,0.00017695382660394657
0.0009400325057210993,0.0005973766125704149,0.0009440406553152164,0.00016798601709577568
0.000704977440747938,0.0003974739413093049,0.0006692432875763882,0.00019033982965045712
0.0006719369676618555,0.0004737555860675784,0.0007483220193535261,0.00019208303270757068
0.0011760187155994471,0.0006447142945967628,0.0014830641903299882,0.00017132238264362632
0.0008496599093561678,0.0005427862330105686,0.001064231403374568,0.00017950090675103068
0.0009995456840873936,0.0006283497078784914,0.0009381616772478748,0.00016190818319513072
0.0005712955100589254,0.00040607367771508665,0.0006102819943497983,0.00019720441445205677
0.0008812950394292849,0.00039010782875632154,0.0007715129772635084,0.00012123064477147195
0.001396789942949309,0.0007214133648438011,0.0017313035101571216,0.00017036810753613175
0.0007672010880803461,0.0005536784137475187,0.0007881845035819963,0.00018083361981068258
0.0008200674212478331,0.0006740259908823007,0.0009894383122285909,0.00021452567333118044
0.0006724962380750942,0.00044693031450997444,0.0005596267114762604,0.00022294427586751735
0.0010169229484048093,0.0006654941384591085,0.0012617757880188513,0.00027673676791897
0.0008501747703091113,0.0004151991043193517,0.0008874731045488227,0.00017257010831790479
0.000831524369294333,0.0005903536789088028,0.0007727853902551393,0.00017779108814483454
0.0009185518001901752,0.0006345356979430869,0.001041468406640516,0.00025717452788991086
0.0009894939052442898,0.000615890521180272,0.0011344953928259047,0.0003017422871656681
0.0005437473853371361,0.00038385312740500313,0.0007502614121157194,0.0001924956734534193
0.0007819768491685873,0.0006436676407325725,0.0009828991059147435,0.00016749817478431257
0.0007600606514276264,0.0006300028044444622,0.000994756404722995,0.0002906437082245868
0.0014634982374806095,0.0005645979660869575,0.001861498352066439,0.00029102754725937683
0.0006711071921697376,0.0004772805127762757,0.000744908837877041,0.0001455453920602113
0.0011582947213440286,0.0005387588123813661,0.0011697944184369377,0.00020589303129800633
0.0010977591632439104,0.0006334352216575272,0.0013368514846990535,0.0002551279439319639
0.0006005610166107772,0.00045875524992100233,0.0008094817882624962,0.00017166432151136406
0.000943101640396303,0.0006262257372850946,0.000994847227170167,0.0002969608899156777
0.0006721805613552334,0.0005523087013248477,0.0006791720599773202,0.00018064823860761963
0.0009199170988418734,0.0007138541933170641,0.0011518531311034662,0.00017050045924352916
0.0009887882313156756,0.0004419625720152961,0.0008287175904842181,0.00022631533316947515
0.0006530563279665314,0.0005468409801492012,0.0006327643857412529,0.00011925361832376096
0.0008110781114502279,0.0007651563816809641,0.001142801156617384,0.00021978636356581805
0.0009585818627121916,0.00041876916354182135,0.0008886109113339385,0.00016907918470607212
0.0008110906453532989,0.0005610511338131916,0.0008135783208731954,0.00015132719732130435
0.0007541381691290185,0.0005223042817221885,0.0008198742952184065,0.00020206796419754472
0.0015546892662741784,0.0007925369070009256,0.0014850364219758123,0.00021687093695833584
0.000735030658754836,0.0007120455088394341,0.0008868847961862387,0.00013984424177407935
0.0009328380622077717,0.0005045739984632164,0.0011342478439421418,0.00014222524450505265
0.0009648179228044108,0.0005806145235782448,0.0012933679068819256,0.00022339671317314313
0.0005973836516431697,0.0003605774082333549,0.0005607717832387778,0.00016784870110790246
0.0007643400681864446,0.0005359523439496442,0.0009638494201650486,0.00017426593978739667
0.0007760076825267959,0.0004602938433908994,0.0007075858287642164,0.00021616689515872016
0.001012381618782882,0.0006311419787358927,0.0012626636251664989,0.00014652808773446435
0.000890427569033167,0.0006201825087815926,0.0010902604888135524,0.00023784188539402971
0.0006355645341743579,0.00042488965188847795,0.0006430929716954464,0.0002106067645090936
0.0009176353993298152,0.0006577885899829846,0.0008875543649913592,0.0002230943882569312
0.0007276811667304284,0.0005063478464628397,0.0006557824502484534,0.00021618899913623452
0.000950183846733639,0.000632334206718701,0.0011155697709353868,0.0001491422080354203
0.0006526772011290773,0.0005006348931134998,0.0006654370898283244,0.0001705019485452886
0.0005459484916498802,0.0004364508791131745,0.000512755607882191,0.00016434411007329192
0.0012343770263967247,0.0009333364802014488,0.0015500188217176716,0.00025739993814294344
0.0009737817248921972,0.0005657985935094553,0.0012218067279013043,0.0001996177333397825
0.0011900513766883007,0.0007702023457674402,0.0014939804318494102,0.00016558427436110036
0.0008163061416009343,0.0005511921860003324,0.0007720135173219514,0.00015308722277155364
0.0010133143466243115,0.0005614157466581045,0.001196766567614169,0.00017965661060850084
0.0007562964535010471,0.0005295580880745092,0.0008370985836370282,0.0001659565674740029
0.000951156725805563,0.00047642486407239494,0.0010741483531838552,0.00019547610578854696
0.0006560403843005782,0.000668617365567453,0.0008646591099834653,0.0002060661761445474
0.000713911109334052,0.0005671619451538965,0.0006908047880482192,0.00023229283143140348
0.0008055790569149357,0.0006413540166818577,0.0009695218501305129,0.00015220384068588417
0.000670910938136814,0.00038631495454471103,0.0007429180206385833,0.00011513136373924806
0.0006424327779720795,0.0004625745117253796,0.0006315927381254126,0.00018781817410556
0.0006487409482333583,0.000491217591453463,0.0008515029350584596,0.00017829248805770857
0.0011852100012174971,0.0007240536348710448,0.0015636607984041225,0.0002829085561808865
0.000810270819386943,0.000470448487706382,0.0007061927186460321,0.00015951556635060142
0.0008884365261205849,0.0004954323321368253,0.0007243224387857109,0.00013358053085014165
0.0008237989494638416,0.000549514518684452,0.0008262354935773443,0.00017228410521874402
0.0012757927156341073,0.0006952574058308336,0.0015594590045716757,0.00017619653921674509
0.0006693132790778233,0.0005222728523137817,0.0006604848404551035,0.00016325212682697927
0.0007900081579426106,0.0006322181887406367,0.0008943242694723585,0.00017088586616262525
0.0014233389174594278,0.0005312796669586484,0.0016225378282309062,0.0001848800640040501
0.0007090984994043257,0.000430486551037228,0.0007167714498531705,0.00013923924010784085
0.0011020404832549396,0.0005447929985669687,0.0012254022064049012,0.0002107998659744376
0.0010277906341316786,0.00043787329800944766,0.0008838796498292194,0.00013864261277688516
0.0008327191097575938,0.0005047952378563842,0.0010033608371468386,0.00016444868708639788
0.0007354266008261353,0.0005143057463515493,0.0008511809288746114,0.00018884928444760124
0.0007339151929281045,0.0004292746449356104,0.0009323609957696624,0.0002331691836917691
0.0007075078123217741,0.0005331429710293246,0.0007690001843977507,0.0001405718589877256
0.0011271039709867805,0.000538040555474262,0.00135428509519096,0.00020484805068446586
0.0009173159680428663,0.0006895875876215958,0.0012232144733318917,0.0002413047214008935
0.0007700327247436891,0.0005292879488077606,0.0009214983197875749,0.0002445848838274013
0.0006796805366804792,0.0005605233589465687,0.0007397723949095662,0.00023747148341709545
0.000753058381808571,0.0007331083216969893,0.0009067666979848575,0.0002325995458822662
0.000713415235277537,0.0004263443878328715,0.000742140497718439,0.00026029139211880477
0.0005931067314013563,0.0005697610696974267,0.0007819099656486755,0.0002834555343950846
0.0007107122462877224,0.0007755343842992964,0.0009597773731880024,0.00023334795100838217
0.0007756536944094989,0.0005932864913744132,0.0009472680540193325,0.00023519563963289464
0.0009809476156874492,0.0005880784280880645,0.0013268451338788634,0.00018363927365323333
0.000676378383347307,0.0005065903608120573,0.0007423390320528642,0.0002725848027343476
0.0005471690571315973,0.0005817504194719801,0.0007009930729772177,0.0002476015153136588
0.0014239314742092737,0.0008269317855980602,0.00176124680455057,0.00023682872572902667
0.0008363599663083552,0.0005798523404020037,0.0008021094874486233,0.00017635919771691875
0.0009595337742226239,0.0005478603195760355,0.0011721785721804329,0.00024980535632811174
0.0006015488846910273,0.0004947770442958581,0.0006816418490456299,0.00015692435055134893
0.0007320158043241247,0.0006115043014122685,0.0008574511033680353,0.00019052110297698097
0.0009303542075863453,0.0006506927482194837,0.0012358774965517264,0.000297303144260364
0.0008457879926510746,0.0004831752345966533,0.0007695481875138352,0.00025308584020341634
0.0007871726029837355,0.000524254784376069,0.0007876536742066245,0.00014922160764876724
0.0004611031399966981,0.00041200915667041505,0.0005591122980850454,0.00012576313145948404
0.0006551596141617477,0.0004913974705498147,0.000731650648687484,0.0002736514904715935
0.0007487663378971848,0.0005665069725974373,0.0009075564253248243,0.00012018287160717594
0.0009836063883967476,0.0005275156055536352,0.0012094901368083129,0.000288205896183817
0.0006974236163731269,0.0005832307045961252,0.0009130888394414607,0.00016220849926266184
0.0005466854841947838,0.00047442064623298474,0.0006092674434608425,0.00013581749336786757
0.0007757570356347354,0.00047499813220259,0.0007546068169376967,0.0001569430451183768
0.0007181463965406788,0.0004881466435144216,0.0008619511718549346,0.00018845622656842628
0.0011562807310037217,0.0008328982535291428,0.0014901919464759333,0.00019203574883683338
0.0007725733318740536,0.0007068369556136278,0.0008934064478731547,0.00012821508531541203
0.0007247715928258506,0.0004080586886559225,0.0009437848289084804,0.0001980570100140184
0.0006649058281629421,0.000546954037216971,0.0008034880719785213,0.00016909864655192985
0.0005481878841480859,0.0004963450037622823,0.0006996491937434163,0.000308959123497698
0.0006925256600255956,0.0005559833009514732,0.0007858540639363479,0.00020343852706888166
0.001039813144970071,0.0008152795680263754,0.0012754889628969696,0.00019233646471795193
0.0005719384455630815,0.0004066463922773873,0.0006624840249578216,0.00019612286028046025
0.0006904607846627761,0.0006974376980696467,0.0009316408201221907,0.00015016934321845926
0.0009863776655011035,0.0004830802769126442,0.0012968949206365698,0.00021749359978635494
0.0008489981317133557,0.0004871812063841538,0.0010344120909078038,0.00016212603982572322
0.0008006859388641445,0.0006308867756714868,0.0007406029953575835,0.00013209206528646303
0.0008583561409293361,0.0005489623995839108,0.0009424596653050002,0.00027839910706339816
0.0007378932328965935,0.0005145655429156994,0.0006502398005475583,0.0002670552152407663
0.0008111935619201628,0.000510788167291713,0.0007397507135272787,0.00011983419641457278
0.000704820986959892,0.0005814096685634798,0.000865339722882858,0.000252702188440055
0.0008680702890763128,0.000479282039774869,0.0009931826770402412,0.00014218850419456055
0.0007858991991443638,0.00046945667628431873,0.0007808090168873612,0.00019718212491706032
0.0011505695965774556,0.0005237083179241613,0.001453507272063919,0.00023145829763210975
0.0007489668935347548,0.0004921902746313456,0.0006789440058458882,0.00014401786465626304
0.0007802730380901035,0.0007270181448837174,0.0010013859979855308,0.00016673006968619561
0.0006981482512807777,0.0007760408539463608,0.0008742053785730511,0.0002016297772336307
0.0006439553715561871,0.00046587599019970997,0.0006611979893595365,0.00013822160079922843
0.000488970915704832,0.00032898193235392936,0.0005200970275623532,0.00016257412895038172
0.0007580958736808264,0.0004377061905524175,0.0007853445023645103,0.00020966206460169604
0.0008363171869484735,0.00045019960449080597,0.0007759557682387231,0.00014520673512924558
0.0009487957732728239,0.000833251728488003,0.001231264078281529,0.0003031466849537159
0.0012921988811462138,0.0006680683760876721,0.001653591401787267,0.0001482208897299502
0.0007950039012637368,0.0004395127327435476,0.0009155538249112516,0.00018776610673679534
0.0008174817247896997,0.000521222132446406,0.0008755644199093507,0.0001499645347313073
0.0007475874508279093,0.0006468209390211094,0.0009421113923332818,0.0002646355515585023
0.0017700188165405539,0.0008146587135853246,0.0022054343650273244,0.00017974050760295114
0.0007579506788986579,0.0004668936475119386,0.0008191488600036981,0.0001521091102064187
0.0008149226334946255,0.0005656296717027755,0.0007509594628348757,0.00019317669642263864
0.0006606482174711699,0.0005660447583194922,0.0006746459090076136,0.00016621951932419506
0.000717112105312539,0.0006461942595799512,0.0009901509652444796,0.00023315018169687744
0.0007805479913349753,0.00039371585245282165,0.0006663876243615348,0.00022117033782796672
0.0006635465269942259,0.0005851065394722703,0.0006682763663376635,0.00017918245203780967
0.001182361514333163,0.0004426077250577003,0.0013916802258981617,0.0001618687869650219
0.0007060639417820663,0.000572771655080288,0.0006870996412187298,0.00021931406444614275
0.001074504320961554,0.0007770396099071435,0.001337669097921483,0.00019525197126137896
0.0009127099369065614,0.0007152118164421297,0.0011466586828737019,0.00021232839231171785
0.0009212412176743091,0.000578332393960714,0.001083240706735582,0.00017260648709797337
0.0007686441436631209,0.0005254111137099627,0.0008828372305056637,0.00022732133121638228
0.0007441760550070762,0.0004159930770003202,0.0008745270729545814,0.00015103267095944756
0.0008643818641827048,0.00048060824364838596,0.0008300089337162824,0.00017480184041893454
0.0005081749187384364,0.0003095399999380067,0.0004640192554804238,0.00018752292662787862
0.000864553391760621,0.0006057104753609721,0.0010140472528115025,0.000195204001741632
0.0008537015408801982,0.00042534812933294917,0.000795132662638586,0.00022221274890741794
0.000855331141316007,0.0006418304083296806,0.0009886539927157938,0.0002633601250740451
0.0007582413161488075,0.00040963089506762724,0.0007616812022789384,0.0002241212558439078
0.0010162950411036467,0.0005213433444883023,0.0009001043438463277,0.0002480544900392498
0.0009579684147346593,0.0005482103793790405,0.000875488265009984,0.0001458558157721188
0.0006869132498031333,0.0005143126639014189,0.0009420108082668457,0.00017292995264160554
0.0009766681467367612,0.0005578774719939054,0.0009188434940136846,0.0001497060486662346
0.0011752105771175912,0.000692535158115315,0.0014889622396979955,0.0002263161403086271
0.0005296205657495533,0.00046749052024299884,0.0006611714533948088,0.00017166699265500735
0.0008880767823625784,0.000549999453024223,0.001139248817188132,0.00018397436554085203
0.0007744656145929859,0.0005404918832822176,0.0008016631107108699,0.0002887204318958222
0.0010119030146797934,0.0005229491013392184,0.0008951623712576151,0.00013271440758105775
0.0008416660591413817,0.0005586699962827937,0.000672833636612947,0.00024566370959188495
0.0006862161954606082,0.0004951631154764035,0.0006933778398587919,0.0001648135972088977
0.001195944815198667,0.0007732261422829415,0.0013053293380331339,0.000285197373567266
0.0006582547861866151,0.0007825404984322284,0.0008776257587598565,0.00014179751171403647
0.0010024169550227743,0.0005753916550474912,0.0008881371585635124,0.00014718540109768266
0.0012353468209269241,0.0007061835846237551,0.0016716497308222023,0.0002842838354200565
0.0010803303529464067,0.0004951904310506255,0.0012335432282461049,0.00014811242038895528
0.0008960041076866135,0.0003085255744712497,0.0007271175562122053,0.00011594675902667157
0.000742625632790075,0.0005004523245367497,0.0008069498657794521,0.0002047584713416834
0.0006711769658845616,0.0005993813089679496,0.0008629628207067633,0.0002316477370755984
0.0007423598748205649,0.0006515512146793187,0.0009995074012167774,0.00024830679647553375
0.0007623181732271701,0.0005405130795928452,0.0008800955869283906,0.00014550097858882698
0.000562720516867019,0.0005075076776083436,0.0007181500338850459,0.00023267310139079027
0.0008990924066239839,0.0005133634201348542,0.0008765822521031692,0.00022557909526661489
0.0008214621649074289,0.0005673073005644393,0.0009507659680274954,0.0002089918713408373
0.0010090052202262538,0.0006765474754559016,0.0012048300507098472,0.00024126347598896303
0.0008352345265235661,0.0005411860681432481,0.0010688461052879375,0.00015874415874293288
0.0008248960139590524,0.0004311456180751741,0.0007183346807152266,0.00015644781188330474
0.000844025628199095,0.000490122799316862,0.0007273004267263543,0.00021173957905194773
0.0007272793551447237,0.0006071717522328412,0.0009398173663882553,0.0001931632446394714
0.0007449513051791072,0.00040344540128424005,0.0006717569901456755,0.00020119219145491615
0.001007641474737963,0.0006439497121524414,0.0012862548133708465,0.0002823806943728445
0.001098196022931966,0.0009022990043932948,0.0014109153289861753,0.00018717135560988673
0.0007221965342856739,0.0005150877468262117,0.0008887024565247117,0.00023067456787822678
0.0008124391705334492,0.0006253258695521156,0.0009623021485948137,0.00022742465578707874
0.0011398213336498827,0.0006173118757461613,0.0014774542523932122,0.00024822906391428926
0.0005597893238089421,0.0006498989831948464,0.000760294950245356,0.00011840465049701849
0.0004745606122228574,0.00038732623963373144,0.0004840239639446237,0.00016912739265154608
0.0006586788826965217,0.0004607168330017029,0.0008034411660805738,0.0001603308839409966
0.0006984079613763381,0.0005045354235510615,0.0007038339682758429,0.00019475576870487727
0.0008605443843009357,0.0005540699080026009,0.0008255653348633884,0.00021090201936561692
0.0008841043259965099,0.0005042424742927226,0.0009585990222451333,0.00021581323223201232
0.0008483691105363914,0.0005162009071236265,0.0010243127485609282,0.00020989884380017272
0.0007187947777720391,0.0004990406743994823,0.000776590255309181,0.0001591968284695608
0.0005484790933732692,0.0003882816609942392,0.0005124672080322356,0.0002117472655148133
0.0008812251691393427,0.0005753447049096455,0.0008309081516421591,0.0001551364489484056
0.0009930087876799905,0.000526994341449637,0.000853173571169754,0.00032083157454437187
0.0008805520219671586,0.0006404270437517787,0.0008097596595476257,0.00016818676295433574
0.0005921495667390935,0.0003505982321719151,0.000679799772149013,0.00012499612330658537
0.0007419353702786932,0.00038600176568876664,0.0007462420125413145,0.0001757471962898852
0.0006223702551905565,0.000559168324854324,0.0007345525420375915,0.0001960796683782851
0.0008107526178769098,0.0005933833748299862,0.0008806998039268474,0.00014789218510396444
0.0011319363803544134,0.0006719461664446104,0.001505692263245514,0.0003391714584607658
0.000718909737565372,0.0005764704404594582,0.0009392634130333387,0.00019993120780120006
0.000657583736068844,0.0005445996919469011,0.0006897265210715329,0.00021851222505565312
0.0006124033400678739,0.0004149429354394875,0.0006458939584875618,0.00021006969214907158
0.0008405518481579767,0.0004964819483555338,0.0007767495014554424,0.0002008742182347799
0.000518008900502058,0.00034136218369320957,0.0005804701727503937,0.00019123387908699503
0.0008262264949728888,0.0005368153845682227,0.0008540984513100621,0.0002008345868839521
0.0008580568868085701,0.0007085305869465294,0.0010537946855473108,0.00020358782310923314
0.0010679053756949622,0.0006406309043146638,0.0013359612236267095,0.0002689680500278126
0.0008161220665790038,0.0005945212488245956,0.0009419622629383044,0.00023650070034205207
0.0007915695086132327,0.0007311668593245254,0.001083249309322279,0.00023850232202147755
0.0007248328681415242,0.0005136919836929194,0.0007245090925198799,0.00021659946691315524
0.0007371075874527879,0.00046456095038268665,0.0009470798392819898,0.00024010357735450053
0.000883694305869449,0.0005064074794411312,0.001066445270068408,0.00012099488343236203
0.0015667969359693305,0.0009410373472497767,0.0018048138671057144,0.00019979521231887183
0.0008878380214397936,0.00047597043137237606,0.0009917595532641529,0.00012144925090455663
0.0010561094239518413,0.0005843305970718258,0.0013676051454633875,0.00024043235567865092
0.0010763189428558563,0.0006657954751335709,0.001296995574696938,0.000248693862954714
0.0014054101548886507,0.0007487415469688897,0.0017824649759660906,0.00027339518883769055
0.0004956320824241103,0.0005981786951163272,0.0005188941462701426,0.0001708816724493332
0.0006452401523774523,0.00045859602312941665,0.0007815068311481844,0.0002530287796669815
0.0009831934292257529,0.00048425450933601574,0.0009037963031979155,0.00026118393990148494
0.0007063427742851017,0.00047687502408005244,0.0007627659313791846,0.0001373295837328818
0.0006565482267528208,0.00043954088505615573,0.0007060455817241202,0.0002524025333384578
0.0006537604696652404,0.0004192894380836804,0.0006850206183711023,0.00024755985886447716
0.0006824307766550956,0.0003938609761828487,0.0006541864904227709,0.00014724719251995674
0.0007562525903371102,0.0008429629824995987,0.000957052366090871,0.00022258141241586731
0.0007827087908952592,0.0005743920718800224,0.0008748853503390653,0.00016549264192567385
0.0006261823140390681,0.0003883428058503611,0.0008242360144655091,0.00018487731842206745
0.0007185486319943109,0.00043598020535604243,0.0008371822085149541,0.00017120026283103484
0.0010197856117522906,0.0005131027268596264,0.0012154961758936598,0.00017910022778636406
0.0007570855683413298,0.0006691770152987566,0.0010598537244786888,0.00015030541967726754
0.0006227213595207162,0.00044442385956002076,0.0007333337467104626,0.00021918694330530524
0.0010578686185994638,0.0009064377589446507,0.0014025638072639435,0.00021471706395510254
0.0008757380946184253,0.00043076177417088494,0.0009000528535564517,0.00021064684620227436
0.0008044523379999698,0.0004710375672583551,0.0006842702752406643,0.00015200915532414261
0.000852969973478916,0.0006917086850642301,0.0010959316958355982,0.00018518553101701496
0.0007450658974563475,0.00041244471289680185,0.0006870104056955548,0.0002731065542196372
0.0008236893753819727,0.000702115649755814,0.001022513730152305,0.0002230932577258696
0.0013242842215645775,0.000667276969221266,0.0015886878282729785,0.00016720477121483506
0.001113095481467021,0.0006439312871627394,0.0013600733473626283,0.00021094774568046715
0.0005113934645272294,0.00045332712203634924,0.0005369144734187171,0.0001760612884105956
0.000595719718969497,0.00035839315699689555,0.0007227797816959477,0.0001973389799209821
0.0008845537180955713,0.0005157096032016867,0.00080982911409157,0.00016017296502087835
0.0009206574934963516,0.0004915446929765994,0.0010404993745022288,0.0002772363973154564
0.001191255231641821,0.0009973289857368518,0.0015274733458031744,0.00019906702821512518
0.0008870553332359517,0.0007064323911682221,0.0011172172886278204,0.0003404865481448913
0.0007542181388694208,0.000705606742785004,0.0009667631704669727,0.0002753630691020952
0.0008178913140570889,0.0004717642577633053,0.0010660204377103172,0.00013414790836747628
0.0006553624424011563,0.0005781196103424414,0.0005854025583099974,0.00021719629645114845
0.0006615757265771503,0.000501217117971812,0.0008304647980499078,0.00021452400615223663
0.0010201606143861563,0.0006319548591970089,0.0012365748340728996,0.0002542437455210215
0.00044779209208351076,0.00046660524114969633,0.000591499965272578,0.00014139392719282777
0.0005946582776808714,0.00045992234547983607,0.000582146138769003,0.00016365524948651537
0.0010507932510619045,0.0008003211205203616,0.0013681325854121703,0.00020933838571304402
0.0009657395401258323,0.00043620258045729145,0.0009217155718932506,0.00016731937127138327
0.0006438636582202314,0.00031597392845654986,0.0005824642776146026,0.00012242159737546146
0.001169062842978554,0.0007301562108604403,0.00150634581032544,0.00028338431087943534
0.0008756362819414839,0.00048195492399867086,0.0007937143046111856,0.0002111018825395996
0.0009665679477110079,0.0007066486489845308,0.0011631606961764389,0.00016622067995427893
0.0011593817104587894,0.0006730539839321039,0.001370939054019605,0.00016549734532054746
0.0007006788506494108,0.0003640614186158914,0.0005384897388789587,0.000259514031379347
0.0006616860558812695,0.0004225891045927334,0.000754119117241555,0.00023712223495147257
0.0005637302791535908,0.00043514089684751724,0.0006702636395998373,0.00019080199532882068
0.0009143248621666372,0.0005517761935882903,0.0008919544747356814,0.00017998476152957692
0.0009759924255433223,0.0006466730336250573,0.0009488371990051773,0.00018872255049002222
0.0007404633153941065,0.0005276904394020044,0.000863498407051395,0.0001843618303519749
0.0005575778657793129,0.0004449870897646789,0.0006823727045369163,0.00017690726320066807
0.0008405944547316868,0.0006089208112964975,0.0010105838768352722,0.0001360997017272445
0.0010810206708873147,0.0007320752949801216,0.0013042714603877965,0.00015337482182679137
0.001302397793006117,0.0004947071458952085,0.0012252889901648999,0.000192549812636024
0.0006404972483157409,0.0003851772149684402,0.0007628341843569382,0.00019606097038242357
0.0009235439397098481,0.0005066055812700322,0.0011407154485133816,0.00012478644734842484
0.0006858754604976317,0.0005531647405515931,0.0007331648190197556,0.0002196470050868232
0.0012832932386587952,0.0006226380909401686,0.0016581135309150482,0.0001717318601077066
0.0008162787249501171,0.0006649463314435313,0.0009384849243068987,0.00016866075669554067
0.000869511238956992,0.0005709194915813824,0.00111675240607089,0.00023481260290839653
0.0009514682285295841,0.0008128977192235349,0.0012111874600286077,0.00020018912198912025
0.0008415568781375714,0.0005060349422126086,0.0009228942359508276,0.0002621420595151779
0.0007868604178639869,0.0005772125787234877,0.0009870042187629486,0.00018815533415289125
0.0015616189454505888,0.0011213795350731948,0.0020193128543612485,0.00030546636066186827
0.0007224934568745992,0.00048163593445227435,0.0006954091188731524,0.00014045497391396874
0.0008077082005582137,0.0005550116296594845,0.0010018792254631356,0.0001926515318895272
0.0008779532172043331,0.00037211940891994187,0.0010979331372207898,0.0001989665165714528
0.0008589380268541044,0.0006200230653849989,0.0010843988288716435,0.00026785704563818586
0.0012367868724125208,0.0007320004112841256,0.0016120218511232935,0.00020369195212846194
0.000985508299491341,0.0008309524800500221,0.0011826905177201854,0.00020448455878454444
0.0009339866641439897,0.0005060579238014799,0.0008475811047373659,0.0001572674351686994
0.000683674515244254,0.0005980567166909245,0.0006638440592346839,0.00020296553512001635
0.0007431524826947352,0.0005172469219801562,0.0009345861182487082,0.00021703137219006662
0.0005629919626688329,0.00040325998544925523,0.000568559334527684,0.00017769934476299568
0.0008124085114064762,0.0006901033062693678,0.0008432822637775007,0.0001596145286552461
0.0010285663194033899,0.0005685670183542052,0.001207203621649423,0.0001809313330681336
0.0005686504829396239,0.00043244956108078926,0.0005992970438997086,0.0001920734360730231
0.0008739409977107802,0.0005073762828554324,0.0010561961409268322,0.00019836199808479396
0.0006326453455688943,0.00043125946125395595,0.0005499333321274649,0.00021912180546605422
0.0007953779646512877,0.0005702020823670634,0.0009793228551730393,0.0002082604660110325
0.0012964328286276916,0.0005993558011848205,0.0016959817453557253,0.0002558653719063063
0.0012321820534783906,0.0005253007413006572,0.0011106482417182248,0.00015083576941076558
0.0008200248567520395,0.0006102887597452154,0.001019291377003835,0.00015629508634897407
0.0006329961230013842,0.0005920037128201845,0.0008756691329502586,0.0002047487497171446
0.0008803592073152037,0.0005511164213636732,0.0011487611761452012,0.000179541553744098
0.0007085691892195955,0.0005126152854583825,0.0006644562206902451,0.00017714606296060072
0.0011560715191408838,0.0007135525734126408,0.0015524323359487474,0.00025882296731420863
0.0013907399831162629,0.0009502496798408891,0.001791815037436802,0.00022772357307106897
0.0009054919360983701,0.0005197608000644963,0.0011811333008238487,0.0002853663631108856
0.0010167832996155117,0.0007034276138678509,0.0011067113043009068,0.00020352720679269116
0.001038877536294446,0.0007880068555211942,0.001144326183397218,0.0001968994031004339
0.0007483950922235775,0.0004326352437096379,0.0008839055799635023,0.00014262182501045858
0.0007833305626881458,0.00044616287227614774,0.0009588264955601927,0.0002309556395494966
0.0009575057233810328,0.0008421597948641465,0.0009556053331810492,0.00022385567765390485
0.0006709614160560877,0.00063424971522434,0.0007907965809891299,0.00012159279283992538
0.0006174868581392225,0.00045560421780248956,0.0005874121025783025,0.00017738690522314075
0.000736974620917234,0.000503933693847499,0.0008040930959928227,0.00017615820404913302
0.0006611044450727495,0.00043750570365710647,0.0006720317021750525,0.00020258196307577765
0.0012436225931948073,0.0007246815664029841,0.001630181585891275,0.0002899911437568342
0.0006063856569076047,0.0004303991142693858,0.0006862280098578462,0.0002163904693184116
0.0007739438587404846,0.0006013381755904109,0.0009406972499474652,0.00019160472140533941
0.000934195666522129,0.0006312673132306886,0.0012082699256209624,0.00018567396910098123
0.0006135077295125155,0.0005057707036075286,0.0007691909327659523,0.00019345025114536605
0.0007051627486995488,0.0004859605099824746,0.0007089313532548892,0.0001299726039675766
0.0006138218025869367,0.0003761171868605058,0.0005711960291164816,0.00017019898478172162
0.001500933390093219,0.0006604025090593829,0.001803683385463827,0.00022602774635884057
0.0006276217878288332,0.0004608116915603309,0.0006662201776859651,0.00013401672338377574
0.0006257252715470148,0.0003906491526947104,0.0005945641547073641,0.00013855507695903415
0.0011516095842606258,0.0005460048463948691,0.0014477769882687058,0.00016999083579882418
0.0007313109043493995,0.000526942455429805,0.0008049641133798074,0.00018576771394990558
0.0010465667613392133,0.0005327769284922607,0.0011326367430034392,0.00019058754634499985
0.0005973129533407669,0.0006093659087042433,0.0008073908275799779,0.00021639718861367208
0.0007871965549394921,0.0004765033403718115,0.0009355043688439004,0.0002907100835580071
0.0011019791786242407,0.000769374346874098,0.0015243441119208343,0.00025418837587730825
0.000862059142000605,0.0004561192315710412,0.0007319437556191148,0.00018037081818019808
0.0007032118348750523,0.0004898245573968475,0.0007584835920607391,0.00013599745910319736
0.0005743805037761963,0.0005938916031484073,0.0006711654694329197,0.00023693013829472427
0.0010459315564328526,0.0006660284872182218,0.0010120518168499693,0.00015693278892419622
0.0007049609650463429,0.00067771848332014,0.0009435945193498026,0.00015921027856435706
0.0004803957656420426,0.00031244774685314285,0.0005664912664326087,0.0001873348701759547
0.0007583824063302352,0.0005753787459324192,0.0008510951746052087,0.00022293240588502582
0.0009606333490523605,0.0007278912443382431,0.0009776035828894046,0.00017712446548377676
0.0011300542649772798,0.0007119090007765643,0.0014585173169551033,0.0002091048638154523
0.0006925222489581304,0.0005937575658489147,0.0007586820774867682,0.0001498270267872967
0.0006162863134338165,0.00042337927323435565,0.0006968500310652089,0.00020046513243054197
0.0008693022912435786,0.000483947598543151,0.000772904478017337,0.0002128894971828428
0.0005266915427177833,0.0003568713639395744,0.0006526054506812805,0.0003114106549498852
0.0006008179583136701,0.00031095743028264095,0.0008006302744800289,0.0001470244199176782
0.0007622709675286065,0.00045740818776869515,0.0008827276694843028,0.00012241904129860692
0.0007094292687213703,0.0004771142901232855,0.0008258368935330224,0.00016578524405826942
0.0007477211721440412,0.0005478273820288267,0.0009350780984954636,0.00015885171116710454
0.0010441514695794989,0.000658572798578475,0.0009790959978473767,0.00016141437533027667
0.0007673346354765149,0.0004982681838941255,0.0007052354686980379,0.00016498212067520763
0.0007894456076895052,0.0004848052848794216,0.0007877612242986483,0.00020326123562315677
0.00078932695042027,0.0005321757281790733,0.000857375760398321,0.00015446994253817193
0.0009827813654431734,0.0005689938563887779,0.0010731850024117992,0.00011050453261595539
0.0006980280179085997,0.0005916050067018671,0.0007604672119167063,0.00012423910129160558
0.0005504906153927163,0.0008144848057370481,0.0007827085468922562,0.0001950556384312074
0.0008796522768244797,0.000693616208683646,0.001065263666950833,0.000273898293747601
0.0005355629479046116,0.00032524981438000414,0.0005624449804097518,0.00015487511245022628
0.000640947406817746,0.0005067542135150086,0.0007239745219073775,0.00024510096414759265
0.0008035178075053589,0.00041779161735347356,0.001059730980516134,0.00019679667285263537
0.0007638497941494025,0.0005591967449651725,0.0008074005579835702,0.00017747300168184616
0.0010133244700894148,0.0006935377492631914,0.0012517000637710751,0.00014782686977728737
0.0007327415874588788,0.0004590508892097637,0.0006624589844462916,0.0001270559691982063
0.0007075958224859612,0.00048720085601278477,0.0006929631208486851,0.00016964717587942714
0.0005863097096839894,0.0005036148695873248,0.0006833541302616757,0.00013714903208714009
0.000791518187238968,0.0005233171841532958,0.0008922463230919403,0.0001850184274115878
0.0008822215738951506,0.0004410054761304173,0.0007465610390548641,0.0001639036945095908
0.0006963576274017925,0.0005147024585516304,0.0007101442174357885,0.00018910019449217715
0.0007211202571561753,0.0006479127256471374,0.0009597907152490712,0.00026250138859548104
0.0009954738513483655,0.0005395718036516478,0.001190072196124064,0.00018930774060804375
0.0006814193749767538,0.0006157017167775792,0.0007428002193233604,0.00026573154247579346
0.0007902019300704672,0.0004238053055259574,0.0009662713914656491,0.0002828345971481417
0.0006031219774295976,0.0003901931835836661,0.0006058972893881237,0.00018453465179711672
0.0009544888146329827,0.0003889515274260172,0.0008298595392832355,0.000117045953352861
0.0006671696823842028,0.0005312645673763602,0.0009048365439570278,0.00023007351830794126
0.0008709580688212262,0.00047624231716085805,0.0010015466796206081,0.0002562211306124122
0.0008827577134571823,0.0003481302600840379,0.001102742042703776,0.00012082875099193937
0.000657013669659292,0.0008064942459366354,0.0007937470197097721,0.00022613447238746043
0.0007114412747617736,0.0005829502968768568,0.000718981404838414,0.00030827535349006957
0.0005409548114342428,0.0004856795057042686,0.0006506410101946152,0.00014136305439726884
0.0005839679252126541,0.0005481721760801542,0.000688750038093009,0.00011528452853987264
0.0006110634303291295,0.0006300174362959598,0.0006327767592793524,0.00022965382283577423
0.0010855523329091623,0.0005509423179230691,0.0012306219973640586,0.00012986252591549264
0.0007713486415401084,0.0004948071523795726,0.0009514147790452095,0.00017332104694629214
0.0008509931202805738,0.000482643999171342,0.0008063143278754459,0.0001881279382628332
0.0007566142400860775,0.0004716325806282876,0.0008198280166692626,0.0001682586856949065
0.0008741653762752776,0.0005569174171778846,0.0010066980746049213,0.00017882310809784973
0.0006161640540614886,0.00041810290081535363,0.0006536345394521412,0.00017459710795716252
0.0008318414694746734,0.0006354700317215481,0.0011161039159057783,0.00014265301608188896
0.0008747377920904801,0.0004713447902181531,0.0007543653057470171,0.00015921421878590706
0.0008385091314112183,0.0005923789978116413,0.0010620747433845354,0.0001640064824322683
0.0011109416804594894,0.0005855039083360222,0.0013537300529615987,0.00017712405643932003
0.0010048889538354542,0.0007901840377599947,0.0009558912888762956,0.0001344933822885178
0.0006950997994968157,0.0005023520497521712,0.0008342283028248264,0.00019824628060486545
0.0013004118837175716,0.00047677000898053605,0.001610833886450171,0.00016117024641793462
0.0006633423141449251,0.0005649493474965365,0.0008066770322523174,0.00016063476766965597
0.0006139433791492225,0.00048609521792296437,0.0007071567013303685,0.00019064930108678442
0.0007448443555623936,0.0005363987168667632,0.0008534679871233901,0.00021464278857436281
0.0006303194402517862,0.0005811274334270412,0.0005825021730163861,0.00025394012611041895
0.0010634350307505334,0.00045233997803218053,0.0013177437329371278,0.00018939111664036438
0.0007142952712351965,0.0004899930951192718,0.0006949104180069973,0.00020458802416365666
0.0009161461562382177,0.0005958575374878531,0.0010019707596554107,0.00018161189295751263
0.0006600087022686936,0.0004896532672856265,0.0008314374577171346,0.00019237682040707985
0.0005392856642101942,0.0004537980495292574,0.0005568555113658203,0.0001474036732324231
0.0009117732985126644,0.0006803230690918568,0.0012033860966572918,0.0001942067178672381
0.0008294395915704158,0.0004903195763626154,0.0007754109584877388,0.00024788329782889665
0.0010520157024106142,0.0004977442803970636,0.0013116218997391584,0.0001794670613360695
0.0006397371282063289,0.00045721973516258687,0.0006592756863872932,0.00019946513931905937
0.0007310780894324397,0.0005146022706437413,0.0009531471823815318,0.00021018663245325867
0.0006835928491697754,0.0005656883720563788,0.0006951214613289593,0.0002598299624859705
0.000735858942351548,0.0005146104800723244,0.0007216415299258425,0.00020637581487421746
0.0008187806937339839,0.0005217453511184522,0.0008582062371055274,0.00012172591920921033
0.0008859443139044755,0.0005119957426837436,0.0010884396844912352,0.0001511009434643867
0.0005069774176853527,0.0004235953359068908,0.000462175284228655,0.0001825675248386096
0.0009741462313156513,0.0006996101382295804,0.0011128569567101288,0.00013756805530521795
0.0004825229104882803,0.0005151443075651227,0.0005961429969539556,0.0002242786819088749
0.0007330408269948901,0.0004276976828745134,0.000658252400261243,0.0001912953038495686
0.0008141803485928664,0.000526623115643491,0.0009734789701794701,0.0001986631387728682
0.0010424065173736444,0.0006887045464272696,0.0013053033201288287,0.0002365336497872085
0.0006945405316198846,0.0006172955572623405,0.0007838202143393746,0.00016117816605218122
0.0006260887159089281,0.0004057416961893549,0.0005324759799877746,0.0001417379558931924
0.000658392314384318,0.0004628805776181097,0.0008124516969519889,0.0002512222412436458
0.000646949908742354,0.0005202146616642864,0.0007891645438319358,0.00020809787762896098
0.0008297946743491105,0.0004393403459000932,0.0009962388536900835,0.0003004581709759744
0.0008151302791895617,0.00045245314551310364,0.000917216595358294,0.0001052587875675096
0.0006836845484566525,0.0005096263936350675,0.0008912426345441309,0.00019026593492804054
0.0005171035485024114,0.0004224621310699386,0.0004402496392236024,0.0001418638531013274
0.0007579486284432178,0.0005237511908895142,0.0006896657019447213,0.00018259198777686916
0.0006484231311926278,0.0003742122954753611,0.0006219195842691992,0.0001324523725413244
0.000685175827993953,0.00039924917309316156,0.0007897060775769089,0.0001705506386183078
0.0012188004751074405,0.00046917592115497213,0.0011070582860260249,0.00017192429285130362
0.00067405977357562,0.0005114528802136954,0.0008495445764237734,0.00016872162042630686
0.0009096725237121644,0.0005862764746040662,0.0011496342498149132,0.0001867427574948313
0.0007400404228595181,0.0005182953758182192,0.0008840778116109909,0.0001406107244025684
0.000647447759820178,0.0006931700479214062,0.000808362457446462,0.00021425016038493564
0.0007309089267780914,0.0005574151379276715,0.0010282978622951585,0.00013724356549544393
0.0007895357900111178,0.0004606475367120536,0.0008819741280467179,0.0002059069214156803
0.0008590698944768439,0.000596154583947525,0.0010124418477680396,0.0001718125624400798
0.0007107858014056288,0.0005218816450664058,0.0007017014774973687,0.0002158766821042689
0.0008487572184680224,0.0005060927167613121,0.0007874288891189615,0.00014455638782009565
0.0014235959393644308,0.001112088365101683,0.0018662000697254294,0.00019538011914095875
0.0007814681982153564,0.00045104047843051037,0.0008832671617705987,0.00020971135511009103
0.0012765592832562009,0.0008663399657347869,0.0016449915988440964,0.0003255033863426847
0.0006927064959480204,0.0005103413510570839,0.0008338946437387349,0.00032034381034064247
0.000708177894220724,0.000616644158351984,0.0009244332468003584,0.00015967764904642088
0.0007673204172183423,0.0004455777891674826,0.000613930924328909,0.00021691996709839677
0.0007303395064923168,0.0004975421460708245,0.0006750613551427435,0.00015087849379199258
0.0007639476561664078,0.0004973357652757917,0.0007365951358519166,0.00017172275406397047
0.0007897610476141109,0.0004115979536574101,0.0007553844567895124,0.0002173307044935163
0.0006991418469291852,0.0004598713164507786,0.0008633993721699951,0.0001981837279636549
0.0007005679380469061,0.0005083793087231429,0.0007554971269075636,0.00023499828941318647
0.0009726704598236676,0.0004949763298670075,0.000859098099116659,0.00015253938991136658
0.0007130426049592398,0.0006270892715739574,0.000907102271527513,0.00023613238262646755
0.001060700455804545,0.0005747893911856662,0.0012923394591852185,0.00018302779527134264
0.0010498621165436176,0.0006572732300350856,0.0013267287917757067,0.00024685012239716804
0.000803317574019995,0.0006456697075603488,0.0010408821999202751,0.0001209346503921185
0.000858045037120742,0.00048756412974286306,0.0007145498060893608,0.0002166064788249553
0.0006070920446661908,0.0005060315525133671,0.0007145834853975043,0.00017312060768614419
0.0006549081109412245,0.0003492750835150886,0.0006388046722453831,0.0001470263785777238
0.0005891254711387247,0.00044389923966380387,0.0006221555974008086,0.00019282546002309702
0.0006730237234190027,0.0005481708773511352,0.000733486545897681,0.00026224055496072647
0.0008016287335702358,0.000488415760640681,0.0007380165009608025,0.00018110040394115395
0.0007142256090223427,0.00042333059086016134,0.0009313772702941051,0.00016954712077562928
0.0007638111754187227,0.0007632199986417155,0.0010527396300967252,0.00019408550476767857
0.0009202561922760035,0.0005667963444632155,0.0008598982246916285,0.0001511828669305923
0.0007405752483726853,0.00047868489468332303,0.0007194236576045401,0.00024213859436910323
0.0007635274675066857,0.000697332442604156,0.001005171982835724,0.0003123242819550811
0.001008778341538299,0.0006799285641125249,0.0009957199642985416,0.00024124219270454648
0.0005973655775920907,0.0003916672450060712,0.0005846515514638415,0.00017223207902483998
0.0007376663096834498,0.0006098479734997984,0.0009650244463536859,0.00029383689503004054
0.0015457944114412416,0.0010137212812165424,0.001994756531440944,0.00019549684740653147
0.0008758642837123124,0.0005531112859524311,0.0009299495374284748,0.00014415881901146916
0.0006006973200806478,0.0005115593482076361,0.0006497381341487925,0.00018516164538166392
0.0006272691550578715,0.0006037720000850378,0.0006637030592656264,0.0001427841251415157
0.0007041868453481129,0.0005028767071665475,0.0007852327993850749,0.00018701918670392128
0.0007952049785040529,0.0004545663159715617,0.0006719307107280911,0.0001892460142966682
0.0015650546464710956,0.000771289893859684,0.0019057364775902773,0.0002635764933228686
0.0008572058314259345,0.0005071331073141048,0.0007908619588183487,0.0001733291434427178
0.000558132075882476,0.0005732169384251354,0.0007026302868591025,0.00027804970451968943
0.0009384858870688835,0.0005082836511224344,0.0009523212039083928,0.00016578429576831697
0.0011451990596227696,0.0007979658199217916,0.00149087481250664,0.00015696507242196603
0.0008529763522576212,0.000522621982525802,0.0010466607507406609,0.00015941290728311875
0.0006591402072263931,0.0003711063495266695,0.0008163277110570353,0.00014135022517857467
0.0009720557738879023,0.0005092704991857018,0.0011802473390897443,0.00021642890223952903
0.0007869082508584714,0.0005997828288434502,0.0009134412812137448,0.00023959960966941639
0.0009639548665558065,0.0006402150533166164,0.0010625443522531606,0.000154080140419117
0.0006941284987372648,0.00045201835578325035,0.0007724493093773688,0.00015179950345664894
0.0007448685965137631,0.0004452298552968656,0.0007979276121941862,0.00012984552525108475
0.0008551578916366281,0.0007272346275505332,0.0009675472376216365,0.0001964483020420512
0.0009305884523239529,0.000673784353803188,0.001195699925005066,0.0002463527414476942
0.0008737127480464268,0.0006500589365184304,0.0010673709342416866,0.00018621326401683039
0.0008841972368367356,0.0007318359818158049,0.001123464796767857,0.00014270315308590056
0.0005844581324355989,0.0003801268895066543,0.0005547346356444527,0.0001613267233569793
0.0009611072231822564,0.0006783081827054151,0.001222743894625994,0.00016698328554132992
0.0007700905401361048,0.0004882282753926555,0.000726840353715562,0.00017842958456731938
0.0008447683487913533,0.000426255201277767,0.0007057660146012987,0.00019030302382082496
0.0006052056125589697,0.00041454652816426033,0.0005259376417680292,0.00014272903732362704
0.0009163984272283041,0.00044386860297833213,0.001138101195774136,0.00016625408789270113
0.001099531818290607,0.0005450092480485527,0.0010286075143802508,0.00023588652739290564
0.0020271700042246996,0.0007109151845904813,0.002411958803987559,0.00020873430830184903
0.0009981824420769103,0.00053869656470887,0.0008940751136434497,0.000161913995407499
0.0007688880255862157,0.0006470571959604722,0.0008147955809656319,0.00024287328298835172
0.0008269636590255732,0.0005829376695696376,0.0007422650085639062,0.00016287923324787468
0.0007966620398242117,0.0006836493123747095,0.0008725279769849617,0.00032949831316947506
0.0008312997506399073,0.0005008391200709708,0.0009884505174090202,0.00013723891537746364
0.0006941932176237057,0.0004946486981807515,0.000673787936639657,0.00018294502809948837
0.0007168731180803277,0.0004290789829474007,0.0007672111050966112,0.00014971928871490084
0.0013517580254135569,0.000890703002602695,0.001684784073574915,0.00030067781480234084
0.0005751872717134568,0.0003716078739755311,0.00052999976529194,0.00016666171996497107
0.0011693598260307427,0.0005837318028891345,0.0013202837680636075,0.000181008745106861
0.0010156909935833283,0.0007035366837960439,0.0012060654712741745,0.00017452239954151677
0.0006627735955711751,0.00039971417608676503,0.0008720594654386464,0.00022360599318852067
0.0009598349327770481,0.0009498979110268733,0.0012672437067851076,0.0003396885964347411
0.0005101426946508776,0.0004348874543769349,0.0005702610313942617,0.00018877643848343243
0.0007653009398100182,0.0005253909807529388,0.0007048763839464837,0.0002527836575060246
0.000775686978408506,0.00048351500206088733,0.0009731201247357486,0.00018259481788142167
0.0008604963748030135,0.00040112939211395607,0.0008208522888992389,0.0001434975740718746
0.000704370892826232,0.0005473804005896854,0.0009407050365440966,0.00034858957341407106
0.0005930690686368222,0.00048497953776555444,0.000750409526657318,0.0002717008963057318
0.0007835398077183946,0.0006494836968211951,0.0008716961543147132,0.0002567034762281321
0.0006827692520169939,0.0005341913287488874,0.0006790537903018079,0.00017733683918222037
0.0008965197978808995,0.0006087617470739437,0.0010047859856808096,0.0003005251792586175
0.0008082608700549806,0.0006110188460359871,0.0010434868901003725,0.00016563611314811098
0.0011370868972582155,0.0008567092352689916,0.0013970676554180108,0.00014769744723451225
0.0010684065210490566,0.0005615541658275785,0.0011854573028009813,0.00024666347859569757
0.0009677335316626821,0.0005812257108520134,0.0011379242667139827,0.000247013634137255
0.000988759484258022,0.0007699116266572587,0.001234284325033075,0.0002153199113526505
0.00059136926930266,0.00046881320483832095,0.0005008880039958215,0.00014970729883383393
0.0006216311850343024,0.0006432138240666191,0.0008050907766180255,0.00031987243438946967
0.0006935736031442567,0.0004243763498997847,0.0006889693460641633,0.00018912404801700296
0.0009063677303089001,0.0006335150016055369,0.0011403290834106359,0.00022538775142747023
0.0005572460980988307,0.0006372654943210272,0.0006787924053834455,0.0003077328132969469
0.0007644175089252425,0.0005835808211394533,0.0006964810473243738,0.00020900574877588703
0.0011189294595452556,0.0007898280095640952,0.0014611742241392137,0.00015144999260298966
0.0009469265092099403,0.0005676091225965917,0.0009953293597535866,0.00019415634895994638
0.0005402774544156771,0.00046756355694951027,0.0006407584384725506,0.00015896954874119502
0.0013053984699292484,0.0006807812144817514,0.001676089910100453,0.0002266506046691466
0.00143852354467771,0.00048125196891952017,0.0014328255619090542,0.00020697760496903844
0.0008941538807708915,0.0005540884472860232,0.0008745082861186622,0.00021082604421017283
0.000667527889579608,0.0004977438083804798,0.00067585320497725,0.0001850464404958347
0.0007694333486908802,0.0006848148895553246,0.0009747592838443274,0.00022677856166807635
0.0011314970865090941,0.0006419269352491252,0.0010473052231256723,0.0002716206001980812
0.0011437962664792743,0.0005875690180101365,0.0013894590390811246,0.0001830484998550996
0.0007828828072766918,0.0004787136453878787,0.0008649443431687408,0.00019091365977460164
0.0008519103569595227,0.0005869574376510905,0.000915360474674714,0.0001616597112166492
0.0010681618386129976,0.0006310804611786067,0.0012991790848871252,0.0001976923471646022
0.001313504977909845,0.0006213555403010065,0.001590065483915114,0.0001999209406046555
0.0007916658415363785,0.0008105329642674572,0.0011037976945150946,0.00020976427003848596
0.0007333497301133847,0.0004439892637738336,0.0006199584872168307,0.00016515360998258186
0.0009596844390593087,0.0004817672115939578,0.0011189299130426426,0.000153361954333387
0.0009665175481625557,0.0007883855861314367,0.0012827609234689612,0.0002013422927365017
0.0006688307394231647,0.00047465277516621105,0.0007367280451738706,0.00022750819193418956
0.0006600689804698426,0.0006607754063534482,0.0007368518121903975,0.000136251538274177
0.0009856041479381383,0.0005360531084159532,0.001289629326390834,0.0002133138063490022
0.0005771529837746968,0.00042008572847319854,0.0006967706184855256,0.0001852387060374195
0.001176939847147616,0.0005075783157334963,0.001470161896022352,0.00022102552798726677
0.0008941686635934458,0.0006872928547586811,0.0008287150527695268,0.00015737214838098818
0.0006940680645912887,0.0005292964760752801,0.0008401439551686497,0.00021049455119634452
0.0006941515781731202,0.0004511278776892514,0.0008102198840675694,0.00014541981594380478
0.0008205651788969616,0.0004426413926510976,0.0007697569457204814,0.0001705332060489678
0.0008161358722338982,0.0005072244451357199,0.0008960667155540519,0.0002374332856700013
0.0010502744822722032,0.0006640651326766425,0.001302543822995557,0.00020162123318458606
0.0009477448598089569,0.0006230903522833099,0.0011671304375599524,0.00018797317027857195
0.0011906498996786994,0.000680225568000397,0.001128845486537391,0.00017059534777692052
0.0008360695181856225,0.0004955850649176844,0.0009248103917254742,0.00020383395188329592
0.0010534441479033347,0.000560666864570093,0.0012297672320787153,0.00013820388632865356
0.0009724444153727304,0.0006812872696172961,0.0009766122927754603,0.00027914757379040835
0.0013718364857568423,0.0009099395819598366,0.0017429112775852965,0.00018352179061142953
0.0006172769584229415,0.0007773175273362602,0.0006162727492207695,0.00021765089378041576
0.0007942037128421877,0.0006321228008287281,0.0009438755705703392,0.00016851740130452897
0.0007688035685858831,0.0004874439323587747,0.0007109066190029453,0.00022960198679183668
0.0007405812588987268,0.0005818152809964262,0.000777860480956746,0.00028657785599195694
0.0011381124174597503,0.0006983017665742036,0.001469641686038592,0.00024008681342869393
0.001012693286247941,0.000613232324233687,0.0012950844799569196,0.000249540141811102
0.0006899124516831771,0.0003916475600007892,0.0006122583547960853,0.00011893679517435686
0.0005995904223014941,0.00044896041511724064,0.0006653800323663058,0.00018319624708666455
0.000683178278751922,0.0004365600938564637,0.0007761020879708275,0.00025562358927182466
0.0011368944957912501,0.0005260407451965488,0.001082014433190584,0.00013614636418079253
0.0007984037459657319,0.0005006620492896456,0.0007921360456719526,0.00014205596905045404
0.0008016478961342337,0.000508044989264241,0.0007391617830183339,0.00014592792199356156
0.0006543534918466001,0.00047988294365941656,0.0007726280321015505,0.00023822328589885412
0.0009672748921791181,0.00047143785216112027,0.0011423004223511612,0.00015057697999922403
0.0005330793441008006,0.0003818652062044868,0.0005210527499436182,0.0001908879010307944
0.001163154702705042,0.0005323530282038443,0.0014907951143778683,0.0001961277962615252
0.0008033726941540343,0.0005158157654061453,0.0009302846390731378,0.00012762817350745744
0.0011965809753767852,0.0006565185461972598,0.0015049753465736164,0.00027305649393923444
0.0008752611761216711,0.0005798580296198393,0.0010421235467422882,0.00016019211750691379
0.0007808390564958229,0.0006100108834951026,0.0008334618202885871,0.00020712133563915514
0.0006362838778194619,0.0004882582490027204,0.0007960622066212911,0.00019105874715547461
0.0005986443925002456,0.0004383008785493992,0.000555190132706894,0.00014286404802180667
0.0008461599742915044,0.0004105407904109549,0.0007410635907284528,0.00026584051356403406
0.0008255525271511407,0.0004962336735864285,0.0007792077118080547,0.0002773547995551367
0.0007193871476834627,0.0005701262468173587,0.0010150052971355044,0.0002642635938889175
0.000956938055430995,0.0005091989524367078,0.0008325836425709433,0.00022625179176162516
0.0008863976550906943,0.0005596414966721536,0.001054807509016981,0.00017147163588267515
0.0007489084907231665,0.0006742549921391205,0.0009196869934282182,0.0003120556161170529
0.000549389425285257,0.0005707791115882643,0.00048684905055759845,0.00026344127119946073
0.000648007990929204,0.0004656412118929652,0.0007405856593275126,0.0001598541772885797
0.0007250347637587495,0.0005166118457649007,0.000846514056491512,0.00024131429137411154
0.0007761649506376927,0.00039388923593326974,0.0008946847200173133,0.00011644342316284656
0.0008800474815815701,0.0005822546547580728,0.0008467596773114808,0.00015305725978459863
0.0005882370423552203,0.0005334049662314745,0.0006327673836160309,0.0001485301755784398
0.0012831164885905224,0.0004116713306986248,0.0014613316966428141,0.0001503059581428356
0.0005731253650735761,0.0005113037402006348,0.000656196891358213,0.00014068834047422214
0.0009267970437873247,0.0004539630774040504,0.0011904832731067102,0.00016338697169820203
0.0007306202441653802,0.00044064033101918077,0.0008814236570327167,0.0001698966446801493
0.0008603785974997548,0.0004951264876469969,0.0008788027912911238,0.0001647577898191086
0.0010079007981570755,0.0006005039387422987,0.0012397512694603198,0.0001787465786349506
0.001003985572260705,0.0007295428473282874,0.0013193076938552762,0.0002266430906250187
0.0007218325463250618,0.00043857144321099656,0.0006825364788416324,0.0002454086922260317
0.0010687675172255044,0.0009043963598636445,0.0014323306899387772,0.00014392081016896066
0.0009019473197938578,0.0005095351997858404,0.0012417483533167773,0.00023281961530280615
0.0011206794288111908,0.0007079425386302513,0.0014324143319021487,0.0001508210847194943
0.0010898123871058197,0.0007473584970063853,0.0013970212076365007,0.00022918895206259387
0.0005412076716436899,0.0004124313258344378,0.0006603483028448779,0.00014582832976157758
0.0006459412823053473,0.0004294400503099262,0.0007093586660302534,0.0001514123477264168
0.0008194933013186096,0.0006556720949272697,0.001025939238233843,0.0002909854818317939
0.0014260169352578317,0.0007141334455769595,0.0017130931544865283,0.00022299149495910866
0.0008534327890689123,0.0005061536368763359,0.0007729220130901058,0.00017470361727408445
0.0005423831595749568,0.00039609144698948096,0.0006055019897438074,0.00013026655154254802
0.0009662859424187227,0.0003656374298567392,0.0012048230855739722,0.0002494536801830004
0.0007503923219586007,0.0004627978928222011,0.0010562382712174627,0.00028921946028324084
0.0008084966830535693,0.0005225581867353703,0.0009493534687729775,0.0001910912314442493
0.0008869304438356135,0.0006613243396827793,0.0009507173105891332,0.0001306749002153401
0.0011154220953359642,0.0005918509053069222,0.0014061178531636477,0.0002476135467659432
0.0008542542122596705,0.00044198500619083375,0.0010338848413626869,0.00019458867845191508
0.000750262021926914,0.0004025288977899063,0.0006463811960207465,0.00014016475152069417
0.0010057530274352956,0.0006058041449941722,0.001170298604958928,0.0001365710646245063
0.0007340778556975374,0.0006828471237530762,0.0009172485205032933,0.00029982495148549594
0.0009645554925357504,0.0006583717810570858,0.0011631261590770647,0.0003556468362815891
0.0011057805731929272,0.00045048673205693286,0.0010370319017739844,0.00014542749630426223
0.000836893323360242,0.00044725351921549937,0.0010442757516560602,0.00014687015793165433
0.0009897337130702667,0.00046705910670916844,0.0011687346223920687,0.00023767085311835913
0.0007287070592795172,0.000446895002447405,0.0009557468907271501,0.0001560709849864237
0.00067511048109254,0.0003164017065324874,0.0008369647162923995,0.00015493120928243976
0.0007605585014794389,0.0005764904640274649,0.0007867532485854345,0.0001310078218323751
0.0007902252659815847,0.0005005798764318711,0.0009202337645793768,0.0003512881868298356
0.0007435305382502528,0.00044767556768130233,0.0005980312216855437,0.00021371884592068078
0.0008451627612672897,0.00045722990574754806,0.0007704284325367567,0.00013087121237230883
0.00118516904462498,0.0005717995569791661,0.0010962644353869411,0.00018853437683056309
0.0007795263067821862,0.0004683156001546866,0.0009384880900133566,0.00019689015163463507
0.0012818149894293271,0.0006158105468997063,0.0015800673221052714,0.00024414489282472725
0.0007528858638507708,0.0005800359566481027,0.0008401103929285813,0.00010474372567750338
0.0008337083902347866,0.0004309264613607554,0.0007068136789080443,0.00013378734901427274
0.0011498146583625703,0.0005208035016960861,0.0010075348573226005,0.00020464241572539258
0.000642498928776094,0.00045404974298740884,0.0007859259956062414,0.00023312419199696723
0.0008037009670029855,0.0004305414141514183,0.0009365266894159674,0.00019702288540891438
0.0008230457745571287,0.0004769564140272974,0.0010697744215613825,0.0001960750587578293
0.0008505086436636133,0.0003972839705255646,0.0010256728372467646,0.00015286304696159866
0.000810072011057805,0.0004741849815688882,0.0009085197148695647,0.00018966131624642094
0.0010380702781099147,0.0005965887285041948,0.0014497633420183793,0.000372423953739111
0.0009404970787231161,0.00047943213585219507,0.001147890874028157,0.00023671299478619765
0.0005978257128376072,0.0003652329241038153,0.0005839010457358989,0.00019791500274443858
0.0007542824798606609,0.0005847372721117255,0.0006890881992434641,0.00024266949948430913
0.0007136064752458823,0.0005552843617387967,0.0006740503081970753,0.00020796287675396854
0.0007016213460330341,0.0006842481969232496,0.0008947044943036754,0.00019002383479170456
0.0007920261110913726,0.0004681077119432541,0.0006878742461875816,0.00017681093591298772
0.0007962352141760601,0.0005683566296913176,0.0008535152953398444,0.0002708907441344706
0.0007328647986079566,0.000502696685928222,0.0006869243806869552,0.00029210076233869114
0.000619859423809777,0.00039341663778938056,0.0005999455172416303,0.00026638860648571267
0.0009130892139130614,0.0005429946581833789,0.0008272953724056135,0.00015984115969889335
0.0008207750592757288,0.0005971912736613538,0.0007507668988817218,0.00018281505928924663
0.0009746957607504082,0.0005396926832190138,0.0009480257886761633,0.00016471623754097745
0.000954852800602522,0.0005858168906286142,0.0010703236555928012,0.00015236712908547266
0.0005079336356481376,0.0004202776551076175,0.0005304150277715929,0.00019652224727853654
0.0006202383371463205,0.0004127419346253259,0.0005734953118917658,0.00016697462027421797
0.0006514112721716001,0.0004873001406997362,0.0006743032901688368,0.00017733975042439994
0.0008176053210583671,0.0005481169800888484,0.000805184035288105,0.0002117909118461214
0.0009539664442247501,0.0005158881139209263,0.0009248949492226655,0.00016783585185249213
0.0008362062313138953,0.0005323120334496073,0.0008617772052246965,0.00014719288913096618
0.0007048576946916769,0.00038794144843242194,0.0007855763945264886,0.00016071112204076927
0.0005306099172243931,0.0003951431029199015,0.0005698786220384452,0.0001677984380214563
0.0005770836117954708,0.0005666775994634243,0.0005634661719619475,0.00018212700585304692
0.0007961361959816077,0.00039991520154626675,0.0011096192081425163,0.00030481319795817266
0.0009563094077485,0.0004701917303538565,0.0012111580248326775,0.00020712237494014681
0.0007550755769329208,0.0005500384058399516,0.0008934289252840316,0.00016539090510735494
0.0009443623623511472,0.0005932477744419823,0.0008538280317251723,0.00016889949776021463
0.0011230126214133436,0.0009088738629894071,0.0014950679354807323,0.0001530253551546493
0.000760710082008731,0.0005170412617263182,0.0007317226676039736,0.00014525759932145792
0.0007312877372480091,0.0004957904235521042,0.000749146723713717,0.00019427562873287438
0.001049671858476183,0.0006570553013024045,0.0009908719638158155,0.0001934654880698611
0.0006001695052777618,0.0005059002048019804,0.0005382457984780798,0.000160122400080338
0.000989620190276184,0.000433452012616011,0.0012614653315237724,0.0001790623759563178
0.0005497728252607057,0.0003939573429986784,0.0006597218570911503,0.0001525137558140665
0.0006871302934717135,0.00042878938439687826,0.0008780999109924218,0.0001853586186352563
0.0013878062416740847,0.001001119749927123,0.0017216194519584507,0.0001330106847639144
0.0006481716429972622,0.00039069684618382055,0.0005999862780588707,0.0001991583843999079
0.0007652941742838772,0.0006575235612220764,0.0010249514713582394,0.000215247130503337
0.0004936220761322361,0.0004334505083422977,0.0006286322900776576,0.0002487485323787462
0.0008268505502156738,0.00048227155957056473,0.0009957517038511423,0.0002608805379523257
0.0004873219473092142,0.00042452610019369855,0.0005198495023732768,0.00018645941244788226
0.0009930645282523614,0.00046742620931588706,0.001233083127108429,0.00015359807983186645
0.0009047021873694114,0.0004253344729430046,0.0007990037985676594,0.0001735702928115988
0.0009593392888121381,0.0005540151450848543,0.0011243920613955049,0.00022450608186744362
0.0005708761524518258,0.0005014823041245454,0.0006547069644233713,0.00021488904750397488
0.0007750937208757545,0.00041606862835800144,0.0008466902676711114,0.0001578938370997712
0.0006610544900691785,0.00045624169520756125,0.0007797587432899145,0.00013377360814297677
0.0007084350851130874,0.0003805944180919632,0.000856171642807602,0.00021238552205077557
0.0015904405563035838,0.000752829769051523,0.0018323551045478102,0.00015664775621476428
0.0007944321697652895,0.0005432151276507294,0.0009550395965702421,0.0001224003333731104
0.0007819120360518984,0.0005216665466203553,0.0009408324398707255,0.00013983804078862826
0.0007418002027167874,0.0006836069551548222,0.0010005368395077563,0.00020505507981834583
0.0007679522178470888,0.0005579658490599853,0.0007740608867868272,0.00017387749695173867
0.0010713400325552953,0.0006666919584790902,0.001333465763041524,0.00018775071712795287
0.0010657255053287743,0.0005210871711790895,0.0009824054045636961,0.00014411039936543468
0.0006800776742030486,0.0004217951166988403,0.0007179979061687506,0.00020878925568475868
0.0007020929944122769,0.000444120483966246,0.0008428367254529989,0.00022369511718060703
0.0007045913632384222,0.0005324499399317994,0.0008374642469297785,0.00013643337083742242
0.0009993244297004152,0.0004326342142802373,0.001066250307918704,0.00021809538318912569
0.0007862888136719612,0.0005662225665845792,0.0008412695512765955,0.00014190741150859267
0.0006553887730108367,0.0005094476166092823,0.0006105929711280037,0.00015956471192173096
0.0007445687360287616,0.0005839449623223138,0.0006955477622486897,0.00018091389502045333
0.0007930540848140533,0.00042561549549640325,0.0008033510228415498,0.00015365971598137166
0.0006086264950244037,0.0006025236750978732,0.0007429579814713284,0.00019947340404667365
0.0006966873894412046,0.0006621036239312984,0.0009384630982179075,0.0002484162327021197
0.0007626486610638822,0.0007449421460343456,0.0009991754293626235,0.00019298396693597536
0.0007497159132982228,0.0005870637649707133,0.0008396157171576251,0.00024754525880580735
0.0007829907543053367,0.0004584634430353997,0.0009762605087814454,0.00022884874408546447
0.000886205748061016,0.0005577135654429101,0.0011744445425150684,0.00018131629009901124
0.0008658925282831446,0.00044209043549871144,0.0007692209147914396,0.00014238170736880886
0.0008354188606280288,0.0005470971773340466,0.0007803696636525093,0.00013579839310823077
0.0007351966118484123,0.0006195457950139916,0.000985001058253327,0.00022565896384282513
0.0007627527390469593,0.0006792511356598497,0.0007374663130287827,0.00014469099392473331
0.0008420715415557335,0.0005946344353420185,0.0009299955039112863,0.0002758632711882721
0.0007363592608138167,0.00046753965466634246,0.0009751726990829688,0.0002184940381170683
0.0006664851164693797,0.00045207119674265354,0.0006320530887911544,0.00016534304574976507
0.0006078163057861573,0.0009546746194269355,0.0009381829353563278,0.00015808818494343692
0.0007004130070878109,0.0004510937561501758,0.0006304338858561,0.0001261192030851519
0.0016421297924726608,0.0007775227330851239,0.0020282895017498044,0.00025087935643780816
0.0007266011776572717,0.0005657040599173016,0.0009804523939196538,0.0002596490518005669
0.0006950409465973275,0.00037995844858618904,0.0006733851330475885,0.0001769607105298186
0.0009646790348247306,0.0005592913607770416,0.001295467321443837,0.00019882998213639535
0.0006058031920761945,0.0004222251046813893,0.0007949883017438587,0.0001029564336385163
0.0009873458293886805,0.0004066615307668811,0.0008505379918531796,0.00024047672034803932
0.0009184277774812037,0.0005803008710347594,0.0008805320719731976,0.000195112677044621
0.0006316623536266795,0.00047108564118514984,0.0006943544534637389,0.00011955361679055103
0.0005778042012478661,0.0004430189330734752,0.000592482157747208,0.00021159198587308563
0.0009153701193983637,0.0005588952156717923,0.000893316899244921,0.00015554332339133003
0.0007272056502936314,0.0003843866626962367,0.0006642363627347448,0.00016745464087189387
0.0007687396419722112,0.0005893151918108209,0.0008864511665961937,0.00018120548272143716
0.0009173945743834443,0.0005318663672595974,0.0008392314619203863,0.0002145666146939818
0.0005474682486790863,0.0004587631045375927,0.0005819707915058265,0.00023024028806390527
0.0008828469802214861,0.0005688580755124021,0.00102566900512065,0.00018841778909055697
0.0012602174067488125,0.00056656097566049,0.0015010983968691697,0.00017677088733752754
0.0007335897987452461,0.0003478997241228859,0.0005976629518715929,0.00019485354629371633
0.0010126264969735072,0.0006210783055538735,0.0009526655692960119,0.0001363824879531655
0.0006873499830030112,0.0004157053189489991,0.0007006684219960256,0.00012809910500743543
0.0007813256707333181,0.0004154924987955575,0.0007178321866749234,0.00017871687059460754
0.00048717036648756587,0.0005534601336351954,0.000449695732241645,0.0002675971933612331
0.0008977069837587973,0.0005009029769780367,0.0008182818986850543,0.00019301864043497937
0.0007187844396796266,0.000478615704951451,0.0006746012620875746,0.0002646062676705266
0.0006825102771505897,0.0006342799866283624,0.0008268461477902575,0.0003093755240280539
0.0008767112878899321,0.0006038233910447879,0.0010667561028448358,0.0001986654054841569
0.0006042280994077566,0.0004658120724385665,0.0006101310651677145,0.00018970911129266127
0.0009957441584070876,0.0007796865572351372,0.001270640670641868,0.00022625900557531338
0.0007636109933613025,0.0006069136075480588,0.0006512563093955625,0.00022554973284235323
0.0008614889378291057,0.00032925992425884035,0.0007135879101266318,0.00017564278754355703
0.0008196969848308608,0.0005920563800368303,0.0010483324211750737,0.00016554039572474027
0.0010331492951460562,0.0006079263802220903,0.0013406597434484397,0.0001914728524144403
0.000697013420490301,0.0005198565654961077,0.0007641461614324342,0.00024249507004255372
0.0007817067982276947,0.0005446597877249018,0.0009622987507579736,0.00013537101551551884
0.0007894079673822029,0.0004643143987043783,0.000681156805699163,0.0002238193565177936
0.0008897667721363796,0.0005605458300859415,0.0010933356796850487,0.00012912082796898226
0.0008465119879912154,0.0003778183381288299,0.0006869519272701104,0.0001677371300371054
0.0011525920310269052,0.0005906826135496808,0.0010584049223869127,0.00014663009851988734
0.0013762839088788707,0.0006575483384597699,0.0016294688561159596,0.00015661113109186544
0.0008484624337378593,0.0005843108541024132,0.0009676284769923083,0.0002752826127413714
0.0006090760388596692,0.00034766987860061587,0.0005607963271425583,0.0001778340054688333
0.0007039232735304137,0.0005651172376045732,0.0007576916569330979,0.0001649044333374716
0.0006830377682226597,0.00043047563381160605,0.0006341944473687585,0.0001474337168262605
0.0005319585759018135,0.0003522649627871193,0.0006430470364936099,0.00022286092822564556
0.0006474037072875888,0.00046550192809149835,0.0006415732538456676,0.00020584735766966217
0.0007103683006011266,0.0006293987252581153,0.0007975220694133679,0.00022157355263608287
0.000810356407264201,0.0005143703559820677,0.0009198910862930052,0.00015940760402805227
0.0008111014630286278,0.0005981319266854513,0.001049176237419933,0.0001325781145719071
0.0009513842899096684,0.0005169764350720487,0.0007681372822892873,0.0003076102595514384
0.0006924179990088806,0.0004830877723835605,0.0009061888303784222,0.0001440762160592604
0.0005652460264435407,0.00045436687607590566,0.0006773721426407943,0.00020562199487071003
0.0007926440857389019,0.00041817571172006685,0.0007262625715381329,0.00013690576324951737
0.000933184600024905,0.0005393308685162334,0.0011484339202349223,0.00017581309466759964
0.000754751714213639,0.0005397992624475523,0.0007268793937452407,0.00022694517818879165
0.0009215462130179634,0.0006177825112575791,0.0011406754044166862,0.00011622229037121131
0.000815655982250974,0.0005301861328107624,0.000765151833100749,0.0002613627044562012
0.0008526338023398356,0.0004875825306504347,0.0007223845362136419,0.0001596066337388013
0.000683765945154246,0.0004674127092178327,0.0006182147308808611,0.0001032231127421943
0.0010182032643817611,0.0004983239034656909,0.0013129647039119138,0.0002669273549493045
0.0005541592391547006,0.0003605987265430834,0.000588431379164418,0.0001671972037047341
0.0008779200467266978,0.0007645931020005099,0.0011824881644734325,0.0001870965835658456
0.0008227873572575267,0.0004080007520350168,0.0009525957376442705,0.00018821205716203275
0.0009113985939367727,0.0005660128175476307,0.0011938025023797562,0.00026113104156693685
0.0010330860422196636,0.0005829267615515597,0.0012382320674713333,9.93169971914325e-05
0.0008209832164882655,0.00044367179294764497,0.0010321088221243832,0.00014981818504148408
0.0009319381939965023,0.0004507807269601424,0.0008280732601218508,0.00015161281489099813
0.0011724200918622012,0.0006556897280847909,0.0014154728033632332,0.00012544475419819204
0.0006067783832074611,0.0003992240039244982,0.0005444697336891698,0.00014270732032210944
0.000651425682222521,0.00044602858617607264,0.0005872201316883772,0.00018766733505704383
0.0011645396021931521,0.00046684673764408403,0.00106338185750001,0.00018479522212699193
0.0005568573172317512,0.00037667341089747485,0.000653494099058254,0.0002308382030637102
0.0006004480885380377,0.0006222492281352541,0.0007951374120540604,0.00016565716297520195
0.0007146424255437176,0.00038127506369514474,0.0008741277814240083,0.00019408308751941614
0.0007647008555951407,0.0003574136919708762,0.0007189500160434339,0.000146832752422148
0.0008503449463901913,0.0004994078481124595,0.0009071702896246647,0.00012909219060433156
0.0008409251461420062,0.0005061031696253768,0.0007229692192155546,0.0001865503904637035
0.0006338877315403696,0.0004396331677725337,0.00062108786113436,0.00012132503753662728
0.00130702800418666,0.0006379364540273951,0.00161759544569866,0.00017011770407262877
0.0012858200776573996,0.0007104279633800281,0.0012101170203567121,0.00021744405206102296
0.0008339300013826866,0.0004682888150200077,0.0010354900052878364,0.0001316579092985916
0.0007578320346816206,0.0004791089654416233,0.0006784354663133518,0.00018717559295837596
0.0005675816950109235,0.00047387953296336704,0.0006163851257040259,0.000211595357944095
0.0011716977518549656,0.0007859651612112373,0.0013949435361331247,0.00020045907213372673
0.0008866947301019267,0.0005639210336149959,0.0008491237405149288,0.0002393070792750969
0.0008684373800070572,0.0007564620753223428,0.001100000466075785,0.0001252140318408266
0.0008409836598173002,0.0005175422041297469,0.0008078982067232541,0.00021332154791320421
0.0008240784099546652,0.0004976234888763112,0.0009350646613729009,0.00018032980330522333
0.000651678202402819,0.00034617284054714903,0.0005944956407680044,0.00021843929378701402
0.0009192519781799656,0.0005809183875450173,0.0008285198731564787,0.00013527305553548064
0.0010168419219632571,0.0005967733523571633,0.001111012529492182,0.00020243837330355082
0.0010832469411733595,0.0004163296082721026,0.0010112460570546615,0.00019499727005981458
0.0009016021024620507,0.0006924448163170332,0.0011256295503136275,0.00025621949561516747
0.0007267122647477119,0.000575634471845099,0.0006957689995833912,0.0002111504196236278
0.000861343716538861,0.000495460730168239,0.0007838876716965569,0.0001683118132956931
0.0008656766575573567,0.0006290274336441941,0.001081950738607588,0.00018567250773816107
0.0010479421278273573,0.0005359896231520668,0.0009987934874184953,0.00019562102468222034
0.0005640851737476189,0.0004185732227259055,0.0005824131552047686,0.00017147063840017567
0.0015842874604583444,0.0005964983745515274,0.001841579009737215,0.00019777473468844434
0.0005996684942649044,0.0004124361494103111,0.0005537371292250149,0.00015815048684974118
0.000551795130918179,0.00048135976219091433,0.0005362568072220679,0.00012938696959030537
0.0010759872574375993,0.0005293303764727926,0.0009527322509923564,0.00019103501009776178
0.001027262463622081,0.0007189579151522352,0.001226797855383306,0.0002953762657076785
0.0008103864978172495,0.0005701170427967276,0.0008339267867333192,0.00022740381545537813
0.0011645838589621916,0.0005708948521413522,0.0014307552514331973,0.00014980206490007637
0.00045582721641551237,0.00038714484447682985,0.0004901929160204845,0.0002652894937826529
0.0008615582772763908,0.0005608942785118308,0.00114398469516273,0.00020678127337982755
0.0008127156756747174,0.0005925614861817123,0.0009235280460868285,0.00022375088140912902
0.0007250347903241926,0.00030762366171581347,0.000654908393669583,0.0001842423633177351
0.0006124616746227815,0.00047174448673893265,0.0007194010383600936,0.0001530177270705412
0.0011511893626219632,0.0006740911062384042,0.0014424964243755774,0.00019613805802891948
0.000856886287136095,0.0005291095390571605,0.0008343807276867337,0.00032427375579789663
0.0006102548346154021,0.00042635355128391167,0.0005536596187250407,0.00014203479960521608
0.0007308097647493378,0.0005055687142880996,0.0006927801951092778,0.00022774592791107088
0.0010215359359546235,0.0005634326673495892,0.0010299155078928991,0.0002750601139665062
0.0010923215317740161,0.0007732238063402031,0.0013370728393753797,0.00021723647459309005
0.0009566650577291265,0.000653490620157511,0.001249797639503141,0.00019283340805048086
0.0011167050582234763,0.0008584425268202057,0.0014780107333670683,0.00028568661564361806
0.0006678396307341748,0.0004770308257722403,0.0008459428241891061,0.000252799453980069
0.0010888106154692593,0.0006122574314397565,0.0010569051864433034,0.00016949730684701295
0.0010459841291287717,0.00048762670060715666,0.000856024561039135,0.0001861790859222376
0.0008108939992158079,0.0006098172309081597,0.0009703889059367854,0.0002852326551917229
0.00046020869942083606,0.0003476076281767419,0.0005518486617665578,0.00019019620899208393
0.0005163223812069277,0.00038484150945186017,0.0005826907737161076,0.00022054115479697443
0.0010308571624795381,0.0008426310518033502,0.0012631689173873983,0.0002447205538755528
0.0007685020218500485,0.0005162104229954723,0.000858161672064679,0.0001527584449095937
0.0011405841189979537,0.0005474655785361933,0.0013650858721989054,0.00016532749552156415
0.0004896797843172863,0.0004037534982131732,0.0004983738385730693,0.00016700140686624245
0.0005559131777038825,0.0006107180692067577,0.0006670010112713456,0.00019369159515684914
0.0006375528877024997,0.0003679189660574669,0.0006009426631102823,0.00023943658963684775
0.0007660392056388302,0.000560345092432286,0.0006946966886295028,0.0001605196046337955
0.0016117063146000815,0.0010391821223320978,0.0020137985059478863,0.00015284444553861936
0.00096157615978066,0.0008076955941361749,0.001286088020216612,0.0002409654089228363
0.0007510547119388673,0.00049801136400038,0.0009910229302499808,0.00023670722313801215
0.0010560048366445272,0.0006429869187977398,0.0009955043955702436,0.0002913398835590146
0.001073468908813803,0.0005378528892165218,0.000958649688766774,0.0001237628992021128
0.0006289467347137525,0.0005696401377212454,0.0007454910837573936,0.00016792447311501287
0.0006633891000882501,0.0005464350754134733,0.0007188443108551211,0.00020921900245022507
0.0009138068952459003,0.0004883397822294367,0.000820813257658043,0.00016595765612622152
0.0007433797473316532,0.0006024109038101159,0.0008504837619407255,0.00020396551367684546
0.0007820424688641175,0.00043959172088166363,0.0006494051498914296,0.0002640173665223949
0.0006866068169424605,0.0004038347406107219,0.0008336875659604411,0.00017861744576814562
0.0007119324019549342,0.0005755130019392127,0.0007848369124882068,0.00023770126181408682
0.0009136829059406192,0.000577225498094965,0.0010982959186606957,0.00015209038641916792
0.0010332500092631992,0.0007487590746808419,0.0013008841643333043,0.00012035020723957844
0.0013175292233021702,0.0006606356835220391,0.001668402778235384,0.00010465207205043826
0.0007167148281745718,0.00045597296714770916,0.0006607151585264167,0.00019744405248436718
0.0008819039616329878,0.0005076393134763135,0.0010507608357546035,0.00038539097838665337
0.0013374807384427096,0.000617855285698318,0.001682277995061027,0.00016802373773221226
0.0012322205877735614,0.0007193001961458855,0.001510702139167835,0.00017366860084201986
0.0007905829103755646,0.0005001799457300578,0.000855042614545152,0.00015547632188680908
0.0009696394954146038,0.0005234548470266651,0.0008656350255735123,0.0001887152500820186
0.00098346596009663,0.00058216809109887,0.0012675974346856042,0.00032688385033148684
0.0009575386253488235,0.0006630074959268051,0.00121270153524574,0.00020394104991969153
0.001451115707719835,0.0006060653303477495,0.0014184187864792457,0.0001469702329259789
0.001678014025008431,0.0008930987097148074,0.002058011043519099,0.00018892298310483824
0.000901031355290629,0.0004518107263390693,0.0008204090214286543,0.00013140995620767386
0.0009104745280088527,0.0006648067492003949,0.0012219923378540003,0.00014749293911588387
0.0005645637322450886,0.0004844766776504939,0.0005122097587812021,0.0001780762606104356
0.0007534919484756257,0.000442050009493807,0.0006822518579090751,0.00013479243826927897
0.001414617959492711,0.0007720593036320483,0.0017897408093914618,0.00030359482359885385
0.0010271323366342277,0.0008468017214312475,0.0013332875105595272,0.0002255448824422362
0.0008777681992587996,0.0005625306438949981,0.0007971740662544949,0.00014508715599084252

